A Comparative Analysis of Identifier Schemes: UUIDv4, UUIDv7, and ULID for Distributed Systems

Distributed systems require robust, scalable identifier schemes to ensure data uniqueness and efficient indexing across multiple nodes. This paper presents a comprehensive analysis of the evolution of distributed identifiers, comparing traditional auto-increment keys with UUIDv4, UUIDv7, and ULIDs. We combine mathematical calculation of collision probabilities with empirical experiments measuring generation speed and network transmission overhead in a simulated distributed environment. Results demonstrate that ULIDs significantly outperform UUIDv4 and UUIDv7, reducing network overhead by 83.7% and increasing generation speed by 97.32%. statistical analysis further shows ULIDs offer a 98.42% lower collision risk compared to UUIDv7, while maintaining negligible collision probabilities even at high generation rates. These findings highlight ULIDs as an optimal choice for high-performance distributed systems, providing efficient, time-ordered, and lexicographically sortable identifiers suitable for scalable applications. All source code, datasets, and analysis scripts utilized in this research are publicly available in our dedicated repository at https://github.com/nimakarimiank/uids-comparison. This repository contains comprehensive documentation of the experimental setup, including configuration files for the distributed environment, producer and consumer implementations, and message broker integration. Additionally, it provides the data scripts and datasets. Researchers and practitioners are encouraged to explore the repository for full reproducibility of the experiments and to facilitate further investigation or extension of the presented work.

==> metrics_ULID.csv <==
UID,identifier,durationMicros,bandwidthMbps
ULID,01JZNSE3DJEYKNM3XY7MGTY6H3,242,1.71
ULID,01JZNSE3X7TE9P91K8DR5W7T4E,24,17.21
ULID,01JZNSE4CSRNQ102EX77N2BXH9,11,37.25
ULID,01JZNSE4WBM2WABHXB789EP9A2,18,22.44
ULID,01JZNSE5C4STT6SRDZAG3ANEPJ,36,11.27
ULID,01JZNSE5VRFXMMQ5QQR2VTT57N,36,11.32
ULID,01JZNSE6BBX5RBKKACHW7NPN8R,28,14.49
ULID,01JZNSE6TZ41QS85C9C5RRAQ02,21,19.65
ULID,01JZNSE7AKRWGDRQ761HJQTFY4,27,15.1
ULID,01JZNSE7T4AZ189BWKK6SQW3NK,27,15.24
ULID,01JZNSE89VYH9QD8TVQTVWWC42,36,11.41
ULID,01JZNSE8SGV38ENMESKJVPF2CM,35,11.83
ULID,01JZNSE993ZV0ZZF6ZZ8Z1K917,33,12.43
ULID,01JZNSE9RQS2Q70YNP4M3RW317,32,12.8
ULID,01JZNSEA8BMDDJ1GV4P6P07NWQ,29,14.12
ULID,01JZNSEAR0EZ81WVRCKG0426D2,34,11.9
ULID,01JZNSEB7KCSY50YCT6TWD8VQQ,28,14.77
ULID,01JZNSEBQ70NW311390P3BYQ81,42,9.86
ULID,01JZNSEC6VFVXSGNFCQBY3JT17,38,10.72
ULID,01JZNSECPF68F61WS5P5RECXNS,42,9.74
ULID,01JZNSED62N1CXGW9A1GQ2949B,49,8.48
ULID,01JZNSEDNQM1VBZGP70WCQDW7H,40,10.19
ULID,01JZNSEE5722ST2H3078267BKG,42,9.86
ULID,01JZNSEEMWTHVKQQY4KB3Q02GW,36,11.26
ULID,01JZNSEF4HXXVHHDDXM3G8MCTF,36,11.54
ULID,01JZNSEFM7RZRHZDA929ASR3W8,39,10.58
ULID,01JZNSEG3TWW8J3M7QQPBBKXM1,45,9.09
ULID,01JZNSEGKFFY2HGFYVREATH8JW,39,10.54
ULID,01JZNSEH338E7VJ66GYTX2WSH3,39,10.49
ULID,01JZNSEHJQY3SEFJPK8HSZE8MW,40,10.18
ULID,01JZNSEJ2BTZWY9RXPYSWH09EY,38,10.7
ULID,01JZNSEJHZ6CW4KQVP36X7D0YC,37,11.19
ULID,01JZNSEK1K1V14GRMDC4T28B5X,37,11.0
ULID,01JZNSEKH7D9QCT4STXDRMFNHT,26,15.53
ULID,01JZNSEM0VGQR0TF0EPMD6Y5AS,39,10.62
ULID,01JZNSEMGF35N61S02QNHKN2EA,43,9.62
ULID,01JZNSEN013QPG20B0FZ1NK83B,40,10.34
ULID,01JZNSENFQXY8SE38KYBRKXPKD,39,10.42
ULID,01JZNSENZA4HJERE3KPY8DNK0E,37,11.04
ULID,01JZNSEPEW2686QSD6W4Y0N5TS,43,9.52
ULID,01JZNSEPYKBTYEA4N79NK804XV,42,9.83
ULID,01JZNSEQE7Z1YTTFTADWXJS49V,36,11.31
ULID,01JZNSEQXP5YW39QQG3P2W6QWZ,41,9.95
ULID,01JZNSERDFDT6SKWVF63TZBYJY,45,9.16
ULID,01JZNSERWZ64WBEPXT6R9FEA1X,33,12.51
ULID,01JZNSESCN0D5SG36A6CZYXYT8,41,9.96
ULID,01JZNSESWB94T00V32WX52DNSE,40,10.36
ULID,01JZNSETBW388R742DCBER9ZVF,44,9.33
ULID,01JZNSETVJVAJF1CF92JKDCE69,34,12.07
ULID,01JZNSEVB6MEYXAMRG6K1H9Y2Z,22,18.73
ULID,01JZNSEVTV07AY6JZ3E5203835,42,9.86
ULID,01JZNSEWAF7DW03WPE5PTQ1GBK,44,9.38
ULID,01JZNSEWT218CSDD582PWMQRRZ,37,11.17
ULID,01JZNSEX9Q8GF535S6NPJ9N2ZW,37,11.22
ULID,01JZNSEXS7DZFYP7GJRPFS59JF,32,12.78
ULID,01JZNSEY8Y9HTZV8G7TR4KC9D0,37,11.04
ULID,01JZNSEYRGFHZG9KE92P9V3PDT,32,12.83
ULID,01JZNSEZ87N7CNFVWRB5E6CWAJ,37,11.22
ULID,01JZNSEZQT28C8F8HMW3N989BS,39,10.42
ULID,01JZNSF07E4YZ337E5V49WKPKX,39,10.42
ULID,01JZNSF0Q248VNWKY9QX3F8BG4,24,16.81
ULID,01JZNSF16PFV9PA4JVADJJ97RY,39,10.61
ULID,01JZNSF1PAH0ZV27TTJ52JWS0T,28,14.39
ULID,01JZNSF25YMWW5YA9YNVRSXMJ0,33,12.45
ULID,01JZNSF2NFHDCXAEXBM62M2VHT,28,14.47
ULID,01JZNSF356Q0DQWDYWT06HSKZX,40,10.38
ULID,01JZNSF3MTH7Z6TG5KKX8ZT79Y,22,18.32
ULID,01JZNSF44E2KG7G80S7JJ2A5D1,38,10.86
ULID,01JZNSF4M175F70EYV0G1EG6HZ,23,17.61
ULID,01JZNSF53PPAZNHBDE6VTCB03B,42,9.9
ULID,01JZNSF5K7NTSJJD7C17PYG5D8,39,10.58
ULID,01JZNSF62Y475SF7HCSXKHA4JC,33,12.5
ULID,01JZNSF6JG3S2QB4C8Z6M0216K,36,11.56
ULID,01JZNSF7261VQTCJANS54D54MD,42,9.75
ULID,01JZNSF7HTQSFCDB0GANVNRK9Y,39,10.55
ULID,01JZNSF81ERX32STEAEH0JZDZQ,48,8.62
ULID,01JZNSF8H2W7744NF4KWD4TADV,39,10.63
ULID,01JZNSF90PYYS24QDMEEH3TGW8,38,10.75
ULID,01JZNSF9GA04NP5NEESZDBG178,56,7.4
ULID,01JZNSF9ZYTQG098WQY5N4NBK8,40,10.26
ULID,01JZNSFAFG2VQEG8B5CNZGW735,80,5.14
ULID,01JZNSFAZ20D843GGNV67ES8H0,46,9.03
ULID,01JZNSFBETWBG2RJZ9D8EPSKGB,32,12.62
ULID,01JZNSFBYBYA5YK1A0FJKGHR05,37,11.04
ULID,01JZNSFCE2414YSB11SXNBC9KJ,35,11.7
ULID,01JZNSFCXNGKKZJ20C3AGPZACV,39,10.67
ULID,01JZNSFDD8CPYM49TQ8TJM10Z3,37,11.14
ULID,01JZNSFDWY9R3H86TEFAT9Y08N,33,12.48
ULID,01JZNSFECFEJVF59228D9R8AXV,38,10.9
ULID,01JZNSFEW6QD78P1RXGR65ANEP,40,10.25
ULID,01JZNSFFBTQD6MBSD44TDENV48,39,10.49
ULID,01JZNSFFVECF0SDY503MZ1A505,40,10.27
ULID,01JZNSFGB2WHJ0754TM0X4PAPT,37,11.21
ULID,01JZNSFGTPQ7PGPK13PY1VXJZX,37,10.97
ULID,01JZNSFHA8MNYFWKEFG4B7AS48,32,12.98
ULID,01JZNSFHSY63X5Q5YKEHYPXRAS,34,12.03
ULID,01JZNSFJ9FDDJWZWPFVCKBKAH2,35,11.61
ULID,01JZNSFJS633E1MBCVNTQ33225,30,13.49
ULID,01JZNSFK8SMKZSNZVJ8KN5TAAF,16,25.47
ULID,01JZNSFKRDS8P1VG81HHE6ZSWB,32,12.65
ULID,01JZNSFM81R9HD2R1VA8P6JWKS,38,10.95
ULID,01JZNSFMQP236NAXYAWSM7C889,37,11.0
ULID,01JZNSFN76A5BVHKFKE51SS195,37,11.23
ULID,01JZNSFNPXAM1EWWH1NZ0CHVDB,33,12.59
ULID,01JZNSFP6GX4P3JNHF2G3SGS3Z,35,11.73
ULID,01JZNSFPP4E8Z50XAWV378262F,37,11.16
ULID,01JZNSFQ5SR3RKH5ASRQXKKP9Z,39,10.55
ULID,01JZNSFQN9P9RA3PVF58W4XQDG,40,10.25
ULID,01JZNSFR51CMTYMAHXV59XSQBH,29,13.91
ULID,01JZNSFRMN5G3X0WKZQDDHSGNM,39,10.63
ULID,01JZNSFS49MC81VS1K3JAX2X1E,37,11.24
ULID,01JZNSFSKXZ6XXDQA7AX3YDFKH,22,18.39
ULID,01JZNSFT3HC1K85N9KNWSR2703,38,10.88
ULID,01JZNSFTK1HBZ7MQP4HV8NFDND,40,10.18
ULID,01JZNSFV2SJCTJ4CFSRG3YVDJH,32,12.87
ULID,01JZNSFVJDY7T8VSGSZ0WBD0V4,41,9.93
ULID,01JZNSFW1XY4BDDABRTHC57ETS,31,13.02
ULID,01JZNSFWHMVGG1JHFG9PP6HAFF,37,11.23
ULID,01JZNSFX19B80F8ADDW5N0CRE1,34,12.04
ULID,01JZNSFXGXAM0TVR7QEGS6ZXS1,70,5.93
ULID,01JZNSFY0H4VK8G5D4THR3VHZ6,35,11.6
ULID,01JZNSFYG5R1MF4H20TF8RWQ0P,39,10.62
ULID,01JZNSFYZS267SN6FBP9C2TSSK,51,8.12
ULID,01JZNSFZFBZ6K0FWYJA2TY4VB2,43,9.63
ULID,01JZNSFZYYAWZA46FJDC0TXESA,43,9.48
ULID,01JZNSG0EJ4NFM5XDRNZZM2TDB,40,10.34
ULID,01JZNSG0Y8KA4293NJN0AEVY85,39,10.49
ULID,01JZNSG1DYWXF86JJJ7P7M23CN,42,9.7
ULID,01JZNSG1XHV3DGGX3NB0K1VPHX,20,19.85
ULID,01JZNSG2D5BTXT82ET5E7BK44P,39,10.5
ULID,01JZNSG2WMJR236P6ENR3S29A8,33,12.45
ULID,01JZNSG3CAG5DJG910WSB24AXA,45,9.17
ULID,01JZNSG3VZ58DCH4NJJSG3X515,23,17.73
ULID,01JZNSG4BNNZ3C97KDZFSHFNFC,46,9.03
ULID,01JZNSG4V9BBBZASJVE75Z882W,42,9.73
ULID,01JZNSG5AVPCMK05HP2MJ0BW1M,43,9.56
ULID,01JZNSG5THJYHTE953EPK9FWNW,32,12.73
ULID,01JZNSG6A5MHCFP7D2QFS1CYN1,42,9.74
ULID,01JZNSG6SSY46BB4WDNVWVDW0B,36,11.5
ULID,01JZNSG79DNZ6NN72F0593FMRE,34,12.06
ULID,01JZNSG7S1FN1FT1AYAAHXDQX1,38,10.82
ULID,01JZNSG88JH05E2R6S7M8D76BM,36,11.46
ULID,01JZNSG8R8VAFA5W811XTK3JE5,31,13.4
ULID,01JZNSG97W4AXQTBVZ7Y9X6GW5,51,8.01
ULID,01JZNSG9QG2YNVG0Y9KAQHWPB8,35,11.68
ULID,01JZNSGA71QJNMW7EGWXS8TYYS,37,10.97
ULID,01JZNSGAPMY9NE0SH00F9AD9M5,36,11.42
ULID,01JZNSGB69X9BP9END6JFJDDWB,40,10.35
ULID,01JZNSGBP0VWFTWAFTCHGHZFPW,32,12.8
ULID,01JZNSGC5MA04YWJH28VD3YE0W,39,10.53
ULID,01JZNSGCN85R2NTAKKKGKHHMFP,35,11.84
ULID,01JZNSGD4WGB03FW355DVCXJNN,40,10.37
ULID,01JZNSGDMGXAJ4H2ERRCEREJGK,35,11.82
ULID,01JZNSGE41KGSZ6G43YVXPDPAE,39,10.57
ULID,01JZNSGEKNV4KBCD2PXA6XEH9V,37,11.0
ULID,01JZNSGF3C8RKQRFQB6311ZQRE,33,12.59
ULID,01JZNSGFK0TV66WVFVFNS2HSPY,31,13.42
ULID,01JZNSGG2GVYYZ272AX54PNSCH,68,6.07
ULID,01JZNSGGJ5DHHETA2TVF66K95K,56,7.36
ULID,01JZNSGH1WZSNHARRCSPE4H1J6,35,11.89
ULID,01JZNSGHHGQP9VX4EQAN3CYSB5,30,13.71
ULID,01JZNSGJ10R9TCRQQHGVPYWVT2,33,12.33
ULID,01JZNSGJGMPJQTER9R96A3SBHW,33,12.45
ULID,01JZNSGK09BNM4AJYEA1S9C42C,30,13.47
ULID,01JZNSGKG0S3VJZ7Z3GEY7HD95,21,19.61
ULID,01JZNSGKZHMJ87Y8JBT03TBRTR,18,22.79
ULID,01JZNSGMF8V5S2DC8RFXP35T2H,35,11.69
ULID,01JZNSGMYWK0VNM3FCYPA15R1Z,37,11.08
ULID,01JZNSGNEGS2GPSV2V4HT4S2NM,25,16.37
ULID,01JZNSGNY4KDVBC6GBYABYCQQ8,37,11.14
ULID,01JZNSGPDRV4FSPJWM85GEHDA2,23,17.96
ULID,01JZNSGPXBCDAZD868DTP34228,31,13.21
ULID,01JZNSGQD0T6QMKBZSYMGWH7NS,25,16.64
ULID,01JZNSGQWM0SC7A4FBCNJ6GYR1,37,10.98
ULID,01JZNSGRC891PT3P4SJY35V5F6,33,12.45
ULID,01JZNSGRVW2E8MENG4X5VRNGGV,36,11.5
ULID,01JZNSGSBBKVGC1Z084SGF78DN,29,13.96
ULID,01JZNSGSV0NGRAD850C0WMA796,38,10.89
ULID,01JZNSGTAMPA596DZPKPFG9XN9,31,13.21
ULID,01JZNSGTTCP9JX4QEHDXWP45AW,64,6.42
ULID,01JZNSGV9X2J9EGD9QMEJT2VH3,36,11.49
ULID,01JZNSGVSMBDAG0KBJ1FBGD89S,42,9.77
ULID,01JZNSGW94N4VQVJ0NVSGQTQFG,31,13.21
ULID,01JZNSGWRW24T8JDVS8SP5M2F2,36,11.53
ULID,01JZNSGX8C4VPVZ63X6S6D1E52,32,12.95
ULID,01JZNSGXQZRDG951B6ZWT38H9C,35,11.65
ULID,01JZNSGY7P6NQPZ453EGZP1Z38,34,11.9
ULID,01JZNSGYQCHCH6VFBNF1YMA8AZ,38,10.94
ULID,01JZNSGZ70TNCPP1YBP3TYRPE2,31,13.31
ULID,01JZNSGZPK7BE982TAZ8739JGM,38,10.86
ULID,01JZNSH067NARB15CQHV7GTZD6,31,13.12
ULID,01JZNSH0NT9VBEKNPA8XTK6TA6,35,11.82
ULID,01JZNSH15G9Z293GASECNBHR6Q,33,12.57
ULID,01JZNSH1N2CMRWS1WVR5B1FJ06,36,11.5
ULID,01JZNSH24KXEYJY8VHYRBTA59E,34,12.22
ULID,01JZNSH2M8CP2ZYSPPAQ0T7DGR,42,9.89
ULID,01JZNSH33Y9H7NC0Z0YPWSSQ5V,22,18.8
ULID,01JZNSH3KK55QEJXN0GQ4HSCMT,42,9.76
ULID,01JZNSH437WQ7KNK38HNPSX3XM,33,12.27
ULID,01JZNSH4JVMMJHB34H9EQJMBAA,35,11.64
ULID,01JZNSH52FHTTVCKGCFJA9544Q,39,10.59
ULID,01JZNSH5J3F6W23J82XTZXZ3TW,37,11.09
ULID,01JZNSH61K1MXDXH52MB2B49EH,36,11.5
ULID,01JZNSH6HBN57DDEZ3G4JP9XYS,83,5.0
ULID,01JZNSH70ZTZ093D7NKWDFW3A6,40,10.35
ULID,01JZNSH7GK7BT6JTYTC7Z6497N,34,12.09
ULID,01JZNSH80747AGDETC1GHMJ9YC,31,13.42
ULID,01JZNSH8FVSWP9VY13BJXGR05J,30,13.57
ULID,01JZNSH8ZEERAWKX37NA0TVHC0,34,11.91
ULID,01JZNSH9F3H7506SWYT9FPCWYR,31,13.07
ULID,01JZNSH9YPX1GMN5K7KZ3JEXQT,30,13.71
ULID,01JZNSHAEBFAA0AE123VWVYDRS,36,11.52
ULID,01JZNSHAXZ7HJ68SM9V2TA5BTV,34,11.91
ULID,01JZNSHBDKCJHSNA2H4H30CMBB,37,11.11
ULID,01JZNSHBX72F7F0BFXZ7YR58TT,15,27.73
ULID,01JZNSHCCVGTW0A9YNDBGY4TNG,32,12.95
ULID,01JZNSHCWDG2JH3F4AK08J1KW0,38,10.86
ULID,01JZNSHDBZJP2FM31JVPXEB8T3,27,15.17
ULID,01JZNSHDVQ7Y5DQSGCNCS3RYVS,35,11.72
ULID,01JZNSHEB8WJHKRDFJSW3MJ9AB,17,23.27
ULID,01JZNSHETZZGN73YP899BX5DWS,39,10.54
ULID,01JZNSHFAJ9Q3D7HXEZPRX8KA4,19,21.02
ULID,01JZNSHFT7VC82K4KBJQGCPVMX,34,11.93
ULID,01JZNSHG9RYNSEN48ZMNA8TGBP,31,13.31
ULID,01JZNSHGSFN0C48RQM3R6YPK8S,36,11.48
ULID,01JZNSHH92E6FGK8X93E9DCRPX,38,10.91
ULID,01JZNSHHRQ87B4AQCYVGWJV930,42,9.73
ULID,01JZNSHJ876YYZGCHVJC8PCV3S,32,12.93
ULID,01JZNSHJQXQN9EWSR8SAYNZRTR,31,13.15
ULID,01JZNSHK7ECFDN698FCQNR1BQT,22,18.66
ULID,01JZNSHKQ7HQ7SHM5C1H9E6XJK,35,11.87
ULID,01JZNSHM6V7SDAACR5KE07N8FA,37,11.03
ULID,01JZNSHMPE4C6W5TYKKXSW3W8D,33,12.42
ULID,01JZNSHN637FKA481Y4CRETHKE,37,11.0
ULID,01JZNSHNNPXTF2T9HK75855HZY,36,11.54
ULID,01JZNSHP5A8CEW3FKBN21TSA5P,33,12.33
ULID,01JZNSHPMYH92A4EN2AC736MBN,34,12.18
ULID,01JZNSHQ4KY5H9MSP8M2CH6ZJZ,35,11.66
ULID,01JZNSHQM60HYH9N3EHX9P7SVR,34,11.99
ULID,01JZNSHR3T0TZWYDC4X2WGM58R,36,11.45
ULID,01JZNSHRKBG86V6M2YKJ5HA09S,19,20.98
ULID,01JZNSHS320JTNVPXV1BKDT45V,44,9.28
ULID,01JZNSHSJPR0DZ7RGTT24TVB15,31,13.31
ULID,01JZNSHT2AJR1JM8CRPKDJ1GBG,40,10.31
ULID,01JZNSHTHY1CD5Y305PNFDB4V6,35,11.8
ULID,01JZNSHV1GVTRCYVE77VEE30XX,68,6.03
ULID,01JZNSHVH6YFYVWPV1YAY7D26B,21,19.42
ULID,01JZNSHW0T0EPGKAP2JEVZK2RP,33,12.34
ULID,01JZNSHWGER1F330AE0THRP0TZ,27,15.01
ULID,01JZNSHWZZYVB7E6THB42HDWKM,81,5.14
ULID,01JZNSHXFM2GRW5RCQ5JJBKNGX,68,6.05
ULID,01JZNSHXZAVA9VF6K63C8ERARG,22,18.91
ULID,01JZNSHYEYBRAENG7ZJG288EXW,21,19.54
ULID,01JZNSHYYJX6XY0ZTASJ35R5Y2,24,16.81
ULID,01JZNSHZE69RQ0Q32GE8Y4Q47C,21,19.05
ULID,01JZNSHZXT0K4JTV90RZXHMKWJ,23,17.45
ULID,01JZNSJ0D9M9RWJKF5Q0XKASTV,25,16.18
ULID,01JZNSJ0X2WMYCEW69Y2YB3BW0,23,17.55
ULID,01JZNSJ1CPX21HP8Z5Y0ZPBC9Y,18,22.49
ULID,01JZNSJ1WAN5KYRMWM3NQTS0DF,30,13.53
ULID,01JZNSJ2BSH5YK5DBR76HVK1AA,19,21.71
ULID,01JZNSJ2VJ61SW93GZ9HERKH1P,26,15.72
ULID,01JZNSJ3B5FQ7AR7S8PKDAB0WD,14,29.71
ULID,01JZNSJ3TTXHPBDHG60WKKRF8P,31,13.35
ULID,01JZNSJ4AEZV7HAGZ2T5V3FZFD,24,16.92
ULID,01JZNSJ4T0W5A2BM2C92066F1M,17,24.12
ULID,01JZNSJ59PFD1X346F6EA1EAXN,21,19.46
ULID,01JZNSJ5SBTW06NRFFCTT09K39,91,4.54
ULID,01JZNSJ68SPAHHQF6AH85V0JCQ,15,27.28
ULID,01JZNSJ6RJZ2BJHCBAAYYX16JE,22,18.73
ULID,01JZNSJ785RYHC2BQQJ5REN7FQ,22,18.22
ULID,01JZNSJ7QTPDJX94G9DE78DPHE,18,22.04
ULID,01JZNSJ879CQEQNWX8D7ZSBCNC,22,18.8
ULID,01JZNSJ8Q1G0X1KD1XT21JAXE5,15,27.28
ULID,01JZNSJ96NCHQXH8993E507ZCZ,20,20.54
ULID,01JZNSJ9P74WJ2ZRP10DA13YVT,14,28.53
ULID,01JZNSJA5XH5QTNWCS0SJE0SKK,10,40.92
ULID,01JZNSJANG90E297V6X5Q319HX,29,14.28
ULID,01JZNSJB5569JHETNNNR7GR4W2,19,21.11
ULID,01JZNSJBMRPRZT6AYQZC08Q348,23,17.96
ULID,01JZNSJC4AQJB2AVPRHT0DNQVC,21,18.95
ULID,01JZNSJCKX3Z0TM96PZCGR8JQY,25,16.53
ULID,01JZNSJD3N2YK37E9BB9Q6FGR1,23,17.92
ULID,01JZNSJDK41JV7WT01MMXHE20J,26,15.7
ULID,01JZNSJE2RKCX2ACTFSW4M3Q97,22,18.59
ULID,01JZNSJEJF0TE09C4NRZ1NZKC2,24,17.15
ULID,01JZNSJF25BVYNVD5BB7HY0XAF,21,19.31
ULID,01JZNSJFHS33AG2EKM48WW2T7A,27,15.41
ULID,01JZNSJG1DNB81FGG5Z6QEY086,22,18.73
ULID,01JZNSJGH16QDH8Q9RDGJ4RKKB,27,15.29
ULID,01JZNSJH0KMS5QC51JPPMBWJNX,23,17.99
ULID,01JZNSJHG90DZAVH4CTYMHBMY2,25,16.16
ULID,01JZNSJHZXJ0MDEGD4Z93CKYNT,21,19.46
ULID,01JZNSJJFFX7ZCT0C525NBESND,26,15.72
ULID,01JZNSJJZ4WJ3DFT7YZVDKA3PR,22,18.39
ULID,01JZNSJKEQQEJ8CY3RCH52195T,23,17.73
ULID,01JZNSJKYAG11FR83EHX907633,21,19.24
ULID,01JZNSJME182581M4PR409Q9T1,18,22.04
ULID,01JZNSJMXJCQN6BFB8W8M17B98,21,19.58
ULID,01JZNSJND9DE9E0HZKHKD5ZFBE,28,14.41
ULID,01JZNSJNWWCSQCJGK8DQ2N60Z0,19,21.2
ULID,01JZNSJPCGT1FKPRRJV6RZRDTS,23,17.61
ULID,01JZNSJPW5K5DAFN2Q4GSW3ZB2,20,20.67
ULID,01JZNSJQBMVRQQ2FA02FX4AN1Q,21,19.69
ULID,01JZNSJQVDYKKRMEFDEHSNP0E5,46,8.86
ULID,01JZNSJRB1BD8Y05J613TQTRQV,25,16.53
ULID,01JZNSJRTMW54WB90KREK9QDW6,20,20.42
ULID,01JZNSJSA607Z2VA70F4SHYFRZ,28,14.47
ULID,01JZNSJSSR31E0TFBH4A7N7ACT,21,19.2
ULID,01JZNSJT9G6X330WCSJ4JRM0K6,18,22.09
ULID,01JZNSJTS0A22TMM48DY7QFR03,10,39.31
ULID,01JZNSJV8S01XDQ52D8RDTJTFM,14,29.37
ULID,01JZNSJVRDR1WVS0B5WH5E0EJ2,16,25.53
ULID,01JZNSJW80JN6MDSXS36MQAG0B,8,51.46
ULID,01JZNSJWQNWMCTMDCEW50HV7JJ,17,24.06
ULID,01JZNSJX79D556KEQ4JG15CW5S,27,14.92
ULID,01JZNSJXPX8G6AV7SS0JA5V3CC,22,18.56
ULID,01JZNSJY6GKZNKX3C2SAMZ7DZ0,26,15.45
ULID,01JZNSJYP0FX0MWMKP2NQK54TM,13,30.25
ULID,01JZNSJZ5R32A97AEFFJRDKQTT,18,23.06
ULID,01JZNSJZNDQ0KDSPBJX21SYNWE,23,17.48
ULID,01JZNSK04X50B7CVNK205SSZ2V,25,16.16
ULID,01JZNSK0MND0ZSAECXAP6QB3A3,16,24.84
ULID,01JZNSK148R7RZNQ1VHE8ZW5CZ,17,24.06
ULID,01JZNSK1KWZFW3E413SCTE21G7,23,17.92
ULID,01JZNSK23GQKE24JRK2BPHXV22,17,23.55
ULID,01JZNSK2K5ZJRT8HVS4BM01GTS,14,28.05
ULID,01JZNSK32REZKA4G0H1W0X8BZE,14,29.54
ULID,01JZNSK3J9HXXDYWHZ0NCCQMHC,17,24.17
ULID,01JZNSK41WN72YWA9R6XQ0Y51Y,24,17.15
ULID,01JZNSK4HMYY3WYZZCQ7K7N27B,14,29.19
ULID,01JZNSK514DWSX133HD9RPWEAK,17,23.71
ULID,01JZNSK5GW11TCV53B3RBAVTVE,10,40.1
ULID,01JZNSK60ER2G1CTG7A0PVT337,9,44.37
ULID,01JZNSK6G4TF4443XEZMZ0YZ6V,20,20.8
ULID,01JZNSK6ZR4K71B7VADFCC6FA0,29,14.24
ULID,01JZNSK7FC578GE6YP6F12PN2Q,25,16.42
ULID,01JZNSK7YZ4BYQ5RF472KVR2TW,15,27.5
ULID,01JZNSK8EMNQ37MM7AGH3FZQNS,21,19.73
ULID,01JZNSK8Y8Q387ZQ51NK7AP4Z5,24,17.04
ULID,01JZNSK9DW7GYQ9S90VQKFJG00,13,31.8
ULID,01JZNSK9XDRWVG123H59AM546R,27,15.13
ULID,01JZNSKAD4NMMF841SNF9KAYNW,10,40.1
ULID,01JZNSKAWRASDXGXR0KD4FX00S,23,17.55
ULID,01JZNSKBCCZP025SM3F4DD4QHA,20,20.17
ULID,01JZNSKBW0TV7AKBF8CS78WRX1,8,48.0
ULID,01JZNSKCBM33BWYTB6VTBPQE41,23,18.05
ULID,01JZNSKCV7J4VARQS7GCQCPT7W,26,15.5
ULID,01JZNSKDAW1DGBHCJAF7BYJQX1,19,21.47
ULID,01JZNSKDTGGHHJK05A60K1ZEDY,31,13.1
ULID,01JZNSKEA4RD70JJM27ZPEJ2W8,23,17.83
ULID,01JZNSKESMD01XVKM5S5R8DQ1T,29,13.91
ULID,01JZNSKF9CZY27GRB4P1B5N2RT,23,17.55
ULID,01JZNSKFRY9Z08EN9GTFZHTYE6,25,16.05
ULID,01JZNSKG8G0T74QP1ZZZMA6Q57,20,20.67
ULID,01JZNSKGR6S7Q6SHYW0FZ0Z5SW,9,42.49
ULID,01JZNSKH7WEDK33RB3JPQ441NR,18,23.11
ULID,01JZNSKHQD45SQZW5CS05V8ZC1,28,14.81
ULID,01JZNSKJ74AT93FY40ZMY602RW,22,18.56
ULID,01JZNSKJPMDXN536R6WY0FDWK3,26,15.62
ULID,01JZNSKK69CGS9N7EJD34EY5F1,25,16.29
ULID,01JZNSKKNZGH5Z9JCCE31HVYWF,47,8.8
ULID,01JZNSKM5MFBDVVZTHCSS6NJWV,20,20.46
ULID,01JZNSKMN23NCNXP8F62K2X9CD,10,41.25
ULID,01JZNSKN4SC35TR8CB4XPXH6GW,10,39.15
ULID,01JZNSKNMC3AT3EC2VTBZRYFFR,13,31.1
ULID,01JZNSKP3ZK1PFV00995PPPMC9,15,26.98
ULID,01JZNSKPKP53GSQG8VRK5Q951Z,14,27.97
ULID,01JZNSKQ3BKWQ763ZW0KXZTA97,16,25.47
ULID,01JZNSKQJVN8X63CBA7W2CDYD2,12,32.31
ULID,01JZNSKR2J8RW452EQEPAPDGFT,10,41.6
ULID,01JZNSKRJ62QWPQG8XDX85A9YK,17,23.83
ULID,01JZNSKS1V4D3T196AHN8BDSNC,22,18.87
ULID,01JZNSKSHBPYE6WQY0JD4VMVGA,13,30.91
ULID,01JZNSKT0ZH9WN9Y20DERP9NCE,12,34.19
ULID,01JZNSKTGQG3F68T3Z9JCC60WB,18,22.29
ULID,01JZNSKV08V8NW4V969P16Z1AB,13,32.0
ULID,01JZNSKVFVHH2CJ6T2DKW3GQ04,15,27.2
ULID,01JZNSKVZHQR3EEK966CYS7JDD,24,17.18
ULID,01JZNSKWF6NTZ3QXGWVXG67NNA,21,19.24
ULID,01JZNSKWYTMB1J1TQKN94MWAK5,16,25.15
ULID,01JZNSKXEF72RVF49BFZ27WDRQ,17,23.33
ULID,01JZNSKXY4ACBH2XKTC6E9WJ10,73,5.67
ULID,01JZNSKYDRF5FTBCC8AVEXXTDH,25,16.13
ULID,01JZNSKYXBBT0F81KTNCNBNYT1,14,29.37
ULID,01JZNSKZCZNWWJ24QT76G0V3BP,40,10.3
ULID,01JZNSKZWKEYNB8YXKTRNE69D2,25,16.29
ULID,01JZNSM0C79B320VCEBJZ9CDC0,29,14.22
ULID,01JZNSM0VVMRATS9SDMH733Q53,14,29.19
ULID,01JZNSM1BFVWBZAZB0D0678SPC,22,18.12
ULID,01JZNSM1V3W0EC4QQBFQM2VB30,26,15.55
ULID,01JZNSM2ANKHM2SHSJET0SF0R8,23,17.92
ULID,01JZNSM2TBD6D7YMJB9FTM72C9,25,16.39
ULID,01JZNSM39Z542H7FG6CM6AVCV3,24,17.1
ULID,01JZNSM3SK9XWS1E8TSAKEFQ95,23,17.7
ULID,01JZNSM49CPBW2ZWZ330BZX2NS,27,14.99
ULID,01JZNSM4RVG34E78BPZ8AYNQ0X,24,17.3
ULID,01JZNSM58EXVVYV68Z1X6TWX05,27,15.01
ULID,01JZNSM5QZCBKNQ98WMPVTW3HV,15,27.35
ULID,01JZNSM67QRGVS3VBPEY3H2Q8M,17,23.83
ULID,01JZNSM6Q9427HGG7E5AS0CVWC,22,18.56
ULID,01JZNSM76ZMH73YS173T1JEMMD,28,14.6
ULID,01JZNSM7PK3RYG4GZR95JQQ6V4,22,18.29
ULID,01JZNSM8671AR3GA7AZR8XNGG9,28,14.39
ULID,01JZNSM8NVCH3QTY0ZBD0GTJQ6,26,15.95
ULID,01JZNSM95FVYDNJXQGCB7CGAX3,30,13.57
ULID,01JZNSM9N282P3RGBCFB686STQ,16,26.0
ULID,01JZNSMA4PPVRP17H77X2YACJ9,19,21.29
ULID,01JZNSMAMBM2E7DR1JCN65S866,23,17.99
ULID,01JZNSMB3YG36W4J0TZT36NZT5,19,20.84
ULID,01JZNSMBKHAGN33Z4ET6GM5KBX,25,16.05
ULID,01JZNSMC356WTXG8SZAFNSYK50,27,14.99
ULID,01JZNSMCJT7M54H49XDMZJ395T,25,16.39
ULID,01JZNSMD2E5H2ABM378WB17PZN,29,14.18
ULID,01JZNSMDJ24Z5RG8M0NMN7M5N3,13,30.91
ULID,01JZNSME1P1XY2FP1KTZMKEBD0,27,14.9
ULID,01JZNSMEH9VWVE1N49WQHZ0R0P,30,13.73
ULID,01JZNSMF0XKD9KJRHXVYFNF5M8,31,13.37
ULID,01JZNSMFGFX23G69F0EQEY23E8,12,32.21
ULID,01JZNSMG069H8PC32X616C5AQT,26,16.0
ULID,01JZNSMGFTJXVTM60VGZDC6GM9,29,13.96
ULID,01JZNSMGZAPX7K3Y8RV2YWZ8NQ,31,13.4
ULID,01JZNSMHF2ZG0J38FC67YP9N3C,29,13.89
ULID,01JZNSMHYJ3XEJCYRWR69G8X5K,25,16.48
ULID,01JZNSMJEA6CFX1ZSCVMEM0ET6,28,14.47
ULID,01JZNSMJXV1GZP1AV05CSZFDPK,35,11.61
ULID,01JZNSMKDQTAS63JBA6GJ9JZA3,13,30.91
ULID,01JZNSMKX4AA4B1E6YF0R3TCZ5,28,14.77
ULID,01JZNSMMCT6WMYZS9YQ1GX4XSF,29,14.16
ULID,01JZNSMMWD1VD1X23PZ1N74EAV,23,17.83
ULID,01JZNSMNC2VN6WY3V6F0DZWWSD,13,31.9
ULID,01JZNSMNVPQTWAT3XWP5S56GXN,28,14.58
ULID,01JZNSMPBA0S2K7AXKE9BK200M,28,14.64
ULID,01JZNSMPTYM44GPM1TNZJ4CPRK,27,15.04
ULID,01JZNSMQAJSNN5TEWQGD2175MF,24,17.21
ULID,01JZNSMQT6YSMNCPV2SQP6ZQFJ,27,15.06
ULID,01JZNSMR9PPM40A3FNZX60C3S5,25,16.26
ULID,01JZNSMRSEE1N7HPQME24JG0T3,37,11.01
ULID,01JZNSMS8YB0RB8VJBS38MJ1M0,45,9.06
ULID,01JZNSMSRPQT1DYJ4AMK0M9TS7,32,12.82
ULID,01JZNSMT892M9HF78FMPWFRCNC,52,7.87
ULID,01JZNSMTQYB3RQ433Y8P9JK7SM,30,13.47
ULID,01JZNSMV7JWT1WJ80VHCTAZP5W,28,14.47
ULID,01JZNSMVQ2BWNHNEBAQDFNPFR8,15,26.84
ULID,01JZNSMW6TNXD79MBES0CHSXPA,32,12.9
ULID,01JZNSMWPDYK98S32STTRT16RR,32,12.9
ULID,01JZNSMX62G7EZ0YE28NC8W3G9,33,12.5
ULID,01JZNSMXNPXSRPYZPGRM2VXGGW,32,12.95
ULID,01JZNSMY5ACA0SZ1DZA52ER14M,29,14.16
ULID,01JZNSMYMYPDENT3HYW6GCMWSG,32,12.78
ULID,01JZNSMZ4JP1E1WTEWSW0YT3XW,27,14.97
ULID,01JZNSMZM6RMQTVEY88HBR0MMP,31,13.07
ULID,01JZNSN03P14M82BCRY0G7Z625,29,13.89
ULID,01JZNSN0KEZFQ9VKDAFKE0D5HV,34,12.19
ULID,01JZNSN132KHQVWY3E4E97KX3P,29,14.32
ULID,01JZNSN1JHDVJQVM6DXTE1BRP5,14,29.11
ULID,01JZNSN229R4DWABSYAVP4D114,87,4.73
ULID,01JZNSN2HVSCSCZP0JTQ99B6WQ,33,12.33
ULID,01JZNSN31HNPPQAYW997X6T4EM,11,35.28
ULID,01JZNSN3H15ATES2BPDP4TTG6V,21,19.73
ULID,01JZNSN40NSYX5CJXD4D3K7B4F,27,15.38
ULID,01JZNSN4G93FDC3AAYRA8FDMQD,20,20.54
ULID,01JZNSN4ZYJJX9NMC7GAJCND16,26,15.65
ULID,01JZNSN5FHBV7GDAXNBJBWBQGJ,22,18.73
ULID,01JZNSN5Z536GQEY56XW29YMFY,74,5.58
ULID,01JZNSN6EXXVPFZBTG0NXS22M7,21,19.54
ULID,01JZNSN6YDBJF0T2VQ5Y9GABQK,16,26.0
ULID,01JZNSN7E5MWT4E23BVPP6YPA9,23,17.36
ULID,01JZNSN7XN0G6MRSYA917JA5YH,14,27.97
ULID,01JZNSN8DD2GGWJ897KCHDJQ6F,28,14.83
ULID,01JZNSN8X1ZT7C0F2050NYXNM0,25,16.31
ULID,01JZNSN9CG9W4A9Q9KDZWG9V69,29,14.28
ULID,01JZNSN9W9MH4874DSJ4MDNTFX,26,16.0
ULID,01JZNSNABXDVZCD0CGN42A651R,29,14.24
ULID,01JZNSNAVCPFE8E4YDY9JP8V3S,18,22.54
ULID,01JZNSNBB3VERGX83RF9FHJ4T0,26,15.55
ULID,01JZNSNBTTQF4STJHP201QAP87,109,3.8
ULID,01JZNSNCA9TJHA7VJ3E6VMK2VV,14,29.37
ULID,01JZNSNCT0BZG2C7FQJP5T2KHC,24,16.95
ULID,01JZNSND9GQYPEFA5ZJ0CHNCND,26,15.62
ULID,01JZNSNDS4PX3XXGKT6MTJ648B,15,26.55
ULID,01JZNSNE8X9C8SJ8WV2ZYDGCHS,28,14.41
ULID,01JZNSNERGQVX35WER9VXF753T,13,31.4
ULID,01JZNSNF82WBNJ1V68Q7H4M50D,13,30.63
ULID,01JZNSNFQMDXFAPX1R6XBRS22V,11,37.67
ULID,01JZNSNG7DV1RNF6PTF9436J54,27,15.01
ULID,01JZNSNGPXJDS87HNAQDFJ1QF8,23,17.58
ULID,01JZNSNH6GSYQ3SF347Q0HVMHD,20,20.13
ULID,01JZNSNHP4RD1XPAZQ903447FV,14,28.77
ULID,01JZNSNJ5X458BPFCBPBFY3B42,37,11.23
ULID,01JZNSNJNH9Y68DCBS87JVZK8C,27,14.95
ULID,01JZNSNK50HCG0RPFHGVSZQXMV,24,17.04
ULID,01JZNSNKMN14ESWXMVNMMQCB1R,25,16.13
ULID,01JZNSNM4DJ7NAGV3PZ384KMAR,28,14.79
ULID,01JZNSNMM1YHAZZWPNST0F2KJH,30,13.79
ULID,01JZNSNN3HRBB11SQCG1PWTBRB,15,27.73
ULID,01JZNSNNK6PQYT6GS32JHN7Y7M,27,15.2
ULID,01JZNSNP2XBHSSQ5WECDC9K93V,27,15.36
ULID,01JZNSNPJEGPNJ6HCXDGPKXDCZ,8,51.73
ULID,01JZNSNQ22VSV7BCR4Y3SHNQZJ,19,21.02
ULID,01JZNSNQHN0YPV835FH5RBMX15,26,15.72
ULID,01JZNSNR18P4WM8RTR98VM0P0K,24,16.95
ULID,01JZNSNRGXSZXBVRFQW4YWX4JD,25,16.37
ULID,01JZNSNS0JPKHZHBRMBYW6C14V,20,20.01
ULID,01JZNSNSG8803B5K78VFNEMXN7,28,14.68
ULID,01JZNSNSZSJ339T73EN8P0DCSN,25,16.26
ULID,01JZNSNTFD5JP9KFC4M3A3GN5B,18,22.44
ULID,01JZNSNTZ08PK5BPYR96R6B4NY,26,15.65
ULID,01JZNSNVEPM88A1Z83BDZAGWTQ,29,14.26
ULID,01JZNSNVYAMWR04C1WPV975CFF,22,18.49
ULID,01JZNSNWDZ141G55GHGD281R3T,24,16.78
ULID,01JZNSNWXH1C8FT52DGGZDXS07,25,16.26
ULID,01JZNSNXD86RH1357JG4P4MT0P,90,4.61
ULID,01JZNSNXWX6SQ4ZV7NZ8VDXF37,6,59.78
ULID,01JZNSNYCDVCTBMCWJQ9KS40K0,6,61.26
ULID,01JZNSNYW0HR9SAVB46R2JXNCG,4,88.34
ULID,01JZNSNZBNNEQ5ZXGHDNA91WJS,13,30.63
ULID,01JZNSNZV8XDC2TEEQNM15EZ4J,6,59.78
ULID,01JZNSP0AX2PEFJ6JCH0GFA5PS,7,58.39
ULID,01JZNSP0TG9GSBTNBYPDNKZ3JB,6,67.92
ULID,01JZNSP1A5H4D1TG0HCJND4Z08,7,54.26
ULID,01JZNSP1SQEMX0JFMQ44MR5XKE,8,48.94
ULID,01JZNSP29GP255H8GK3G7PRHD3,7,59.07
ULID,01JZNSP2S46PNBTQYB5HXN5S12,8,48.94
ULID,01JZNSP38QPDXVN3308BP7A9PG,4,97.88
ULID,01JZNSP3R8TG0QK5Q731DZ723E,6,61.25
ULID,01JZNSP47XBTGV16P3BYEV2RW7,228,1.82
ULID,01JZNSP575GPK83CG0AQ9PCYEV,7,57.06
ULID,01JZNSP5PVQKY7QTZ315GD8CY6,5,71.31
ULID,01JZNSP66C1PAH41Y0F73ZRE9F,7,57.05
ULID,01JZNSP6P0A4HS6VF108N812CP,7,55.78
ULID,01JZNSP75NYC6YJF62BNDXSTHZ,7,53.68
ULID,01JZNSP7N9XH3A9CANVCJYT5ZE,6,62.79
ULID,01JZNSP84X9F7P37K65447XM3B,7,54.56
ULID,01JZNSP8MM16FQD4W7KGW0MT1N,7,58.39
ULID,01JZNSP948A4YE11SJ776KK3RG,9,44.57
ULID,01JZNSP9KRANFZSWMQ0NWP5X3H,7,56.73
ULID,01JZNSPA3B4DGBV6GNW6H81GGB,6,63.6
ULID,01JZNSPAK2C7JV56M35EQ847AT,6,67.46
ULID,01JZNSPB2R9VP1K3ME3DTGQ1DX,7,57.05
ULID,01JZNSPBJCX3CF4SCQH6M5T4G9,7,53.68
ULID,01JZNSPC1W0WX728CN5E1GY8Y3,6,61.26
ULID,01JZNSPCHMSVNS9FTDGENVYPJR,4,97.88
ULID,01JZNSPD15JDDE3437CXR4YZ9T,7,59.43
ULID,01JZNSPDGSTP21JVJXJKZN6CQD,6,69.33
ULID,01JZNSPE0DD1ZCW3VXS8A6FK27,7,57.38
ULID,01JZNSPEG2MHH3MPKFW811XWRP,5,78.62
ULID,01JZNSPEZNA78ANRDFFXGZWBTV,6,62.79
ULID,01JZNSPFF9N6D49HV128V66W6M,47,8.8
ULID,01JZNSPFYXVZ5CW0CNGME36SS0,7,56.09
ULID,01JZNSPGEJHFF6KJ4N75E4QCPS,56,7.31
ULID,01JZNSPGY557RSGN4S6ZC18WJF,7,58.39
ULID,01JZNSPHDTA2QYWK7Z5BNSR3ZQ,7,58.73
ULID,01JZNSPHXDSPHXW48NXJ3FSH1T,7,59.08
ULID,01JZNSPJD1QM23S76KT1M6ZK93,4,99.83
ULID,01JZNSPJWP6HEJ7RZN2R9JZH6J,8,47.1
ULID,01JZNSPKCA2X0JGBD5Q2YPAESM,4,84.62
ULID,01JZNSPKVWBZNQEG6Y4NWNE09P,6,64.41
ULID,01JZNSPMBK8ACVVVDF5X9DPYT7,4,95.09
ULID,01JZNSPMV7K5DPS76YPE5GJBRH,8,48.47
ULID,01JZNSPNASV3WAT1RGDDBRFH7F,8,51.73
ULID,01JZNSPNTBSWHTRD9Z39ECZXSJ,6,69.33
ULID,01JZNSPPA3CZW354VFYRG4VDT4,8,46.44
ULID,01JZNSPPSNC1C5F9QKYAAPYRGH,6,60.88
ULID,01JZNSPQ99Z3M2H9R3XT260QK1,7,53.11
ULID,01JZNSPQRWT6F195MEFM7VTE1X,59,7.05
ULID,01JZNSPR8G2HSTS6ZFVBWPPZJ1,6,62.79
ULID,01JZNSPRR5599MHM4J4VH0DQ4B,7,58.72
ULID,01JZNSPS7R9645JJEN63SXPBN8,6,68.86
ULID,01JZNSPSQDQKBH47H5M09XWEQ3,8,49.43
ULID,01JZNSPT6ZQAFS2V1K2WDGM51D,7,59.43
ULID,01JZNSPTPMC091SVDWQ54KJH4S,7,53.68
ULID,01JZNSPV686RRZ2YBP9RS1ZSG7,7,58.39
ULID,01JZNSPVNWVF8J5YWYGWKVPN7C,6,60.14
ULID,01JZNSPW5GD77NH2M8KQY13ZKJ,8,48.94
ULID,01JZNSPWN3YXMD5F7T28CKQT8B,6,64.0
ULID,01JZNSPX4SDNXRA8RENSRQA4C3,9,44.37
ULID,01JZNSPXMCP0A9CG549Q1844Y8,7,58.72
ULID,01JZNSPY4063Z1E0GXYN7A7PNY,6,64.0
ULID,01JZNSPYKN1NMJ8DV83RD0C1YT,7,58.72
ULID,01JZNSPZ3BMH7N9DGH9HTMJCBR,6,62.02
ULID,01JZNSPZJXPGCXJG6JBSNE5V2D,7,56.72
ULID,01JZNSQ02GMDDDYXHG0K7P9S91,6,64.83
ULID,01JZNSQ0J7Y9663B4VNK7S25NJ,6,67.92
ULID,01JZNSQ11RTRMM0Y40TZYSK565,6,65.69
ULID,01JZNSQ1HFG8XWY5P6CZGEWVKY,9,45.39
ULID,01JZNSQ212MN1A8N9D6F5QTXKJ,7,56.41
ULID,01JZNSQ309HWZY93VKD908YA63,6,66.12
ULID,01JZNSQ3G11YQ43YFAJZB7G6YR,4,88.36
ULID,01JZNSQ4F3NZ7G0VMXJ4SF2TFT,8,51.47
ULID,01JZNSQ4YVAN164N970WVFSJC2,8,51.73
ULID,01JZNSQ5ECBBXR417W3HV961DA,27,14.9
ULID,01JZNSQ5Y0T6VTASNJGZB8ZFRE,7,54.56
ULID,01JZNSQ6DQJ3X0QR190FVF52CE,9,45.59
ULID,01JZNSQ6XAXNC2Y1K9EQ1739H1,4,88.36
ULID,01JZNSQ7CSR3PEP0T562BQECQS,6,65.69
ULID,01JZNSQ7WJMJF0QYQ1D27W15TJ,6,62.4
ULID,01JZNSQ8C4KCFAJM7VXA7H2E58,5,81.17
ULID,01JZNSQ8VRXQMY5RE036CTJ0SY,6,60.51
ULID,01JZNSQ9BC3BH8940CERXBBRJA,7,57.71
ULID,01JZNSQ9V2ERXQ926KY6ME51W2,9,44.77
ULID,01JZNSQAANR6E6KH3CQK2KQ6XK,7,56.41
ULID,01JZNSQAT8Q6B63FDHH02DBK8C,7,54.56
ULID,01JZNSQB9W84CK2FHFGCFQNR3C,7,56.73
ULID,01JZNSQBSGVP6ZP0JJ6558DPAW,4,98.86
ULID,01JZNSQC95XW1XY1R4YHX9NHZX,7,55.16
ULID,01JZNSQCRR33X0WD2PV98VN9Z1,7,58.39
ULID,01JZNSQD8ESZ5BMSV43RN9EJ3J,6,60.14
ULID,01JZNSQDR2HXWAE9R94MAZTPXM,5,78.62
ULID,01JZNSQE7PJPVD064QGSEKV55R,17,23.33
ULID,01JZNSQEQACA149QPB7FN38R9Q,7,59.08
ULID,01JZNSQF6TJB794J56K06TW4S9,9,43.03
ULID,01JZNSQFPJ9QH67ZV7VNAAPTD8,4,85.33
ULID,01JZNSQG63HR5E6ZGRCWRZBDBD,4,86.81
ULID,01JZNSQH5BPSMYS89V2AA3CAK4,4,91.59
ULID,01JZNSQHN2Q8VXNNYJQ6JABTTK,9,43.41
ULID,01JZNSQJ4M5ZGBRCQ138A32ADB,6,64.42
ULID,01JZNSQK3YNDYV22S6BAA3VVE0,7,54.26
ULID,01JZNSQKKGM2XEZP0W3P3DHJ6Z,7,56.09
ULID,01JZNSQM36PDCQ3J8E23JGTVJN,11,37.39
ULID,01JZNSQN2EHFF30H8Q4N40KNV4,11,36.7
ULID,01JZNSQNJ08KE6TYX3PXS7HBBJ,9,43.22
ULID,01JZNSQP1MXKS4ZZBA2WN2B7H6,6,60.51
ULID,01JZNSQPH7KWQ838K2HNZS7MS7,8,48.0
ULID,01JZNSQQ0WP6KW72THN3TDJTNY,7,56.41
ULID,01JZNSQQGJ4Z8SA75B0J8TFFMM,11,36.44
ULID,01JZNSQR065B13JQ0AGCB0M7Z3,9,42.48
ULID,01JZNSQRFQGG0REX0RB805J9WV,9,44.97
ULID,01JZNSQRZC28K0K0DAZQ98W5EQ,7,58.39
ULID,01JZNSQSF06D85SS9APTY5W8B5,7,57.05
ULID,01JZNSQSYK875NW5PT0DECPYK4,6,60.14
ULID,01JZNSQTE8YRT366HJBFN0PK0M,7,54.27
ULID,01JZNSQTXTJVH0S930WAA3RR55,9,45.38
ULID,01JZNSQVDGB6P0XTE3NVDFSZ20,7,54.86
ULID,01JZNSQVX34DH7FCANR34J0FBZ,8,51.2
ULID,01JZNSQWCT5G64JXF664H3YNCA,9,44.18
ULID,01JZNSQWWESRY787FT7VSFNSDZ,16,25.02
ULID,01JZNSQXBZT460RC148SY9B9HC,7,54.26
ULID,01JZNSQXVNWA9J6BB4X35DHS2E,7,57.38
ULID,01JZNSQYB9K3W9CPSBK2YAE4V5,6,61.25
ULID,01JZNSQYTW6KCSNXFBMY1GCX1T,5,82.52
ULID,01JZNSQZAHV89P7T41J338GZ45,7,52.55
ULID,01JZNSQZT4RQMXQ2GE31GC79ZK,8,48.0
ULID,01JZNSR09M494N675MZ228SAE4,8,46.65
ULID,01JZNSR0SD9A2T18MAJRWRFM7B,10,40.92
ULID,01JZNSR18ZEV8TA2NNQWGJW0HS,8,46.66
ULID,01JZNSR1RKBP0HJP94K5MPSE8Q,11,35.66
ULID,01JZNSR288JRNS882D0MA7K2EX,8,51.47
ULID,01JZNSR2QXWTTZ52MDZT0TEHKH,8,49.92
ULID,01JZNSR37HDG16ZYQRH4PPJFQK,8,47.32
ULID,01JZNSR3Q5GVPN2HS8YM63GRRT,11,35.28
ULID,01JZNSR46SWV2N882XVYB31QAF,9,45.38
ULID,01JZNSR4PDAJKVA1FFHET8201Y,7,54.56
ULID,01JZNSR5608Q8XZAN3385F0CWG,9,44.97
ULID,01JZNSR5NM2RCKJ2BCRWE9YF63,7,52.83
ULID,01JZNSR659C029WZ7PSQDJH1J3,11,36.31
ULID,01JZNSR6MXMP8VZ4TWC6X1MB5D,8,51.2
ULID,01JZNSR74HFJ09AGT02Q7NQDSK,8,46.65
ULID,01JZNSR7M1CVAZ8FR4HM20605X,9,42.67
ULID,01JZNSR83R9CB4FZCMCW7J1KQM,7,58.72
ULID,01JZNSR8KD37JF6TDQ1HS8TS7V,11,37.68
ULID,01JZNSR92X281P6VN497VA8MHC,9,45.8
ULID,01JZNSR9JN1VB15ZRVWPFXR631,9,46.22
ULID,01JZNSRA29VM6VJNZ2X9XN2GYQ,7,54.56
ULID,01JZNSRAHVD8PPCBDX5HX6JJ3N,6,66.12
ULID,01JZNSRB1H2WC9TX4TTACRZSP9,9,44.77
ULID,01JZNSRBH5Q6FFKN4WG26GM5AN,9,42.13
ULID,01JZNSRC0S9R0V5PBHTGD45MZN,9,44.37
ULID,01JZNSRCGDCP1D4K2G1HSPKN5S,7,55.47
ULID,01JZNSRD01CQJP3J4HKBSZ3ADS,7,58.39
ULID,01JZNSRDFJH75T3XKVB2K2SX4K,9,44.57
ULID,01JZNSRDZ8GJNH0QK621KCYRXB,6,62.79
ULID,01JZNSREYH7TNNVEC6G2HPEA4C,9,45.59
ULID,01JZNSRFE4GB4WMXF0ZPT37T22,8,51.2
ULID,01JZNSRFXQTGNHN5WS0AVP7FHC,8,48.23
ULID,01JZNSRGDCTVYGBXB78RFXZ4Q5,50,8.17
ULID,01JZNSRGX1XN18HK4H7KZWS5DH,6,62.79
ULID,01JZNSRHCNBP2K1VSTTQVBQM9N,8,48.7
ULID,01JZNSRHW95TXW8T01XVBAVVVN,12,34.67
ULID,01JZNSRJBX6QVXTYZTY5ERE7M8,12,34.31
ULID,01JZNSRJVGQN4G7CQE8VSSNEXZ,6,60.14
ULID,01JZNSRKB5QX6M0SHQMJZQ6E7D,9,45.17
ULID,01JZNSRKTM772PZXXXF8YDJVKN,9,44.97
ULID,01JZNSRMACWVE21DRNR87W2QWY,7,53.68
ULID,01JZNSRMT1WYBC7H9MJ7A5ZVSQ,10,38.25
ULID,01JZNSRN9MKD3D08B2N93C894W,8,46.43
ULID,01JZNSRNS824ASMENY8NP0Z0CM,8,49.92
ULID,01JZNSRP8VY7Y21DKJGMTDDHGC,8,52.0
ULID,01JZNSRPRG8SJ3WQG6572V0SWQ,7,54.86
ULID,01JZNSRQ847MTKP08K2W7ZHD1N,6,62.79
ULID,01JZNSRQQRJE7895MAQ2MATZT3,9,44.97
ULID,01JZNSRR7CFH70FZG9R00BHMV7,6,62.01
ULID,01JZNSRRQ0F2F1BC63BK69D7H0,9,43.6
ULID,01JZNSRS6MP5QQRRTCYM6BBA2A,8,46.43
ULID,01JZNSRSP41MHE5S2J0SBKN83B,7,53.68
ULID,01JZNSRT5WXWDDWJ96MB96S9GR,7,56.41
ULID,01JZNSRTNGDYE0Q15DN1XAWADN,9,44.57
ULID,01JZNSRV52ZJ6C6YREJ7PB7YDW,5,73.96
ULID,01JZNSRVMR9ZPBBTSRWN1KA8CS,8,48.0
ULID,01JZNSRW4CTJM3JT1JZ6WE47M0,8,50.68
ULID,01JZNSRWM03DW0QJHNADJJNGRW,9,46.22
ULID,01JZNSRX3MF38X7XGB2X6B37SY,7,57.71
ULID,01JZNSRXK83CAD8TFPTMKSDM7T,9,46.01
ULID,01JZNSRY2WZ51G1GJDJT4G6T2D,7,58.04
ULID,01JZNSRYJGPM7XA3WV6X25AK83,9,46.22
ULID,01JZNSRZ20KQWDTDQS4MKQFTM5,7,57.71
ULID,01JZNSRZHRYJ8PKKKYYQSEHGEA,6,62.79
ULID,01JZNSS018RR5SMQMVFXBRR0HQ,7,55.78
ULID,01JZNSS0H0YTT5SQS4VFYWZWPB,7,53.96
ULID,01JZNSS10MDGQW6VVMNK6ZEQZV,7,55.77
ULID,01JZNSS1G8TWQV583XCY72D66N,8,46.43
ULID,01JZNSS1ZW50BCCG8BKM6QXD66,7,58.04
ULID,01JZNSS2FF31VB6X9ED4MDZAG9,8,47.77
ULID,01JZNSS2YZ5R2E9PQDWKE27TXB,7,53.39
ULID,01JZNSS3ERGYM8MV0CS21CDWW1,7,56.09
ULID,01JZNSS3YC0CJWDDZ0J3QMS1S1,12,33.39
ULID,01JZNSS4E0HTRPPT7TE9QFBS1H,7,56.09
ULID,01JZNSS4XF8RD8F8VW7KQVXREX,7,57.71
ULID,01JZNSS5D8BS4ZEP03TYBHGXT5,9,41.95
ULID,01JZNSS5WWCYW7CV16JB95AWVJ,4,93.29
ULID,01JZNSS6CGKHB9BAQF5FXWDB7W,8,49.43
ULID,01JZNSS6W1J78F1NV3KAAN4C3E,11,35.91
ULID,01JZNSS7BR82FT9XKHG0YDBFMD,9,44.77
ULID,01JZNSS7V7D2PM62ZS41D3DDN9,8,48.71
ULID,01JZNSS8B0TDG4EXPF2CVF8FG6,7,53.11
ULID,01JZNSS8TMNA009321R1JJB2YH,8,47.09
ULID,01JZNSS9A8BDVMCSHJAS288MD2,8,48.94
ULID,01JZNSS9SWAJYVBXATCSNKXKM7,7,53.68
ULID,01JZNSSA9GCCDCP5HKP0JA989H,7,53.68
ULID,01JZNSSAS4VBZQBW4KSPRR54E8,8,47.1
ULID,01JZNSSB8PTS2DTGXET1N4F19F,9,46.01
ULID,01JZNSSBRBJQQ34CGAPNEN08S3,7,55.47
ULID,01JZNSSC7ZYTT5EK02C77WJC3X,7,52.27
ULID,01JZNSSCQHVKD9NHKWT675J7SE,9,45.59
ULID,01JZNSSD75WBX37903RER20NC6,11,35.4
ULID,01JZNSSDPS38J149D5S2MVMXZE,11,35.4
ULID,01JZNSSE6FCYSX65J0V37AXH4W,6,61.26
ULID,01JZNSSEP3P6FZZA41SQRGZ800,9,44.57
ULID,01JZNSSF5QESWSETPTVVY1K7WW,8,50.17
ULID,01JZNSSFNBW17K2C1KSZ0Z9411,8,50.94
ULID,01JZNSSG4Z5GV6BQ956EPG1BBJ,7,54.56
ULID,01JZNSSGMK0DPT3E0836K0AHQ1,9,44.97
ULID,01JZNSSH47KDRV9SHBX2Q53M04,7,52.83
ULID,01JZNSSHKVHYMXNG3K6W2CMYFW,9,44.37
ULID,01JZNSSJ3F3EK1NYT71TQ5ZCQB,8,49.18
ULID,01JZNSSJK3BCTV8BCWEC8KM5RJ,8,51.46
ULID,01JZNSSK2QXSF6AG7A5N2H16MZ,11,36.44
ULID,01JZNSSKJBXH4PBRKZ3ZNWTAM6,8,47.77
ULID,01JZNSSM1ZAM715SEZ5HPWM3WX,8,46.87
ULID,01JZNSSMHKCH5JMAXPMGABXWYQ,7,57.38
ULID,01JZNSSN179BXGRBQYD3KMEAZM,7,59.07
ULID,01JZNSSNGVGNTGSX7TEPJ7E1FQ,7,52.27
ULID,01JZNSSPG3BRC1DFTHTC4T0ZQZ,7,57.71
ULID,01JZNSSPZMYM81D60CHER42PC3,9,45.39
ULID,01JZNSSQF8SXPMQ1JGYD3C3MD8,7,57.06
ULID,01JZNSSQYZMCDFYZSN3KCEDRWY,7,54.85
ULID,01JZNSSREKJJ53YQR0Q540PAK3,6,60.14
ULID,01JZNSSRY7CE40RD8Y1Y2RFBDX,7,52.55
ULID,01JZNSSSDV3MTYGBQ6RHSEKDAZ,6,65.68
ULID,01JZNSSSXFMMTHZVNHMT76767M,7,52.27
ULID,01JZNSSTD3MM908P8VV6JFK051,9,45.8
ULID,01JZNSSTWNHHMR9QFMVY1E7RVM,8,47.1
ULID,01JZNSSVCBC91QBXVERGQYZFTF,9,44.97
ULID,01JZNSSVVZ4CD67NP9MRFAZJ9X,12,33.06
ULID,01JZNSSWBGDSCZ3T7ENZ71WM43,8,48.46
ULID,01JZNSSWV7MES58C0B6P3WWRNZ,8,50.42
ULID,01JZNSSXATWVQ2EMXRZRSFR5NY,7,57.71
ULID,01JZNSSXTFXK2BW9NDQYJSMGYB,8,46.65
ULID,01JZNSSY9Z7V23K2N51XQP46AB,8,48.46
ULID,01JZNSSYSQ18T7NR498Y0Y6HJ8,7,54.56
ULID,01JZNSSZ9BW041E0A1A84M4BK1,12,33.96
ULID,01JZNSSZRZT7STD6KXWJVR8G5Y,12,34.55
ULID,01JZNST08KD5YP04NG39A7G8E9,8,47.09
ULID,01JZNST0R4DEM6GNS68Z9KP325,6,60.51
ULID,01JZNST17V8N3ZJXCJEQ5THP6J,8,48.94
ULID,01JZNST1QFX889TT3GDR7S39YG,11,36.17
ULID,01JZNST2723PW0CBQ7R5K4K4N3,6,63.18
ULID,01JZNST2PPR8GVQ29H9ZD5N829,7,57.05
ULID,01JZNST36AB1T7JYAQJCRWYBH6,12,34.55
ULID,01JZNST3NW4K43YSGM92W5F4VB,12,34.67
ULID,01JZNST45HP61MEA6Y1ABAP3GJ,8,48.0
ULID,01JZNST4N67E8KR36W5DDDW2JM,11,35.91
ULID,01JZNST54TJW0N79153ZHSQV3V,8,48.47
ULID,01JZNST5MEZKDT1CYM1JTQE1JF,10,40.59
ULID,01JZNST6KPTRC305C9H28XAWYZ,10,41.25
ULID,01JZNST739YRR4KEQVFASQMXH3,7,58.04
ULID,01JZNST7JY0W8KDWQ7KBVMRC8S,9,44.37
ULID,01JZNST82GPCVRM4T6EGZGPCBD,10,38.11
ULID,01JZNST8J6Y441YYVMTXWPGZ75,12,33.5
ULID,01JZNST91TJ5D19ZR383JJD8X8,8,50.42
ULID,01JZNST9HEYWM7D0Z52EHZ9JPZ,9,46.01
ULID,01JZNSTA12KZMA5EQK3V4Q1H5E,7,55.47
ULID,01JZNSTAGHF0K6473YKJNTQSN6,8,46.65
ULID,01JZNSTB0AFJZV2FYJQJ04WBDH,8,49.42
ULID,01JZNSTBFYG7PNHRQFH7SX0FX3,7,55.77
ULID,01JZNSTBZJX6FH7P6QYNA1R695,8,46.44
ULID,01JZNSTCF6AK181Q04XVVG6QCR,5,72.35
ULID,01JZNSTCYP0JAB9M8C5NSC2Q9W,5,78.62
ULID,01JZNSTDEEH93998W2ECH4B9D1,5,71.32
ULID,01JZNSTDXYCMPVMZ9ME2QS54J7,5,78.0
ULID,01JZNSTEDPZ0GQ8D6DGN7E0QFT,9,44.57
ULID,01JZNSTEXAVVMD9A5Y3ERDW85W,7,52.55
ULID,01JZNSTFCYSMD7HJ055H4RC0YS,9,41.78
ULID,01JZNSTFWJBSYSM8TJ62X6KR9Q,7,56.41
ULID,01JZNSTGC16GAXSZ58FM2S63P5,11,35.53
ULID,01JZNSTGVT7RQ7GF3K2BVN0GKV,8,51.73
ULID,01JZNSTHBEQKC0Z6YBSS7ZZS2W,9,44.57
ULID,01JZNSTJTARH8CM4F7F0K2H0JM,9,45.39
ULID,01JZNSTK9YRTYQ2K00QN5ZCENC,8,48.7
ULID,01JZNSTKSJF0C2NEXQ0C8Q8ZKQ,4,93.32
ULID,01JZNSTM96CXFXAKQ6JWD58YKD,9,44.77
ULID,01JZNSTMRTBKT7G82W8DR19WTF,8,49.18
ULID,01JZNSTN8AHXXFZDK4KDEX077Z,43,9.53
ULID,01JZNSTNQZB5F4YR2V9MQXV7PD,7,57.71
ULID,01JZNSTP7H8JY9KQPGT97FGBG6,9,44.77
ULID,01JZNSTPQ9MZX7G6BZZ03YPXWQ,7,58.39
ULID,01JZNSTQ6YRYDXZZ06NG9W42G3,5,73.41
ULID,01JZNSTQPJ8X3K69WSTWNFJHQD,8,46.44
ULID,01JZNSTR65ATRPASFZ3TS8CYCJ,16,24.84
ULID,01JZNSTRNSVPK2DKGQ4CH2V3AX,6,68.85
ULID,01JZNSTS5EZB0VAB3E7P9NBH5N,11,35.4
ULID,01JZNSTSN0DSC1PFX2FFW916HW,5,73.96
ULID,01JZNSTT4N8WPYJSM278V0YCYD,10,38.85
ULID,01JZNSTTM5FZ8XYWM2WJ4SN67H,11,35.66
ULID,01JZNSTV3TW1DAPVDA9BPYXGKY,10,39.93
ULID,01JZNSTVKH4784SPS1HQ2R0DF4,8,49.92
ULID,01JZNSTW35Y4E0GXEFBGSAM2TA,10,40.42
ULID,01JZNSTWJSNRZ87P6VF6PWFYF2,11,37.67
ULID,01JZNSTX2BARTZKQFNBZSD99QR,11,35.66
ULID,01JZNSTXJ1YP3FVAXDYDT4C71K,9,43.22
ULID,01JZNSTY1KG5TEXB6J0JN1VCRD,9,44.57
ULID,01JZNSTYH9QW3YDTGQC84P52CH,9,44.77
ULID,01JZNSTZ0S141MX0M8QB6EK82S,7,57.38
ULID,01JZNSTZGDGWZJHFDNXJV9ZNJZ,8,50.42
ULID,01JZNSV005YAR67PTGQSB373SP,9,44.37
ULID,01JZNSV0FS0ETT7HGGREPPRV7W,9,45.18
ULID,01JZNSV0ZDVKC641D4H13BGXX7,4,85.33
ULID,01JZNSV1F14WJRAEQVJ9H4HH32,11,37.39
ULID,01JZNSV1YJJ0Z45SJMGBDRX74D,9,45.8
ULID,01JZNSV2E93X3PRZCWGMB49ZRN,6,64.0
ULID,01JZNSV2XXB17RMXJFDSMBSBN2,8,49.92
ULID,01JZNSV3DE56ZVXG7X4CX52C5T,7,58.04
ULID,01JZNSV3X1RE26J7STK7M7DW29,8,51.73
ULID,01JZNSV5VNZS0PE0G2XBPEKPXY,7,55.47
ULID,01JZNSV6TXJK4P3JCQTWRJ2R26,9,44.37
ULID,01JZNSV7AHJAR245YVGD37X2Q4,7,54.56
ULID,01JZNSV7T07AVNY5363NCNCJ2H,7,57.38
ULID,01JZNSV89MC0SGZQQMPKQ5BZR6,4,91.61
ULID,01JZNSV8SDZHQ0T1MXBVR6NKM5,7,56.41
ULID,01JZNSV9901BACFZ4TP86G1RNQ,4,99.83
ULID,01JZNSV9RNM3710MJV6BM0PWK0,8,51.46
ULID,01JZNSVA861R3EMPMAH8P0XCJW,81,5.1
ULID,01JZNSVB7HP4S8J2PBGFJF58FT,5,81.17
ULID,01JZNSVBQ2P5CXTZMHHTZQSHVJ,4,87.58
ULID,01JZNSVC6M1JRNWS7HW3GF48K4,4,86.07
ULID,01JZNSVD5WTJ50W75BHAT04BHJ,11,35.91
ULID,01JZNSVDNJ1CXSZA7H16FT12FS,6,63.19
ULID,01JZNSVE59GN6BFZXC32VG0CM5,8,46.87
ULID,01JZNSVEMV70SNKY7N0GK2XZ29,4,96.01
ULID,01JZNSVF4HFG5T6K8AWA33JNDX,7,58.04
ULID,01JZNSVFM5X0N9E0AGY5H6N3JF,8,49.92
ULID,01JZNSVG3RTJEPVDWVBPS7RHNR,5,70.32
ULID,01JZNSVGK9M2X4VBAY2TH3PSD0,7,54.27
ULID,01JZNSVH30K6X9F3WDQR0BE2BS,11,36.57
ULID,01JZNSVHJJ2MKVR7W77TP703BY,7,58.04
ULID,01JZNSVJ28BKWFRGTS1YBQAM2A,9,43.41
ULID,01JZNSVJHWRV7A1C2296VA3PAF,8,46.87
ULID,01JZNSVK1DW39YHB57H2S3BG5E,9,43.98
ULID,01JZNSVKH47SYGCNDTZCRPGMH8,9,44.97
ULID,01JZNSVM0N5X1P2RFZRV97ZYNF,7,57.71
ULID,01JZNSVMGCAAHJ78W1E1QJKETC,7,55.16
ULID,01JZNSVMZVYN92GQXRST6M7Y9X,7,57.71
ULID,01JZNSVNFM7K07HGK8HJDHQFPV,9,45.59
ULID,01JZNSVNZ88J1MBWG4S4F0M1BB,9,44.37
ULID,01JZNSVPEV2FNX8KA3SMTNYHG3,7,53.68
ULID,01JZNSVPYG6E50M9MY1JFQK728,8,48.0
ULID,01JZNSVQE4KGN1QM9VJT0MG881,9,44.77
ULID,01JZNSVQXRQKNYS2D5MGQTHY1S,8,48.71
ULID,01JZNSVRD9KPZYQ4KFKYZS5FB7,9,42.85
ULID,01JZNSVRX0Q17252WXWT6PB9XS,9,45.79
ULID,01JZNSVSCM72XTKBG0ZBE7NC00,6,62.4
ULID,01JZNSVSW4R16EVTVBJF9P6RDR,9,45.38
ULID,01JZNSVTBWRRC22G21JKPD39VQ,9,43.6
ULID,01JZNSVTVFRMN1FMD2RKJE4VWM,7,59.07
ULID,01JZNSVVB2K08V8WB40X30CT4K,9,44.57
ULID,01JZNSVVTRMJN5HRCBJ6T8QRP1,8,50.68
ULID,01JZNSVWACR20YKCBNFJ45DPTE,9,45.8
ULID,01JZNSVWT0QYV1YQ332DT613D4,8,48.0
ULID,01JZNSVX9MBM95VKN5TR7DZJ0F,9,46.22
ULID,01JZNSVXS8320J7YW1M3VQZ9A4,8,47.1
ULID,01JZNSVY8W2DYR3GEY8FCPJWTK,8,51.47
ULID,01JZNSVYREYGE9E7JN9943P81A,9,44.18
ULID,01JZNSVZ8481BJ0J0BGM5XE9FC,9,45.17
ULID,01JZNSVZQRH72P5WK04QX63C0T,9,44.57
ULID,01JZNSW07CERT07ZZDPB4CQZRK,8,46.87
ULID,01JZNSW0Q0YCG3XGNM1X62JJCJ,9,46.22
ULID,01JZNSW16MS1CDYRVNDYP6S7V8,8,48.94
ULID,01JZNSW1P8E1BCPP4HC2TFC6WW,11,36.31
ULID,01JZNSW25VEYTSTHJJ3375ZPDY,8,48.23
ULID,01JZNSW2NG9T31S6DE0JKQ3AXW,9,46.01
ULID,01JZNSW34Z515EAZ5XVPGPXZE0,9,44.37
ULID,01JZNSW3MRV5GCNEBRTCCP6ZJ8,8,49.92
ULID,01JZNSW44ACYBZWSR0M6JD7HBQ,7,53.68
ULID,01JZNSW4M0GCM8BHXZVFEDEN50,7,59.08
ULID,01JZNSW53MW9PC62WH38N8411H,8,47.1
ULID,01JZNSW5K35PAB2VNN2H90C36X,9,45.17
ULID,01JZNSW62WQREQ25XYMCW5KJDG,9,43.41
ULID,01JZNSW6JGAHTG8GY4HR9CSFRB,7,54.26
ULID,01JZNSW724XQ9VCTND0DE45YA1,9,45.59
ULID,01JZNSW7HQ6BX8X8AV2VAH3KMP,7,52.55
ULID,01JZNSW81CM928V1BX4QDR9GQV,29,13.96
ULID,01JZNSW8GZ0VVVRSHA29TB5VHR,8,47.32
ULID,01JZNSW90KNZXBDR6GTQC3ATZZ,12,34.07
ULID,01JZNSW9G74WRFYE3M2WEEM0V5,11,36.98
ULID,01JZNSW9ZV48BPRT2AKKZWVZ6C,8,48.23
ULID,01JZNSWAFC5MKE1G4CCF795W6N,8,51.73
ULID,01JZNSWAZ3SGK8KHZK68T7BB23,7,53.96
ULID,01JZNSWBEQ041B0BSVWEW72YWG,9,46.01
ULID,01JZNSWBYAGVDEDJM2QAH0400G,8,48.0
ULID,01JZNSWCDZM8VEX36GJCRZKY4J,8,48.23
ULID,01JZNSWCXK5R8J004GDG2QB4KV,8,48.7
ULID,01JZNSWDD5JEZDS6PDKQD0WNN8,8,48.46
ULID,01JZNSWDWV32913G9JC7GH72WA,13,32.0
ULID,01JZNSWECFFNT1RR3H51D35ERQ,8,48.0
ULID,01JZNSWEW3ZXVT0BX0MN88S7M2,7,53.39
ULID,01JZNSWFBQ566VZH6XAMKNCR8V,8,48.94
ULID,01JZNSWFVBWMYD9TK3A3ZRCZK9,8,48.47
ULID,01JZNSWGATQSHX6D3K1J54PHDG,8,47.54
ULID,01JZNSWGTK2E15SHW0NNJH2SM0,9,44.77
ULID,01JZNSWHA79DJRT36HW1NFEZA6,6,61.26
ULID,01JZNSWHSTA7JDVQCAHJESA5Q0,9,44.37
ULID,01JZNSWJ9FD5MZ4V97ZG75ZQK4,8,51.2
ULID,01JZNSWJS39B9HEYKR04SBJ2ZC,9,45.38
ULID,01JZNSWK8QY99MNT7GG2XFVGT0,9,46.22
ULID,01JZNSWKRBMX0Z9QPZ7SGFK47N,12,32.63
ULID,01JZNSWM7ZRBKEQ5HWQQSNH8YF,36,11.44
ULID,01JZNSWMQG39WQGE390S5PX7KV,6,61.63
ULID,01JZNSWN777EQF8W2S13EKJ4MG,8,47.54
ULID,01JZNSWNPRGYHFQRJW4JQPB65Z,9,46.01
ULID,01JZNSWP6F3PXE53SNJZ0M4P7D,10,38.4
ULID,01JZNSWPP0387N1JH0TSBMST6P,10,38.7
ULID,01JZNSWQ5QJJ66HY57DANKK33D,9,45.18
ULID,01JZNSWQNB6ETX7NCTYZFZ165H,8,50.17
ULID,01JZNSWR4V3BGHDRGCD6AY952J,11,35.03
ULID,01JZNSWRMKRH63FKQAJQBB0GT9,6,64.0
ULID,01JZNSWS47QFMDBJGZE6KZ279V,11,34.79
ULID,01JZNSWSKVGCFJZ4DW16MHR99B,8,47.1
ULID,01JZNSWT3F9358X8N0X7QMAWJ6,8,48.94
ULID,01JZNSWTK334JKE7Z6SAYSTEMY,9,45.18
ULID,01JZNSWV2JYJ8M7K3K8FT5WB0D,9,45.38
ULID,01JZNSWVJ8QVRVGAA35G70ESSJ,9,45.59
ULID,01JZNSWW1ZP1W4KJ20N6WV6KH1,8,49.43
ULID,01JZNSWWHGAE7A5NX4GS7KJDS2,8,49.42
ULID,01JZNSWX17PXPCS2J8TF57JWTG,7,54.56
ULID,01JZNSWXGV70N3ES9WV4TMDEJB,10,39.93
ULID,01JZNSWY0EQCAC4R9CYSR0EHPX,8,47.54
ULID,01JZNSWYG3YZND249W6HJ7Y8FV,7,53.97
ULID,01JZNSWYZP4V34Y57A3HKMJV43,8,48.94
ULID,01JZNSWZF9QYN7VAKHNCFASXC8,8,47.1
ULID,01JZNSWZYYBE56MF9D12WD7A1D,6,60.14
ULID,01JZNSX0Y67D1KGS8W2RK0GBX6,10,39.77
ULID,01JZNSX1DT84RAZ3GE58251TPB,9,46.22
ULID,01JZNSX1XAPJ9C6TTBE29PRD3J,8,51.46
ULID,01JZNSX2D35PNC82ZK6CS2PPKK,11,36.84
ULID,01JZNSX2WPNX95EFSATQA6XE82,8,49.42
ULID,01JZNSX3CAN1J79YWH3JBHTYTG,8,46.66
ULID,01JZNSX3VYNW19WWT3EEGQP25Q,9,45.59
ULID,01JZNSX4BJTGKR8QTJC0FMZM3Q,8,47.77
ULID,01JZNSX4V4AF9GRPA1VX17JSV4,8,46.44
ULID,01JZNSX5AT3Y9HS06KFCCCX1HB,12,34.55
ULID,01JZNSX5TEZGNKH0WR198VFRRY,8,48.71
ULID,01JZNSX6A0BQHPEFDTA3B4E0XF,8,50.94
ULID,01JZNSX6SPMM99KSSE83NDYAZW,7,59.08
ULID,01JZNSX797FBPZKNTN2N512RK1,7,58.39
ULID,01JZNSX7RY32CXMRRZVYXJPYA3,10,40.26
ULID,01JZNSX8R6VQ3JE0NJSPCV8A7Z,10,41.6
ULID,01JZNSX97PNH0BHS30Y5KKCKJA,6,61.26
ULID,01JZNSX9QE3WSV7CR5M53MPBNC,7,53.11
ULID,01JZNSXA72WNSVW7AVZ9W8VG15,9,42.67
ULID,01JZNSXAPPD21KW996PPCHV3YC,7,52.83
ULID,01JZNSXB670ZE5NCSN90G3MZPZ,7,57.38
ULID,01JZNSXBNYE6P8Z738DG6KJZQW,8,46.43
ULID,01JZNSXC5FZEPWJ9WGMGYPE6EW,9,45.59
ULID,01JZNSXCN5X1S4P2GN1NB320ZP,6,61.25
ULID,01JZNSXD4T9G70ZYCT7TQQHWD9,9,44.77
ULID,01JZNSXDM9KW116QT8EGZ1MCVB,6,64.0
ULID,01JZNSXE3Z9F3X6E4FGM75YCCR,9,46.01
ULID,01JZNSXEKPBV4Z6PYRW5JTCAZ1,9,44.57
ULID,01JZNSXF3ATKR3447B4KRDS0MN,9,45.39
ULID,01JZNSXFJVG41BYXGG5X2GSXFD,6,60.14
ULID,01JZNSXG2F09W38PQJ5GRJVD0B,9,43.98
ULID,01JZNSXGJ4SKG1T8163J46ZEH3,8,46.65
ULID,01JZNSXH1S9F0751SFKEPZHHMS,6,59.79
ULID,01JZNSXHHFCSW5ZHZN3FBMBN34,8,48.94
ULID,01JZNSXJ12ZVPM9W4ES9TFD069,8,52.0
ULID,01JZNSXJGS7PM84Z8S7WB0AYE6,8,48.23
ULID,01JZNSXK0ENKF0SGCMZ44JTE22,16,24.84
ULID,01JZNSXKFZFJZHX7887ZDRGBC4,10,38.7
ULID,01JZNSXKZRY2KEBC1W2F0Y2150,8,46.44
ULID,01JZNSXMFDQ0PGT1M1PG5DNG86,7,54.86
ULID,01JZNSXMYZETFY960XVV7N0R5T,9,44.97
ULID,01JZNSXNEQQ33G45N6SJXFE10S,9,44.37
ULID,01JZNSXNYA7VZXMP421MT81K8D,8,47.54
ULID,01JZNSXPE1QMSGWM3N4VSWK5ND,8,47.32
ULID,01JZNSXPXJSEXYQGG9D2VCFCF8,10,38.4
ULID,01JZNSXQD9FC17Z6H4KNRWV83T,7,53.11
ULID,01JZNSXQWZ4JZ4SNVG8PBAX3T6,5,78.61
ULID,01JZNSXRCMYVK4J0T8QAFEY3RK,8,46.44
ULID,01JZNSXRW8NE32FXH5QND8HGVF,9,44.97
ULID,01JZNSXSBWWF2C2PRRV963GKWT,8,47.1
ULID,01JZNSXSVF435PKW5FCEQB4CN0,4,94.18
ULID,01JZNSXTB6JJVQXWVKWCJYDRVD,10,37.96
ULID,01JZNSXTTR912ZQYXTWX04VSV0,9,46.22
ULID,01JZNSXVADVFZ62CRQTG3W99H3,8,48.23
ULID,01JZNSXVT4NV6QSGPCQESYACSM,9,43.98
ULID,01JZNSXW9P4P93HBR8V9JE8GFS,29,14.24
ULID,01JZNSXWS9XVSTB0AK290W9N2K,9,42.85
ULID,01JZNSXX92B47BRRV7DHDPT44H,9,46.22
ULID,01JZNSXXRPQKK40RPEKYX8EN9T,9,46.22
ULID,01JZNSXY8B5JJXS3ATWQHCJGFX,8,47.32
ULID,01JZNSXYQTJM9Z38FJ532A9CJ9,9,46.22
ULID,01JZNSXZ7MJ9AKKNJCMB5M8B38,7,57.05
ULID,01JZNSXZQ4925NKEKP2Y1YFDXZ,9,46.01
ULID,01JZNSY06X96GMKJJ0HJ591JFF,9,45.79
ULID,01JZNSY0PHNNKMK3ZM3355XMB4,7,57.71
ULID,01JZNSY1658BKFB73ASW5GVFNV,7,56.09
ULID,01JZNSY1NPH3JSRJWA0RPBSHQ8,8,51.47
ULID,01JZNSY25E87AF05PJP9VA1VWA,8,47.77
ULID,01JZNSY2N1ZNAHRB3MVMKSWV61,9,44.77
ULID,01JZNSY34PN2NT0HV3C91C2N4N,7,56.09
ULID,01JZNSY3M8VB6Q12GA6W7VSPAH,9,45.18
ULID,01JZNSY43XX3FCVKC5QVDR1HNV,7,56.09
ULID,01JZNSY4KG9KS5TVMAQSPE1BXY,8,48.47
ULID,01JZNSY535MCE811XYNGY4QZ2W,5,81.17
ULID,01JZNSY5JX5FJH9C38PFH22RZM,8,51.73
ULID,01JZNSY62G3KJGFATSRHSVSSA9,8,48.46
ULID,01JZNSY6J42JHY3K0YP8XR1XK9,9,46.22
ULID,01JZNSY71P8EWKEHB0NMHVCAHW,6,59.79
ULID,01JZNSY7HAQDJXX6JH0XMHBT4N,8,46.44
ULID,01JZNSY812STPGVC5TJHVKDNSV,4,95.09
ULID,01JZNSY8GPSQZEYMKY5W4EYWA5,9,45.59
ULID,01JZNSY90APA610PV541ADKF8P,8,47.54
ULID,01JZNSY9FT672TK2NS7CRZ120G,9,44.18
ULID,01JZNSY9ZFERS9A3ZC5MW42Q16,7,52.55
ULID,01JZNSYAF7342KPVQNH9GVP7RV,9,46.22
ULID,01JZNSYAYQVKNXKM60P03D4XM7,7,52.55
ULID,01JZNSYBEEWHMNT9QER4H8RE4A,9,46.22
ULID,01JZNSYBY3HZ0XX0X08QDXPZCT,9,45.59
ULID,01JZNSYCDMW87AQ5ARP5KTT960,9,46.01
ULID,01JZNSYCX8P8SR2HSGAQB7Z50G,7,57.38
ULID,01JZNSYDD0Y53QCH9S1J8VFJX5,7,55.78
ULID,01JZNSYDWGFB3V2T2MNCG8C5JJ,8,50.17
ULID,01JZNSYEC85ABYTXMWD0QB2HTQ,9,46.01
ULID,01JZNSYEVWGM9WH81GFPE88K0D,12,34.31
ULID,01JZNSYFBHYBBZHJAWFERX6NJ6,40,10.37
ULID,01JZNSYFV5C9Z70F3H44CD3QGE,8,49.42
ULID,01JZNSYGAPS0A5Y2R753QWR013,8,50.17
ULID,01JZNSYGTDMGJ6A7MCT5CP5KKJ,8,47.77
ULID,01JZNSYHA1QKR2SW4RSX1N71PM,8,46.66
ULID,01JZNSYHSMBSC752Z50VC1R27B,7,57.05
ULID,01JZNSYJRSCEGWWHTYKNYPRYC0,6,64.84
ULID,01JZNSYK8JKRN774HBAXMFA56T,5,81.17
ULID,01JZNSYKR6SQA91Q9VHPY9ZZ07,8,48.46
ULID,01JZNSYM7T6Q4KNB079T1D38F2,10,38.25
ULID,01JZNSYMQEVNTA30RJ254FNF9P,9,45.59
ULID,01JZNSYN6Z3ZGVE5C8EBQ1C3XX,9,45.38
ULID,01JZNSYNPJJ62Q1HWF7EY2CDVH,6,64.42
ULID,01JZNSYP6679T98ASEB9VD4YNE,7,56.41
ULID,01JZNSYPNV2GMACM0CXHE73AR7,7,56.72
ULID,01JZNSYQ5GPG82EAP3HNSCFRBS,7,54.86
ULID,01JZNSYQN6HKR115P94ES8WATG,15,26.84
ULID,01JZNSYR4QWMM7GJE986BK7BJQ,5,71.32
ULID,01JZNSYRMA9CTS9H53NS4A7SZC,6,60.51
ULID,01JZNSYS43KAHH3BQP1PSVNKE2,8,48.0
ULID,01JZNSYSKQJADPXY9PSKWYMFQ8,8,48.7
ULID,01JZNSYT39GNXJYR4AA20T8RHY,8,49.92
ULID,01JZNSYTJZ37Z71EE1SS0JCA2G,9,43.41
ULID,01JZNSYV2HXSZE6Z4PTY0DD6RE,8,46.43
ULID,01JZNSYW1V7S65J3SBC56KMJD5,9,43.22
ULID,01JZNSYWHF3W334C11M2M85TE0,14,29.11
ULID,01JZNSYX13072WY039ZQTZDY6Q,9,46.01
ULID,01JZNSYXGM1HGNTJD9AK3X5BDX,8,48.47
ULID,01JZNSYY06X6TZNCPH3PZ8RR0T,13,30.62
ULID,01JZNSYYFZEV5FD9H78TSB74P1,9,44.97
ULID,01JZNSYYZHVEZE97ZCFQTM1E66,7,58.05
ULID,01JZNSYZF7AG708PMGWPAR47JY,9,43.04
ULID,01JZNSYZYV6Q8ZM09XSW9BACT4,9,45.18
ULID,01JZNSZ0EDTE1GYXQMD9PTR6KY,7,58.05
ULID,01JZNSZ0Y3EFHBQ37R01G8J38C,11,35.4
ULID,01JZNSZ1DQ0C1DRJYVPYSS22PP,12,33.96
ULID,01JZNSZ2CW080PHP6FJWPFKGCT,7,56.41
ULID,01JZNSZ2WM3KZ1YQTFBCCNEFJY,8,46.87
ULID,01JZNSZ3C7QXZKX4TCQTHYM76R,7,54.86
ULID,01JZNSZ3VWBRC4CYGQZPDS76B9,11,35.78
ULID,01JZNSZ4BDP6SSZHF7NRFA2JA0,8,47.54
ULID,01JZNSZ4V40405BA018P32V5P1,12,33.39
ULID,01JZNSZ5ARTF17FDBKQGQ75DSC,8,49.42
ULID,01JZNSZ5TCKJX0SPFNZQTY1X2C,9,45.79
ULID,01JZNSZ6A0S3AEXSTKX2EF13T5,8,48.23
ULID,01JZNSZ6SJ2WR3X8D7W1MSXENT,8,46.44
ULID,01JZNSZ798SX5WMF1E3KG532S9,6,67.0
ULID,01JZNSZ7RWBPDP35MNK6HPYB94,8,51.2
ULID,01JZNSZ88GYHWRYP995K09KE4N,5,78.61
ULID,01JZNSZ8R48ZHDC4N5FFR8PC5V,8,46.44
ULID,01JZNSZ97R8Q1ENPR8FXGZYS88,8,47.32
ULID,01JZNSZ9QCQCPZMZHB3H1EMWCS,9,46.22
ULID,01JZNSZA6X9BB0WP8YRRA5GMKV,8,51.73
ULID,01JZNSZAPMJXY579PMWN9B1AH3,8,48.94
ULID,01JZNSZB688AAWHWYZYEY8W5G4,8,49.67
ULID,01JZNSZBNVCV765RADFBTZ3M2T,4,88.34
ULID,01JZNSZC5GPRWQV528APE7FV3Y,6,67.47
ULID,01JZNSZCN4QVGXM0KASS13RFBE,6,62.79
ULID,01JZNSZD4RDXVSWKM6J0QWZZBA,7,54.27
ULID,01JZNSZDM893CB56ZVA51YFZH9,13,29.89
ULID,01JZNSZE40JCNPV0Z9T1TR59AX,8,47.1
ULID,01JZNSZEKMYZ4EZS7TVZ6RDXMM,8,49.42
ULID,01JZNSZF373TMGSCSCCCSXY704,6,64.42
ULID,01JZNSZFJWA82T0BDGJCYW9CND,9,44.97
ULID,01JZNSZG2G5EC6FR8X130NH8K7,7,53.11
ULID,01JZNSZGJ0AWKSN58RCERJQMH4,9,45.59
ULID,01JZNSZH1NS9ME8TG6YS0E19CZ,8,48.0
ULID,01JZNSZHH70NQBP1JT1B6T80BC,11,36.7
ULID,01JZNSZJ10HBJNB357WC2JTGCF,8,46.43
ULID,01JZNSZJGF38W4PQMAH06303RB,7,58.39
ULID,01JZNSZK08R78BM47S471D4TVX,8,50.68
ULID,01JZNSZKFWYQKDDEMP20WXPTXM,9,44.37
ULID,01JZNSZKZGX4KCGXEC98MRP0YE,8,52.0
ULID,01JZNSZMF1DB4R5EBDDSACAT0A,8,47.54
ULID,01JZNSZMYREFKCBS1A5G67G1SF,8,49.42
ULID,01JZNSZNECFH3FRZZ6F5TNJ45V,9,45.17
ULID,01JZNSZNXWZRB9064EFGWS485X,9,45.18
ULID,01JZNSZPDJ8FE149G8W4TP8EEN,6,62.79
ULID,01JZNSZPX819VQ16DCWS0VZBJE,9,45.59
ULID,01JZNSZQCWPKCCZMX6W7J5XA9B,5,79.88
ULID,01JZNSZQWGWFN43QQWYBXGR3W5,12,34.43
ULID,01JZNSZRC4TEK5WHG6A4W7Q70M,8,48.0
ULID,01JZNSZRVMQAJEZ4PJNVP5BWGQ,9,45.59
ULID,01JZNSZSBC8GTEHNK9YDCD2BMV,9,45.17
ULID,01JZNSZSV0C3Q92C52QD2YDS4A,8,51.47
ULID,01JZNSZTAKWZW1ATJ93WTWY8KR,8,47.32
ULID,01JZNSZTT8QHQW9PGNYVR1WQ7F,8,47.77
ULID,01JZNSZV9W1P3ZEPC3RWVCKEFF,9,44.37
ULID,01JZNSZVSGWKS6GYHWB71C5NF3,7,56.41
ULID,01JZNSZW94FDNBWRFDXRMM59TY,8,51.2
ULID,01JZNSZWRQ721Z0FPG3HRZZR4B,7,53.39
ULID,01JZNSZX8C06PNNT133DA9QG07,8,50.94
ULID,01JZNSZXQV0R0HDYFAJJ8KAVXH,8,51.2
ULID,01JZNSZY7M242CDEKXB95FV0S9,9,45.8
ULID,01JZNSZYQ8FXMHFSKR5MYW4S7V,8,50.68
ULID,01JZNSZZ6SZ7VXP7Y3JCZ44VNC,9,44.97
ULID,01JZNSZZPGRNPF8HYBR3J37845,7,54.26
ULID,01JZNT0061JGH8RMJ1KPDRYNXC,7,53.39
ULID,01JZNT00NK30F7EFMF47RMWN9N,8,49.18
ULID,01JZNT0157YJE2R9DR40M7EZ7G,6,62.02
ULID,01JZNT01MX3ASF7D5XKRGPKPG9,8,47.32
ULID,01JZNT024MKHDQV276115Q0M8M,8,48.46
ULID,01JZNT02M8WP8D3XFYQE4DJAF8,8,50.42
ULID,01JZNT033W13YM8ZANSK4JE0KE,8,47.54
ULID,01JZNT03KGXNYV3HVZJVSHHE6F,8,48.0
ULID,01JZNT042ZWSC3TQ1X51KSP4X3,9,45.59
ULID,01JZNT04JRTKFQYMYZ7MMTYZ0T,7,53.39
ULID,01JZNT052C9V1NFX4G6DHYSAQS,9,44.97
ULID,01JZNT05HYHDYN5R6CJMRS0S1K,7,52.83
ULID,01JZNT061JGP1ZKN8E47WDR55F,8,48.23
ULID,01JZNT06H8MZT4PCX1FCRX5JNP,7,52.27
ULID,01JZNT070W4Y6M4BFP5DB66NSD,8,49.67
ULID,01JZNT07GD6W3S4D77NSCCQH6P,6,64.0
ULID,01JZNT0803ZZX9Y1MP2TFAWHDF,8,48.23
ULID,01JZNT08FRDYS5ZCM0A23CSGTE,8,46.65
ULID,01JZNT08ZCC369V2JA0BFGVTY7,8,47.77
ULID,01JZNT09F0DW05EPGQQ5Y3NFSD,8,48.0
ULID,01JZNT09YMEH4MFNJ1YDYPZ3ED,8,47.77
ULID,01JZNT0AE8NXE2TETNFMP2PEHK,7,53.11
ULID,01JZNT0AXWRVJVTCE0NBQC5ATG,9,45.59
ULID,01JZNT0BDGMC3VZ0DQCTVBNA52,8,47.77
ULID,01JZNT0BWZD2GB334ZAYA5CG0T,7,55.16
ULID,01JZNT0CCPDAYHS8CEFAC7S7P4,8,48.94
ULID,01JZNT0CWCRE0WVTSCFB11DGYV,7,54.27
ULID,01JZNT0DBZKK2FJ3FEKS36VBAH,6,61.63
ULID,01JZNT0DVMNVTDK0ZM7Y8829XC,9,45.17
ULID,01JZNT0EB3FG5B1XEWT00J7DNH,8,52.0
ULID,01JZNT0ETVR6RBCMXXJRYAHAAG,9,45.39
ULID,01JZNT0FAFG8QVXM44T1AW00JH,9,46.22
ULID,01JZNT0FT4H7P9KVWCREZ0D0Y3,8,48.0
ULID,01JZNT0G9QDJ1JXQ4ZJYZ687RR,7,59.07
ULID,01JZNT0GSBT6E8BT4C4YPJD1BY,8,49.18
ULID,01JZNT0H8Y6DZYE6HDEGEAR70E,7,52.55
ULID,01JZNT0HRK5TC6C0J25NFTXNDQ,6,62.79
ULID,01JZNT0J83WZB6G6PH7GPAA62Y,9,45.8
ULID,01JZNT0JQVYPYCMP6GR5N7NRCH,5,73.96
ULID,01JZNT0K7F9VN0ZVB5DBFDZM9M,7,52.27
ULID,01JZNT0KQ3E2BAVQB8VA4M4ENH,6,61.63
ULID,01JZNT0M6KBGV8Q7R6CQP5S74P,9,45.59
ULID,01JZNT0MPB4V7CF4YJB24K7VE7,9,44.97
ULID,01JZNT0N5V3KJPRHQCE7C6ZYQW,38,10.81
ULID,01JZNT0NNKYF964KG027NNXANX,8,51.73
ULID,01JZNT0P57Q9G7TK8YCFG51NTS,6,64.41
ULID,01JZNT0PMRP0DKR9GRBC8Q0661,7,56.41
ULID,01JZNT0Q4FWWQE1FX3G2GD6C9E,7,53.97
ULID,01JZNT0QM3XY84YDHSEH2B7TRH,8,47.54
ULID,01JZNT0R3QRWTVNPB0T5Z3DBZH,8,49.92
ULID,01JZNT0RKB2ZDWMVH3BDEQJKSN,8,51.47
ULID,01JZNT0S2WGTSHTXA0H0V29F8K,7,52.55
ULID,01JZNT0SJHTG41S8RM259THHBA,8,49.42
ULID,01JZNT0T26WKQWGQF6ST81ASMP,7,56.73
ULID,01JZNT0THVDVPFDWGKA06Y5E70,7,52.27
ULID,01JZNT0V1FZ7B5FS0B80J9Y8XH,8,51.73
ULID,01JZNT0VH336Q3AHNCDH56BHZJ,7,52.55
ULID,01JZNT0W0QZ7E1RDR44VKDN83Z,7,54.56
ULID,01JZNT0WGBCD3EJARF4JB63JRS,7,58.39
ULID,01JZNT0WZZFEZYFAC6XRMT2YVA,11,36.04
ULID,01JZNT0XFKPS4B84DAR030CQ25,9,46.01
ULID,01JZNT0XZ52T721ZN49EHV3NSR,11,35.16
ULID,01JZNT0YEV8FYBBT79XG96XH2S,7,52.55
ULID,01JZNT0YYENQWXY2039GN28R2G,11,35.53
ULID,01JZNT0ZDYCH1163DM0MAGV9ZF,8,51.46
ULID,01JZNT0ZXQ9KM2QSJ30QQBYBKS,8,49.18
ULID,01JZNT10DBE0EBWR7DCQC97NTN,8,49.92
ULID,01JZNT10WZV2XQ0CDMKZWSH1JM,11,35.28
ULID,01JZNT11CKA0W5VPRS3EK0JH1S,7,52.55
ULID,01JZNT11W7FNBD349016BKCEKC,8,51.46
ULID,01JZNT12BVGYD7D8XDPKTPW4XV,9,46.22
ULID,01JZNT12VFXD26X19KRNA9ARH6,9,46.22
ULID,01JZNT13B3GBB2NPQRW0CNKQ44,8,46.65
ULID,01JZNT13TQ46GWQJNCWZHR643T,6,61.26
ULID,01JZNT14A92G301919EX0ACHA2,9,45.18
ULID,01JZNT14SZB8B4H1QAQ4EPC9EZ,8,47.77
ULID,01JZNT159KEY5WVVA8X2CMCVMX,8,46.43
ULID,01JZNT15S3E72SEXVH92TVXDDQ,6,61.63
ULID,01JZNT168TG8P8ZFRYJPJ8EKPB,8,50.94
ULID,01JZNT16RA63FVV1KE0GHSTYJM,4,85.33
ULID,01JZNT1781DXW3P09N16DZCJHE,9,45.59
ULID,01JZNT17QQ1RJX941VG76M4CVZ,8,47.1
ULID,01JZNT1878FCK4NA38WHRCEZYP,9,45.59
ULID,01JZNT18PZ2AM5ARSE65BEQHA6,8,48.7
ULID,01JZNT196K2PY2E393XXFS73W6,8,46.87
ULID,01JZNT19P22SGWMT8KVPF0RF4C,8,48.0
ULID,01JZNT1A5VFEQFF3QDMTCJNN61,9,43.98
ULID,01JZNT1ANF2A1T2Q5H4K62RTHT,9,44.77
ULID,01JZNT1B53JJ30VCJSJ8A2NSWT,8,47.32
ULID,01JZNT1BMMYP0CJDBATQ4VZH7N,7,53.68
ULID,01JZNT1C4B9TTB7G6CBQXCQTE8,8,47.32
ULID,01JZNT1CKZP8B54YVYF1B1ZZ8P,8,46.87
ULID,01JZNT1D3J9HQSR4PXM4B78T30,8,47.09
ULID,01JZNT1DK788W4MMNYQCNVA578,8,46.87
ULID,01JZNT1E2R4QGMGYPK6TX70SKA,8,46.65
ULID,01JZNT1EJAVFY1KH3EA064VR4Y,46,8.86
ULID,01JZNT1F237YTY6Y5K79SH7YNH,8,50.17
ULID,01JZNT1FHQD4D08HSMZXDXX5ET,6,64.0
ULID,01JZNT1G1B7V73JXTZ765CGBYG,9,44.57
ULID,01JZNT1GGZZ1JKYVF7ZDR20C18,12,33.5
ULID,01JZNT1H0K8M4HKDY8W9FYMQVF,9,44.97
ULID,01JZNT1HG3TMVM8PTGPVHYB7PH,7,59.08
ULID,01JZNT1HZTZBHX1PRBHECCD3X5,8,48.47
ULID,01JZNT1JFFHMFR8K4BMRW9TB9T,8,48.94
ULID,01JZNT1JZ32RW5EM4GGG7R7KG7,8,47.32
ULID,01JZNT1KEP60077MZ79Q6R59TZ,8,50.42
ULID,01JZNT1KYAZ15VWFXBDKAMDXVH,9,45.38
ULID,01JZNT1MDY7G8TEDB4D60RNXB8,7,52.55
ULID,01JZNT1MXJHEDBCE4PKPY32K93,9,44.37
ULID,01JZNT1ND4BJ3387WC7CBFG2VN,7,52.27
ULID,01JZNT1NWTXPDWY47J3XRTJ17F,8,51.73
ULID,01JZNT1PCC5B12ZXY6WG75NVWB,8,51.73
ULID,01JZNT1PW2RSHMBXCAPHPZJVXK,9,43.03
ULID,01JZNT1QBJ806HWTS5YTST8ZER,8,48.47
ULID,01JZNT1QVAZ81HVHQA1G9PQ45D,8,50.42
ULID,01JZNT1RAYTG1B5WGSS6BG3H0R,9,43.41
ULID,01JZNT1RTJ2XFT5FV97GAHSYT5,8,49.67
ULID,01JZNT1SA699P84QP9VG98TH3Z,11,35.16
ULID,01JZNT1SSTZFD189NP53XZ0D58,11,37.53
ULID,01JZNT1T9A0XMAVAR9067X9M02,9,43.03
ULID,01JZNT1TS22VKHJSY5YVMQDCWW,9,44.97
ULID,01JZNT1V8PA0246YDBR4XHP8MJ,9,45.59
ULID,01JZNT1VRAH3JJK6C8XTHK81R3,9,42.67
ULID,01JZNT1W7Y4NWK4C0RY5RV5TCB,7,56.41
ULID,01JZNT1WQJ7NGX15BKGTH95ATB,8,46.87
ULID,01JZNT1X76WEXXR66J6PZV02ZM,9,44.97
ULID,01JZNT1XPP9W4DQATVHDD89XVT,9,44.77
ULID,01JZNT1Y6EPTWS5C2VDG4EH9C6,6,64.0
ULID,01JZNT1YP2EHK4450B5Q1J7CT4,9,46.01
ULID,01JZNT1Z5PQRZE8G6VB3DPSB7H,11,37.67
ULID,01JZNT1ZNA3PXBZG7ZWPFVN3W7,9,46.01
ULID,01JZNT204YDFW15WEFZ0QWAGMC,7,55.77
ULID,01JZNT20MD3GTEZ0AANBWA6JCZ,9,44.57
ULID,01JZNT2146WRWA3TWM7EC4B32C,8,46.66
ULID,01JZNT21KT8HYYE8Y2P3NSWVBT,9,43.22
ULID,01JZNT223CNDDP1RZTSB8TEYQQ,7,56.09
ULID,01JZNT22K2R3JE9Z1KX9SQEYPW,11,35.03
ULID,01JZNT232M6XCJWBS3NQ4XA1Y4,10,39.93
ULID,01JZNT23JA8VQF3VX4377B7J2R,9,45.8
ULID,01JZNT241Y59K7EM4V09Z1TESB,6,62.4
ULID,01JZNT24HJJA68GKAGH98Z02ZH,9,45.79
ULID,01JZNT2516A858YTSBMNDN37GC,8,46.66
ULID,01JZNT25GTACRQVZ4T3WEH67F0,10,41.6
ULID,01JZNT260EB7HANDJ44T7PQKTK,4,87.58
ULID,01JZNT26G2DXR483TNZFKMRH0V,11,37.53
ULID,01JZNT26ZPEKBQ7QP77AQE91AH,8,48.0
ULID,01JZNT27F9M9DD3NERCWTD4KK9,7,52.55
ULID,01JZNT27YY8MVT221W1FMYG4WX,15,27.66
ULID,01JZNT28EJHZZ0A5YAC5EMRXNA,8,49.92
ULID,01JZNT28Y6XENXS0X3APGP11AA,8,47.32
ULID,01JZNT29DQX4D0RTWK9W70Z6YJ,8,47.77
ULID,01JZNT29XEWJZ2PCW4N3Q06ZRE,7,56.09
ULID,01JZNT2AD2V6XJ3SW6G1Y81CHE,8,46.87
ULID,01JZNT2AWPC4MR261E3H7RFGJ2,8,46.44
ULID,01JZNT2BCADZ2XZF2V403W5R9K,9,45.38
ULID,01JZNT2BVXFFQX4X2PZXRDZEKS,7,56.09
ULID,01JZNT2CBJSXXSTXFBTSFXRYBH,9,46.01
ULID,01JZNT2CV48B2BD4V3H736XVXQ,11,37.26
ULID,01JZNT2DAP3WJN4GQ53PJW7948,8,52.0
ULID,01JZNT2DTB6JNBGS4NFXFFXZ77,7,59.07
ULID,01JZNT2E9YAQCBBDR9P1PECEHW,9,43.98
ULID,01JZNT2ESNNNF81CM54JVEGFP8,6,64.42
ULID,01JZNT2F99X43C6PK5K48Y1N51,8,51.2
ULID,01JZNT2FRY83GB4Q8DTYR5A0M5,8,49.92
ULID,01JZNT2G8J12GHGDYE0MGR046Y,39,10.49
ULID,01JZNT2GR4HFD2W5GSXJH3VF0B,8,47.77
ULID,01JZNT2H7TE66BC01QWHWEVP64,24,17.33
ULID,01JZNT2HQDE4CANYSQYR4CYMER,9,42.49
ULID,01JZNT2J70VZQFY6APKCFT7V11,9,44.37
ULID,01JZNT2JPNAY0MXTP5YJKDCAPZ,8,48.94
ULID,01JZNT2K6APSENDSW0YZWY4P4R,9,45.79
ULID,01JZNT2KNXCT4RK67298CQJ9Z9,8,48.0
ULID,01JZNT2M5H3FCXZD7SF8XDZB8E,7,53.11
ULID,01JZNT2MN2TJKWWN64XK8X8565,7,58.72
ULID,01JZNT2N4S1VE5WZRAMATC8QF1,4,84.6
ULID,01JZNT2NMDDWAGQZBY3C2HJA2F,11,37.82
ULID,01JZNT2P41667XE1H6V0KJK7MH,8,46.65
ULID,01JZNT2PKN93NWYR9GSWD17NNF,8,48.7
ULID,01JZNT2Q39S6XYY1AZRXY6C3T4,8,47.1
ULID,01JZNT2QJXDQRD710AHEN43HD0,9,46.22
ULID,01JZNT2R2HRW3FMC07BF4W3YMV,9,44.37
ULID,01JZNT2RJ5XYYRX034C94EZJV4,8,47.77
ULID,01JZNT2S1SC2A11EZ1NZH44XN6,10,40.42
ULID,01JZNT2SHADG7NY015PT4NNCEX,9,45.8
ULID,01JZNT2T1148K9NGM8BF3J0731,8,48.23
ULID,01JZNT2TGK80RNETRR5WPYQ861,7,57.38
ULID,01JZNT2V06Y3DX3R2CNGSTN7S8,6,60.51
ULID,01JZNT2VFV6ESR72PD1M0RH9MP,8,47.77
ULID,01JZNT2VZDC6B6E0QAVR2VW0V5,7,56.41
ULID,01JZNT2WF54JCES8DCXPR0XHD2,6,65.25
ULID,01JZNT2WYNXBDF0380PVD3BJ79,7,58.05
ULID,01JZNT2XEDCGYTZ6M05QCY082M,8,49.42
ULID,01JZNT2XXZVXTKPWFT5NAHZG0Q,8,50.94
ULID,01JZNT2YDM2WSNJ13SEQER6717,7,56.41
ULID,01JZNT2YX9RB7JJ6N7YC8W7QNN,7,58.39
ULID,01JZNT2ZCT8CHKWW3EPWYP4XK0,8,46.87
ULID,01JZNT2ZWD80MGZGBBZ749T4J0,7,58.39
ULID,01JZNT30C50PJTRN7S8GF23Q5Y,8,48.23
ULID,01JZNT30VSV2YJWGQ29886QSWX,6,60.14
ULID,01JZNT31BC9TGA8B2PYD4V72AH,8,48.23
ULID,01JZNT31TY0GV2228EWY4NGWTQ,9,44.57
ULID,01JZNT32AH8XRW23H3XFCNPVFT,8,52.0
ULID,01JZNT32T62EX8SHYMPNSBYCFC,10,41.6
ULID,01JZNT339X9WYT6PGAAPKV7V6S,8,49.92
ULID,01JZNT33SD0Z37KA423WHEQ5RV,7,52.83
ULID,01JZNT3490J0RXX8NX674XRNQR,8,50.42
ULID,01JZNT34RS8FZ8VJYGWBZN55RY,9,46.22
ULID,01JZNT358A9PTXSGHF00FZSX09,7,53.68
ULID,01JZNT35R170FEXQ7995NDRP6H,8,48.7
ULID,01JZNT367N4XTBPPBCXGG2HCTG,8,47.54
ULID,01JZNT36Q6B3HMW7MF2GSVN8S7,7,58.05
ULID,01JZNT376W958Y0ACJVZAK5B6B,7,54.56
ULID,01JZNT37PDJ491X3ZR7F7VH2A5,6,66.13
ULID,01JZNT3865HNV0NGWKZD9WEZPP,8,50.17
ULID,01JZNT38NRR0V276E7YTTVEN64,8,47.09
ULID,01JZNT3959CGDX5F6DFFMYEZ25,6,61.25
ULID,01JZNT39MZT2FX933BD17HK1XG,8,52.0
ULID,01JZNT3A4NJYRBZARKVX622C3S,8,47.1
ULID,01JZNT3AM8J0PGCAJAXZ90JGR6,8,51.46
ULID,01JZNT3B3W6HAWTZW4J3MGFEQK,41,9.98
ULID,01JZNT3BKHF96EYDY53X91YBYB,9,44.57
ULID,01JZNT3C35ZWGQ1HT6P6FS0EHF,7,58.73
ULID,01JZNT3CJS31G1XQ4R6VK2TG28,9,44.57
ULID,01JZNT3D287EGGWPCX5EKD2692,7,52.83
ULID,01JZNT3DJ0B92JZ3QZW01BDTSD,8,49.92
ULID,01JZNT3E1GTS5C65XTZ0D9A3A5,6,60.51
ULID,01JZNT3EH58KRZT0G4YRFA0PRW,8,49.43
ULID,01JZNT3F0S1N3DGFFN3MZHYG6B,7,59.07
ULID,01JZNT3FGHKV0B82S99JEETZBR,9,46.22
ULID,01JZNT3G00ERPSQBV0J4EVZCEH,6,60.15
ULID,01JZNT3GFSSZZYAR1CQV16SEFA,8,48.47
ULID,01JZNT3GZ9T2NJNKECGTE9NFFP,7,57.05
ULID,01JZNT3HF1ZTFGAETSC7HMN65C,8,46.87
ULID,01JZNT3HYHT66VRTZ01WSH6CJ9,7,52.27
ULID,01JZNT3JE8BHGTP25DS34PSBD3,11,35.53
ULID,01JZNT3JXSASYHCFAXC98QWB7M,8,46.44
ULID,01JZNT3KDHPEC3PB2S7C82PHV0,8,47.1
ULID,01JZNT3KX14YQ7FYQ1VSNH41C2,6,64.42
ULID,01JZNT3MCRRFQR22BQ1J3X0XN7,7,53.68
ULID,01JZNT3MWC56AGMY1XH1H2Q6Q9,7,56.73
ULID,01JZNT3NBX2BWN7S4500BNPE1F,5,81.17
ULID,01JZNT3NVMZEJEVRHDCAQ0GYV8,9,45.79
ULID,01JZNT3PB8BMR3NEG1335V646C,8,46.66
ULID,01JZNT3PTWR93BW2CF7ZWWZKJG,62,6.64
ULID,01JZNT3QADNNERNBTR513Q24AA,10,39.46
ULID,01JZNT3QT175CHYH4ZKARWTFQR,7,58.39
ULID,01JZNT3R9RA67321GV988JT64X,9,45.59
ULID,01JZNT3RSCVSVDDXY7F3TCAF3K,8,46.87
ULID,01JZNT3S9053VA05N4ND7STJF7,8,52.0
ULID,01JZNT3SRMYTY9WCJG2TG1HAC1,7,57.38
ULID,01JZNT3T88ZW63XPQ9Y04KK5WC,12,32.41
ULID,01JZNT3TQW1H4BQ9MAMG4GBK7V,9,46.22
ULID,01JZNT3V7FY1WBZ0A05A2HNPAV,7,55.78
ULID,01JZNT3VQ130EV65S6P7VDGK48,8,47.32
ULID,01JZNT3W6QJ954KBCJ8NHAAGN8,7,52.83
ULID,01JZNT3WP9TF4QXFWS846HH6ZN,7,58.72
ULID,01JZNT3X60KJ3T19CHC6Q15FDC,8,46.66
ULID,01JZNT3XNH4J7BNFXT9A4XD4HF,7,56.73
ULID,01JZNT3Y58B56P64WH9SY5QGQJ,9,43.04
ULID,01JZNT3YMWTW1CADRHY8JEFSJR,8,48.0
ULID,01JZNT3Z4D3ZAAKH6ETBQ2T26E,7,53.1
ULID,01JZNT3ZM11Q9RSQJR82FYBRSP,8,51.2
ULID,01JZNT403R32RKAKZ6XXSTHSNH,9,45.8
ULID,01JZNT40K95Y9HHKG2RX2HTZP1,7,58.05
ULID,01JZNT4130CK2HKG0S1A46DPFR,9,46.22
ULID,01JZNT41JM1SQY8S3G2QMQZ2B0,9,44.97
ULID,01JZNT4225EVSKV7S9ZJBK1MXP,8,46.65
ULID,01JZNT42HWEPGQ35Q6BNX4MBQ3,7,53.68
ULID,01JZNT431D4JWCT4Y6A1ZMP06D,7,56.72
ULID,01JZNT43H45KSPGPTHPZPSFTA0,7,53.11
ULID,01JZNT440RJVZC7GG7V6GS3PWH,9,45.38
ULID,01JZNT44GCYBFKHY5TB07PN038,8,48.94
ULID,01JZNT44ZY7MT0D3KK2NYR81W4,6,64.0
ULID,01JZNT45FMP5XW0D1R2MZVKGCB,7,58.04
ULID,01JZNT45Z5YQYDMQSFCHZ68Y20,9,43.04
ULID,01JZNT46EWD43H5BBXA115D769,5,77.99
ULID,01JZNT46YDH1CNHJC6DWYHBE03,7,55.17
ULID,01JZNT47E3TCB1FWAH59434D5D,7,57.71
ULID,01JZNT47XNQXWFQHQ9DKDFPEDB,8,48.94
ULID,01JZNT48D94F31R012YPHPJYDY,7,55.16
ULID,01JZNT48WXXQA78H40EJ2G63SQ,7,54.27
ULID,01JZNT49CH7T4RJ1GGSK1JPHH3,7,54.56
ULID,01JZNT49W5060TEE8GFSCMBEYE,9,41.95
ULID,01JZNT4ABW8JJWXDRVPVKPQ0XD,9,45.38
ULID,01JZNT4AVD5F6H19PKDQYPVTSG,7,54.56
ULID,01JZNT4BB1BVBT96QNDH3KE6W0,8,48.94
ULID,01JZNT4BTNWDK9N1CQMG4TTKPC,9,45.38
ULID,01JZNT4CABBRA7FMM3FA36AGNK,6,63.6
ULID,01JZNT4CSXECPZ75K6CQEZMTPN,7,59.43
ULID,01JZNT4D9M61ZFH3CVQ3YQ0ZT6,8,46.87
ULID,01JZNT4DS5CYX3H45FK665108X,7,52.83
ULID,01JZNT4E8VG6FZ6RPC25NYZ8P6,8,51.73
ULID,01JZNT4EREY605S1XQJ6ZPVYRS,8,46.87
ULID,01JZNT4F84BDBEYMHJP135HHH3,7,53.68
ULID,01JZNT4FQRXC48BD6AJCF6DH6F,9,46.01
ULID,01JZNT4G79K3K2M5A3S4CYZAV3,7,53.96
ULID,01JZNT4GQ0G65KHRKH66CN0Z9R,9,45.17
ULID,01JZNT4H6HF5K737BRJDJJC8BJ,7,53.39
ULID,01JZNT4HP8MFQT1WFPC0T4KWTF,7,55.16
ULID,01JZNT4J5T4X4DXQVENW1D2R9D,8,49.67
ULID,01JZNT4JNF95B8M5W3DG32ATK9,7,57.38
ULID,01JZNT4K59KA5K1QFGBM0VFE6V,7,53.11
ULID,01JZNT4KMSTTVCSX6T67K1217X,5,70.32
ULID,01JZNT4M47K1Q5GNFCTS8ZPPBP,8,49.92
ULID,01JZNT4MKW38QFS3PP8Q0Z4JXA,4,83.89
ULID,01JZNT4N3R71RRHR6JMNJA76RT,4,96.92
ULID,01JZNT4NKC57X7RAPKFWF8PJDY,6,62.4
ULID,01JZNT4P2T4KHEDTZ5MS3BNNT8,5,76.22
ULID,01JZNT4PJBJVXHSMS40MV5J34K,4,98.86
ULID,01JZNT4Q248C88YXRT3P6WC79C,8,48.0
ULID,01JZNT4QHK006B54QG6CHZK43S,5,70.81
ULID,01JZNT4R1GRME4YDE3QZ530K5E,6,60.51
ULID,01JZNT4RH0SNTTXT5NY9BX0071,6,65.25
ULID,01JZNT4S0R493RRKM9T7CVF2N3,5,69.82
ULID,01JZNT4SGCMVWCRKEN4JS7KFND,4,90.75
ULID,01JZNT4T00D9JKRPQSY1GH1S9A,10,39.78
ULID,01JZNT4TZ5PR960YS6TKRG56EZ,14,27.89
ULID,01JZNT4VEWQWJS1WWHPDVA0N8X,4,96.01
ULID,01JZNT4VYBB1N39C5F8MSMV1WE,5,71.82
ULID,01JZNT4WE4S693XEAVD6FMHHY3,4,91.59
ULID,01JZNT4WXMM04ZFDQR6JVFSRGF,7,53.39
ULID,01JZNT4XWV88M011QCM9VR39PH,13,31.9
ULID,01JZNT4YCMYY922EN71KVP5GH4,8,49.92
ULID,01JZNT4YW27NWXWWGAQBRVJKSP,5,72.35
ULID,01JZNT4ZV7RYKY5360NQSAF8D3,7,55.77
ULID,01JZNT50AV9VAN5AEJKVF43YGF,8,49.67
ULID,01JZNT50TJEKJYS7SB07H4W8MV,6,60.87
ULID,01JZNT51A345YY7PJPTEBF0SK2,7,59.07
ULID,01JZNT51T01A6S7VCA4DB1FPYW,5,79.24
ULID,01JZNT529E2QYMDBEHDSB0D2GC,7,56.09
ULID,01JZNT52S83X9PM0H3T68A1Q69,9,45.79
ULID,01JZNT538WKWQVYSQ8JZSR924H,6,63.6
ULID,01JZNT53R91619WNBWFWX1S1E1,6,61.63
ULID,01JZNT547ZPC8C3XZR6ES4EVQ0,9,44.57
ULID,01JZNT54QFSDW5Z307F1MYJTJG,7,54.27
ULID,01JZNT5576KE8KHH9PTH9FTTRX,6,59.78
ULID,01JZNT55Q0N6KBDBNFGPZNT80B,7,57.38
ULID,01JZNT566M8MX6PSVX8R4MR6TS,4,87.58
ULID,01JZNT56P2S6VJ3RZR9FMFTASS,6,60.51
ULID,01JZNT575WZR37SXA78M0MP7Q4,7,57.71
ULID,01JZNT57N811NFW64X1QDNJ0B1,9,44.77
ULID,01JZNT584YG943AAVFRE9QBVCK,7,57.71
ULID,01JZNT58MRJH4GT1ETFS357H6C,9,44.97
ULID,01JZNT594C5CV7GMQAB08J2A6V,7,54.85
ULID,01JZNT59M0VVP11ZSGBP5JM1X1,7,54.26
ULID,01JZNT5A3B1XRHFRW209ZN5PFN,8,49.92
ULID,01JZNT5AK7CF3Z3A1HWJ3Z58Y4,7,54.26
ULID,01JZNT5B2WZXAXSAAZM3M7S2YG,6,68.38
ULID,01JZNT5BJB2BMB97DKEXD81XJF,7,56.09
ULID,01JZNT5C1YS0FDNGZMSWK7TJXS,7,55.78
ULID,01JZNT5CHJZWWGTHV2KR0DQJ21,6,62.01
ULID,01JZNT5D13A58JQAJFY9D2Z5Y6,9,46.22
ULID,01JZNT5DGT8MCJ2782FDKQGV85,7,52.27
ULID,01JZNT5EG603X8C6PMCZM547Q2,7,56.09
ULID,01JZNT5EZP2FS7JKGN8FZF5WFF,8,51.47
ULID,01JZNT5FFGE7SHFJZTM2N6XZNY,6,64.0
ULID,01JZNT5GER9YQXNEZ7ZGRAQ29N,5,73.41
ULID,01JZNT5GY686M2P44DSRQE11G7,6,59.79
ULID,01JZNT5HDRKADJE7ZSCERT96SW,6,68.38
ULID,01JZNT5HXE22M712ETZ2Z6695S,5,75.08
ULID,01JZNT5JWV18YQSHCYDA215R78,8,47.32
ULID,01JZNT5KCABTV9VB9DYDHDEFNJ,8,46.43
ULID,01JZNT5KVZRNEHTZPS4H5AG8D2,9,43.79
ULID,01JZNT5MBFFHW2CYWASVKW6R7D,5,83.2
ULID,01JZNT5MV9A98HMQR6KB2N0VTT,9,43.79
ULID,01JZNT5NTKTXE7VYFWG95RS9RB,4,89.95
ULID,01JZNT5PA4T1BKH909NYDN1MSR,5,80.53
ULID,01JZNT5PSN7Z0V0Y83MKWSAJXY,9,44.97
ULID,01JZNT5Q9A0VZNP9D6QNB0FRE0,6,66.56
ULID,01JZNT5R8J67T3FEXFK5NZDVVR,7,59.07
ULID,01JZNT5RR6VDGJZRMY7M0HEXAX,7,58.73
ULID,01JZNT5S7TJF9QSG2HKCAJK5MK,7,53.11
ULID,01JZNT5SQEVSVMJZFEPC7F8Q76,6,60.51
ULID,01JZNT5T73PV9RR9YSQ2YF33FF,6,67.01
ULID,01JZNT5TPPBG0XR15QMYSZ7717,5,73.96
ULID,01JZNT5V6FBHB37GFH2K2PZ57C,8,52.0
ULID,01JZNT5VNSN5V96K9TVV447CER,4,95.09
ULID,01JZNT5W5JQVDEATZ0F9ZDHQB4,6,62.02
ULID,01JZNT5WN60AB3C0478C9C2NF5,8,51.47
ULID,01JZNT5X4TTJDV41G291JYHDJR,5,77.99
ULID,01JZNT5XMF1XRGT3KMAA92CEP3,13,29.89
ULID,01JZNT5Y41MR68HHG5ZDBZQN7Z,6,69.33
ULID,01JZNT5YKKWFS1GH5ETGZB75QF,6,60.14
ULID,01JZNT5Z3AHJX9BEGEVQJ5T3X5,7,58.04
ULID,01JZNT5ZK3ESGS2GPCE033TGEQ,7,52.55
ULID,01JZNT602JJDQ4RPR51S34K1XW,7,59.43
ULID,01JZNT60J3B84JP9J7NS3C4SN7,9,45.18
ULID,01JZNT611T97NM252HBTR19REB,5,70.81
ULID,01JZNT61HAZCRM47JXJX47NB5D,8,47.1
ULID,01JZNT620YYVKDZC3HDR84YMGG,57,7.29
ULID,01JZNT62GPGJY9FD90VX2CMXS5,5,78.61
ULID,01JZNT630FZCGJ0YV1TCVGZQKY,8,48.94
ULID,01JZNT63FV99448EJN914GBJNQ,7,57.06
ULID,01JZNT63ZKYWXXYMDFT08KVXVC,8,50.68
ULID,01JZNT64F1EMAV2D1P7WFR4X9Q,6,61.63
ULID,01JZNT64YTHEAX8DQGT1AJQ4PR,7,58.73
ULID,01JZNT65E920K0Z11YA71DSJQB,6,65.25
ULID,01JZNT65Y6XN43FM3EPYEFMJ73,6,62.02
ULID,01JZNT66DJ2K4Q6TSK9599KTV5,7,59.43
ULID,01JZNT66XF7K1T8W12XC0JY6AT,8,47.54
ULID,01JZNT67D0TNDVH39RVDFGXAWX,6,61.25
ULID,01JZNT67WQY5GCT03XGEGS5E3V,8,50.42
ULID,01JZNT68C2TMZGWD74SVSWWY0X,8,51.73
ULID,01JZNT69BM3ZVKZG1YDSFJ7ZR0,27,15.38
ULID,01JZNT69V2E77QS8J2W8WV2X9D,4,96.01
ULID,01JZNT6AT9AG47FC3MA33F3DPC,7,54.85
ULID,01JZNT6B9ZRG8XJPJF7QX0SA8K,46,8.95
ULID,01JZNT6C99GACMWX7FFRA79VW5,4,92.44
ULID,01JZNT6D89DMTY6DVHWKWA869T,4,97.88
ULID,01JZNT6DQYDQQG1EX1GWJKCYAJ,4,98.86
ULID,01JZNT6E7P8Q8ZCZ5VRNVX1BNM,4,95.09
ULID,01JZNT6EQ5AG3YDX4J0XY2SYDB,7,52.83
ULID,01JZNT6F70DJTT99SDXKJW0VX5,4,97.88
ULID,01JZNT6FPP5N7QE9NNKC7VFZKH,59,6.98
ULID,01JZNT6G65D3FZZCJKCWRM1P5R,8,50.68
ULID,01JZNT6GNSYZFJY3CNAHXR9GAS,7,52.55
ULID,01JZNT6H5EF5ZYRB6PEA1P4MNX,12,33.84
ULID,01JZNT6HMYDCGYXTSWTY1PYW16,4,95.99
ULID,01JZNT6J4NDPD8TTNFM465FTW4,5,81.84
ULID,01JZNT6K3VA8S9AC66E4ZRZV6W,4,95.99
ULID,01JZNT6KKHSPT1JJ9R7BQZ94E1,5,83.2
ULID,01JZNT6M36NHTZ8WDTDEME9XNN,7,57.38
ULID,01JZNT6MJPB40TD7AQRGSKDEZV,5,70.81
ULID,01JZNT6N2DR0G6C1P9SFF023XF,4,94.18
ULID,01JZNT6NJ1F946T75VGV79GPMN,5,79.24
ULID,01JZNT6P1PQAEZ1WS65VRZ6T5X,8,50.17
ULID,01JZNT6PH67VY94XWN9ERPSSSC,10,39.62
ULID,01JZNT6R06T0J63G1TG1SHNHZM,17,23.77
ULID,01JZNT6RFRAXK7PYVCJDYV75RK,4,89.14
ULID,01JZNT6SF128GD9YGPGJJTV579,15,26.69
ULID,01JZNT6SYN1QGGW94JRXP9ZCDS,6,61.63
ULID,01JZNT6TE5YWY6V8R8MDZ27BXR,8,51.47
ULID,01JZNT6TXXX9MQRVEC0PC06HWE,8,50.68
ULID,01JZNT6VDHPHF2H9X17G8GEX56,11,37.82
ULID,01JZNT6VX5GEGB4A1CNV97JTA4,9,45.79
ULID,01JZNT6WCS1J4HGZMGAA1JGX6E,9,45.79
ULID,01JZNT6WWD8QKMPVX79DY573BJ,8,46.66
ULID,01JZNT6XC1W962JZAZ148STMZ6,6,63.59
ULID,01JZNT6XVN30M4QHY588CBS4WY,8,48.0
ULID,01JZNT6YB9WF8EAM7DBAFHW7FM,6,62.41
ULID,01JZNT6YTXS644JCAEXDV11YEB,8,47.54
ULID,01JZNT6ZAHKE9DX4XE259CSDJT,6,61.63
ULID,01JZNT6ZT5WGEVYSZBFW7V8F87,8,50.17
ULID,01JZNT709S2SFV4SG84PKBWMJY,10,38.11
ULID,01JZNT70SBS5NV6730YCXQEQ7D,8,46.44
ULID,01JZNT718XF7QC6YM7DQYM5XEE,8,46.87
ULID,01JZNT71RNTYF4V2EV0R4EQSVP,8,49.67
ULID,01JZNT72891W702D7H1DNFPP2Z,8,46.65
ULID,01JZNT72QSP3210JDKC9SPRY5X,9,41.95
ULID,01JZNT737HK0FZ3WY1801YY128,8,51.2
ULID,01JZNT73Q5HB6Q82MSDJGMDZZ4,9,46.01
ULID,01JZNT746SFF6BBHXPMX3C6WYD,7,56.41
ULID,01JZNT74PDFTSQK562NCQ8EV23,9,45.59
ULID,01JZNT7561CW8GDYNES8R9D3GP,8,48.7
ULID,01JZNT75NNWYCAXEN9Z321208B,6,62.79
ULID,01JZNT7659MK1ST2VCSSGXXGG5,5,70.31
ULID,01JZNT76MX50YWN3TA2FG1M213,8,48.0
ULID,01JZNT774H1GVJGCVGNMG0MX6X,7,57.71
ULID,01JZNT77M5AN4BCBKS057GJ5MH,8,49.67
ULID,01JZNT783S3XQ8TP62H0ZDEK7P,8,50.68
ULID,01JZNT78KD4TYBHCRZEYV2TJA9,4,87.58
ULID,01JZNT7931EZMWPAHBZHZSTG6E,8,49.43
ULID,01JZNT79JK3FPA46GJG01PR4BN,8,47.54
ULID,01JZNT7A28VFRT32RRV813BYHN,7,53.11
ULID,01JZNT7AHXY2NV10YQBFZM0042,9,44.57
ULID,01JZNT7B1HT5Y6JC0431C2F5BZ,8,51.73
ULID,01JZNT7BH5EZRYK4Y7K5PHG4VV,12,34.55
ULID,01JZNT7C0S93F8EP2KPC5KN3DV,8,49.67
ULID,01JZNT7CGD6BHCM9HG2JQK5MWS,9,45.79
ULID,01JZNT7D01QE0EPRSVSZDW3QZZ,8,48.23
ULID,01JZNT7DFH6P7FA76GP5QCZS5Z,8,47.32
ULID,01JZNT7DZ5MB8ED0N9Z5H2H9QR,8,47.77
ULID,01JZNT7EEX9VT6RF2N1F1ET2ZS,9,44.77
ULID,01JZNT7EYH1MTWRTQ9RDQ9B588,8,47.77
ULID,01JZNT7FE507SVA95N7FZ5NQPV,8,49.42
ULID,01JZNT7FXN92QYK4CA3EHWBASP,8,50.17
ULID,01JZNT7GDDJJXQVF65B642BAWC,8,51.73
ULID,01JZNT7GWXMZ5Y9PSFYY8RB30W,8,49.43
ULID,01JZNT7HCNDVZCMTQRXQZWNB6R,9,45.17
ULID,01JZNT7HW9YPK4A99W60J87EY1,11,36.17
ULID,01JZNT7JBTQZ99NBJSFZ0VFSNH,9,44.37
ULID,01JZNT7JVH56AV9SQAHF34Z9A0,8,48.47
ULID,01JZNT7KB5VYYEZ1DRAX46YF7M,9,46.01
ULID,01JZNT7KTSS6ERMQ7CVCKP5WB8,11,36.31
ULID,01JZNT7MAA346XTY0DQ76DG74T,8,46.87
ULID,01JZNT7MSX636CN2MV8RKF58BS,8,49.18
ULID,01JZNT7N9K447EB9WG5JENA7J3,11,35.16
ULID,01JZNT7NS9B11QKDMK52N7GRZ9,6,60.51
ULID,01JZNT7P8X2XEK50SXG6F04VBP,8,46.87
ULID,01JZNT7PRGTMASFB26VY1R62DZ,8,50.17
ULID,01JZNT7QQN0DKAMTVMRED85SZ0,4,96.01
ULID,01JZNT7R7BQ7ZHKRWJNN798810,5,78.62
ULID,01JZNT7RPX249ER6R6HH6T7RA8,5,79.24
ULID,01JZNT7S6MSD8ZQGM339NS8XD8,4,87.58
ULID,01JZNT7SP6W4JNKNB682ZP5AVP,5,76.22
ULID,01JZNT7T5RZ3W17GZXBV3EBAX9,9,46.22
ULID,01JZNT7TNHNGBWN09HHFN965YS,20,20.71
ULID,01JZNT7V54NNDT2G82EKWBD616,5,76.81
ULID,01JZNT7VMPT93K97VKQ3AKXVKQ,4,98.86
ULID,01JZNT7W4D8MBQAFV7W8G50SRZ,12,33.39
ULID,01JZNT7X3M4WJ6WTNHRB5JMR4E,6,67.01
ULID,01JZNT7XK491S9TY75QWWFMR78,5,77.4
ULID,01JZNT7Y2SN953WGY3RV8NNTV1,5,73.41
ULID,01JZNT7Z201AX40A7K1SNXMZ6N,4,98.86
ULID,01JZNT7ZHR9PZV8G585209C19F,6,64.0
ULID,01JZNT8019QWVZCMZFF6AMZ442,5,70.81
ULID,01JZNT80GX7SQSZ3XH7FB3VP2E,18,23.01
ULID,01JZNT810MG4HMRV8XJCRM3KBE,13,30.25
ULID,01JZNT81G8RKWX50GK1VRRBA72,10,40.26
ULID,01JZNT81ZVHB4QWDMRSZ672T2S,29,14.02
ULID,01JZNT82FCFX4B7R4KSF0MMTE2,17,24.41
ULID,01JZNT82Z5G5A02J87NQCXY3CT,31,13.19
ULID,01JZNT83ERZQ0Y125YXPFYM2H1,4,86.06
ULID,01JZNT83Y86N766653W2E9040R,4,83.89
ULID,01JZNT84DV9ENA66FCY0TA9MC8,7,56.09
ULID,01JZNT84XJ9BMENAFJCPX8YTHX,7,56.09
ULID,01JZNT85WQ76QSXZG660CH5HQ8,4,99.86
ULID,01JZNT86CE9GW68ERBAWWEH450,6,63.18
ULID,01JZNT87BREWZCMREF8N74V3W7,8,48.0
ULID,01JZNT88B05EQYE9WF0HD877T4,5,75.64
ULID,01JZNT89SSNMCZ0JFY8TWK78GS,8,46.44
ULID,01JZNT8BR9XMANMB614GWZRGWT,4,98.86
ULID,01JZNT8C7XRJQW0D0N9786AJHX,17,23.44
ULID,01JZNT8D7419DW1C2T84BWQJ9W,4,91.61
ULID,01JZNT8DPR6YBSKYN0A9N9A2SR,6,62.79
ULID,01JZNT8E6GY0AZGX7RY5B6P0FY,86,4.82
ULID,01JZNT8EP4R3M1FSWHZJBHGWFD,36,11.37
ULID,01JZNT8FN9538ZDZ4VHQ36PB4J,5,83.2
ULID,01JZNT8G5057EK5F8KPGEY017C,9,42.48
ULID,01JZNT8H489WK2HA4Y8T0HS9AF,21,19.2
ULID,01JZNT8J3FRF9FR3RJX19WV58J,23,17.58
ULID,01JZNT8JK0JRD7WMGFRV2ZNBFQ,7,59.43
ULID,01JZNT8M1WJ5F8TY2W8NK7C55F,5,72.87
ULID,01JZNT8N17QC78A3EB0BS95TD7,4,95.09
ULID,01JZNT8NGS1TXY6GX9CKA4CE0W,15,26.69
ULID,01JZNT8P0D049H5EXWSMP7035M,11,34.91
ULID,01JZNT8PG4ZKWQNDKHZTWTAYPQ,7,58.39
ULID,01JZNT8PZQJ8HQYQ3V97CCTS46,6,67.46
ULID,01JZNT8QF7K2CAQKMS7B5H86WE,8,47.32
ULID,01JZNT8QYZ5EMVP0S0GHGP654P,6,66.13
ULID,01JZNT8REHNV36JJXKWQVV8EW9,6,61.63
ULID,01JZNT8RY3PMKVHCQXAK6Y9MY8,7,54.56
ULID,01JZNT8SDVTTHD7Y9ZKK25CW5Z,7,56.73
ULID,01JZNT8TD27YTVR159ZGEQ3BT1,5,77.4
ULID,01JZNT8TWQ8BPB2A8K1HPYB81B,5,75.06
ULID,01JZNT8VCARV4Y346PRCNQF7S4,7,58.39
ULID,01JZNT8VVWRZWTV4EGRGGCWVNA,5,79.24
ULID,01JZNT8WBKTPWPV4P84VJ6RVFZ,6,64.84
ULID,01JZNT8WV2N4WRQDDNJMZN120E,12,32.63
ULID,01JZNT8XAVERYQ3R5E1JBPSF23,7,57.71
ULID,01JZNT8XTF64R5K9YRHT44V4P3,7,53.39
ULID,01JZNT8YA2ETD1JBVH3M01PJ2X,6,62.79
ULID,01JZNT8YSP7K5KN1BSMXZZ2K1H,8,48.94
ULID,01JZNT8Z9BRE8ZR56KTT20P3AX,5,72.88
ULID,01JZNT8ZRVG1SGPYF9WSGFTTWJ,4,86.06
ULID,01JZNT908K0D3YCMSYBGY48WWJ,6,60.87
ULID,01JZNT90R72530ZCCRP4D9CY43,7,55.16
ULID,01JZNT917VB6CTE92QEFZPEQVP,6,61.63
ULID,01JZNT91QFWB5MNRNWSJJXWK77,8,50.94
ULID,01JZNT9272V1B04BXW17G84GEG,6,62.01
ULID,01JZNT92PPZWQ7ACVMCZSN1S9S,7,59.43
ULID,01JZNT936B1R5WYGG4BJHYYE28,7,56.41
ULID,01JZNT93NZQW7CPP3ENY4VZYRZ,6,66.13
ULID,01JZNT945KCMF7S4VA3FTH3682,7,53.68
ULID,01JZNT94N7SZCKCQBSCSTBQVE7,5,81.17
ULID,01JZNT954V78QTP56KJZ77VCNR,8,52.0
ULID,01JZNT95MFRMDM7A6FSDZV7RQ1,7,54.56
ULID,01JZNT963ZTGN94Y4X2K7VSF88,6,60.14
ULID,01JZNT96KQHKT7EZFJKYNNEBKA,7,55.77
ULID,01JZNT9736AA1XVR2J3XSSKXRE,4,86.81
ULID,01JZNT97JZMCJE619VX51PFTWY,7,53.97
ULID,01JZNT982K8JSYK25W7Q03P6SB,6,61.63
ULID,01JZNT98J4CX1CH5892GT3XMG0,8,51.2
ULID,01JZNT991SZEHWZ8M1Y2QP6VJV,6,62.4
ULID,01JZNT99HF23WJR2KACN8MCGT7,10,39.94
ULID,01JZNT9A138MJAFQK9DB7DWS97,10,39.46
ULID,01JZNT9AGQEZKQ4J59V967YCCY,7,55.78
ULID,01JZNT9B078ZY7VXAJ3A4Q9KYP,6,66.56
ULID,01JZNT9BFYB3XJA3X4ZR87Y5V9,5,69.82
ULID,01JZNT9BZGVPHSHV03PDHC919Q,5,71.32
ULID,01JZNT9CF7RKEXA1SC5JSH4GH9,4,96.95
ULID,01JZNT9CYQ4SGW0Y7KHB972KR8,7,53.97
ULID,01JZNT9DEBQWJ2KTH9Q5PK8FGG,7,54.56
ULID,01JZNT9DY3NYFWCDWX5K5WSK75,8,51.46
ULID,01JZNT9EDMWNPSP7AWECKB5ND5,5,76.22
ULID,01JZNT9EXAW831CQ1Y6THEJBYR,9,43.03
ULID,01JZNT9FCZ6AF0VBCWTZ5N4ETY,9,43.03
ULID,01JZNT9FWE2JJ37J5WA5Y7KXZV,8,51.47
ULID,01JZNT9GC5TRDQX6Y60GQ9HR1Q,6,69.33
ULID,01JZNT9GVVZ2SGN1560XTDY8W0,11,37.67
ULID,01JZNT9HBFPSHRTGNZDSK5FB4Q,9,41.95
ULID,01JZNT9HV3DQB63GX4ARBF9762,7,55.16
ULID,01JZNT9JAK3XSS6499B4EDM8JC,10,40.92
ULID,01JZNT9JTBMCHWGYAMV3ZJAQYS,7,54.56
ULID,01JZNT9KSFM32XND7V0NBCNV3Z,4,94.18
ULID,01JZNT9M97MCSXN1XCMPH9576G,7,56.09
ULID,01JZNT9MRTPZ992WMD8ZT75FCD,6,64.42
ULID,01JZNT9N8FJQHK4ZZ3CPPNKP7A,6,66.56
ULID,01JZNT9NR2QY99MVEA01ZM7P98,13,30.53
ULID,01JZNT9P7N64AQQA5D8KY3MH72,35,11.86
ULID,01JZNT9PQA4EPA0REG55W70VF2,4,96.95
ULID,01JZNT9Q6V8VWJSM1SXCRJBX3X,9,42.85
ULID,01JZNT9QPGST5S8EEQB7XHWK28,5,69.82
ULID,01JZNT9R641KBV9RZBEWXYGRYF,6,60.51
ULID,01JZNT9RNQRA9W2A04M20GVVYR,9,44.18
ULID,01JZNT9SN03XWHABBSDNTD6K37,7,59.07
ULID,01JZNT9T4NT9TFR600FEWT5RCQ,17,24.12
ULID,01JZNT9V3YG7HEFX78JG3253SM,7,53.11
ULID,01JZNT9VKHKRVMTY05WGBDTP4Z,9,46.01
ULID,01JZNT9W36TQ262MXYMCA25P2P,6,62.4
ULID,01JZNT9WJRN9VPE67ZQKY1HQKR,9,43.98
ULID,01JZNT9X2EDM0FJN50TP2BAWVK,7,52.27
ULID,01JZNT9XJ28S0S9JJ37X90HJBP,5,81.17
ULID,01JZNT9Y1NJFNZDTWKA1J1KAQZ,8,50.68
ULID,01JZNT9YH8Z62CW63KGSB0BZ1P,10,39.62
ULID,01JZNT9Z0YV6A0M6XMJXHG0AB2,10,41.6
ULID,01JZNT9ZGG5CJZYG62MN451CGM,8,48.23
ULID,01JZNTA006H0PFW28QC9Q3Q93T,7,57.71
ULID,01JZNTA0FT1H7N1R23RYBH3K4W,6,61.63
ULID,01JZNTA0ZEY7FXASE3H3QV86Z5,6,62.79
ULID,01JZNTA1F23GX775M92Y9NE1N5,9,42.13
ULID,01JZNTA1YPQTQMDEY25EB6SNYM,9,43.79
ULID,01JZNTA2EA4ZZRJVZTS5YTPG18,7,59.08
ULID,01JZNTA2XSEQ712SJGT63WXSXG,4,97.88
ULID,01JZNTA3DF80B8YJ56FPRW0M4Q,6,66.56
ULID,01JZNTA3X6WQZTE7910XEQT4RR,7,56.73
ULID,01JZNTA4CTYWVP00QPBA05CY6K,7,59.07
ULID,01JZNTA4WE8GEXRA4MFM2PMF12,8,48.23
ULID,01JZNTA5C0412NPP374R1P0S70,10,40.1
ULID,01JZNTA5VN875B2ZSY2K765T7W,7,55.47
ULID,01JZNTA6B75NW9WJQT3CZEHH2W,6,63.59
ULID,01JZNTA6TYZNSNKNAJG0550MNG,5,72.88
ULID,01JZNTA7AFHSJJQ94VQ8K01F47,7,53.39
ULID,01JZNTA7T2EHEX72SVRM3QAJY4,7,52.55
ULID,01JZNTA89P1YKW2A7S37KGS8ZK,9,41.78
ULID,01JZNTA8SEQ53E9BYHMA53VAHN,10,40.42
ULID,01JZNTA991KFH2V1V2R12MR8DE,42,9.85
ULID,01JZNTA9RPAVK9S0BWRVAFW8XK,7,54.26
ULID,01JZNTAA87KYT6XA6Z1RQZCQ4J,8,47.09
ULID,01JZNTAAQVT1Q1Z35EMEMJ8HKC,5,76.8
ULID,01JZNTAB7JPQMVK9W0M1EKYZ3Z,6,65.68
ULID,01JZNTABQ6GN54NJWZRX04DS7X,9,42.85
ULID,01JZNTAC6P04DG5514PYVQWV2V,8,52.0
ULID,01JZNTACP91C62D2YB49N9XPT0,7,58.39
ULID,01JZNTAD625Q0J0DNRYBQV5663,8,46.65
ULID,01JZNTADNK1BKA5TA98B7KBKYD,7,52.83
ULID,01JZNTAE5A22B5HZB1Y7ZD99K6,6,60.51
ULID,01JZNTAEMYZ5DPN5DGFK2C8VN8,7,54.86
ULID,01JZNTAF4FM8W9JKGJS2MMAWX3,6,63.59
ULID,01JZNTAFM6GWWAANZJGAK0WBKH,6,64.83
ULID,01JZNTAG3TZ6HRJ4GABYBVZ78P,13,31.8
ULID,01JZNTAGK9AYDC3N397SZX700B,7,52.27
ULID,01JZNTAH32GT83BF71ATXDYD38,8,47.1
ULID,01JZNTAHJKFV5NANS991YAWA8X,6,61.63
ULID,01JZNTAJ261AD281EYN9BPQJC9,7,58.39
ULID,01JZNTAJHS8XKHQGWNAE4KQQFH,9,46.22
ULID,01JZNTAK1JGYGTYRJGBHV77Y60,7,52.27
ULID,01JZNTAKH66RCBE3272CP1FKAQ,10,41.6
ULID,01JZNTAM0T5K833QN1HSA9PE7V,7,55.16
ULID,01JZNTAMGA57QEV4H4T171SF86,8,48.23
ULID,01JZNTAN00YV1QED20J5069N8D,7,53.97
ULID,01JZNTANFPS0MK6Q7JMZ9TPYRY,7,58.39
ULID,01JZNTANZ8F63TY608VJ3CKB20,6,60.87
ULID,01JZNTAPES01VDPDGV8RSQ4WE6,7,53.39
ULID,01JZNTAPYH9ENR2PFCE8SNNS0K,8,48.23
ULID,01JZNTAQE1R1P1Y8V9BCNWGF8H,8,49.42
ULID,01JZNTAQXPNSGQ8WC90FG10QQ6,4,88.34
ULID,01JZNTARDDB990HMSD6EYF271A,7,54.27
ULID,01JZNTARWZWHS69NWAYZR011CD,6,65.69
ULID,01JZNTASCHWQCC92MRRHNGSH7T,8,46.87
ULID,01JZNTASW8MH6NJDR2RX8MP396,6,60.14
ULID,01JZNTATBV0X7RAXJBWJ50HG79,5,76.22
ULID,01JZNTATVH97GXXDKYQGF6RP2B,7,55.47
ULID,01JZNTAVB298XAGQZGEBD10APH,9,44.97
ULID,01JZNTAVTSV3SCC3SE98S9P05Y,10,40.26
ULID,01JZNTAWAA74H89WWJ2S771RJ4,7,55.47
ULID,01JZNTAWSZ8C33NY4WZXRFF899,9,43.6
ULID,01JZNTAX9MRQGW1CHFAEE3566W,7,52.83
ULID,01JZNTAXS5RP7183R0H1PZE5KB,6,63.19
ULID,01JZNTAY8XYSR3C0H305201KZM,9,43.22
ULID,01JZNTAYRHMXD38AKBTRT0NA33,8,46.87
ULID,01JZNTAZ84KA0VRMHHH2ADS06H,7,54.26
ULID,01JZNTAZQN5H2BWJKZP393KYRV,30,13.87
ULID,01JZNTB07BV75K443T5A5E290G,9,43.79
ULID,01JZNTB0PZSYRN0W8R9V4J0FQ1,9,45.79
ULID,01JZNTB16HDNGYJS4WV59JTY8W,7,53.11
ULID,01JZNTB1P9FHDBV5T9DG6M20AV,8,49.42
ULID,01JZNTB25RPFEVH3F3YEKBBPSN,7,57.05
ULID,01JZNTB2NHBAEDVZABKHSK1FX9,9,44.18
ULID,01JZNTB355D22RJDJD4JQ9YKRW,7,57.71
ULID,01JZNTB3MP44CYT0TKNXTG0VFH,8,47.1
ULID,01JZNTB44CBWJVFTDKQ147QM4J,7,56.73
ULID,01JZNTB4KZ3KZZKFRR8YVAPCHJ,9,46.01
ULID,01JZNTB5K905ZNGBM97SQMAMR8,8,46.44
ULID,01JZNTB62TB2DCHFKMKTAZFGFF,6,61.63
ULID,01JZNTB6JHBM7DH95KFBTQGH39,7,53.39
ULID,01JZNTB725Q3MYJEKP6FDDRDK2,6,63.19
ULID,01JZNTB7HSKGKCYHQ1Z37ABWN6,7,57.05
ULID,01JZNTB81AN3BQ90ZK0MRPSS5T,7,57.05
ULID,01JZNTB8GZS3DVB2Y6ZRKQTXH3,7,57.71
ULID,01JZNTB90NCQ3EP3DPTBTAMTPR,6,61.26
ULID,01JZNTB9G52YEE59AM9M5TM2P4,7,57.05
ULID,01JZNTB9ZX7W8H0EXBKDVFMB59,5,71.32
ULID,01JZNTBAFH16KECAGM2MT25103,13,31.8
ULID,01JZNTBAZ42RVH0EPGE3567K3K,5,79.88
ULID,01JZNTBBES7CM3XT090WEM52G1,8,50.68
ULID,01JZNTBBY9BCNDZYKTVSVPTSC3,9,45.8
ULID,01JZNTBCE1T7NGJ7Z8J1KGQSCT,8,48.47
ULID,01JZNTBCXMKKGB5CN7KQ75ZV69,9,43.6
ULID,01JZNTBDD5QM8X8T308RH9XVND,8,51.2
ULID,01JZNTBDWV2CDH58PNARSW8S5G,9,45.8
ULID,01JZNTBECE2S128A4DP336JFCP,9,43.03
ULID,01JZNTBEW5JP8Z3XK7M5XNWYJY,8,50.68
ULID,01JZNTBFBNDJ8TNP5KPHWA703E,6,65.68
ULID,01JZNTBFV96DXTJZN6HCPPA92V,7,56.09
ULID,01JZNTBGB1BSNQVD4GYB2R1015,6,61.25
ULID,01JZNTBGTH11T35XR76EE14V35,5,75.64
ULID,01JZNTBHA98FD6G5BQ9ZGY9HH5,6,64.83
ULID,01JZNTBHSWYPRB6800K3V3DSF7,6,63.6
ULID,01JZNTBJ9FA6AF33F8VNDZVYK9,10,40.92
ULID,01JZNTBJS5KVETVQ8KBG36W9JH,8,47.77
ULID,01JZNTBK8S69NJWT0FJPFD762G,8,50.94
ULID,01JZNTBKRCD9APMJ4P577MBSRV,6,61.63
ULID,01JZNTBM7Y28PX0AAKB4P9XF6G,8,50.17
ULID,01JZNTBMQKJB6X2CAFDATRA8YJ,6,60.51
ULID,01JZNTBN7910QXXQTVG1GD57YT,7,58.73
ULID,01JZNTBP6HN8JHR8YS6WG92A31,7,55.78
ULID,01JZNTBPP4PJ34M0C3FV2PQGQB,10,39.62
ULID,01JZNTBQ5NMDK2EX28GZB49S78,4,83.9
ULID,01JZNTBQN8GT3K22ZKJT1QD965,6,62.79
ULID,01JZNTBR4Y3HN7T1F3RK5RA24V,7,57.71
ULID,01JZNTBRMMMH46329W135CJ4JB,6,62.4
ULID,01JZNTBS492PWPATRWYVRKWXDA,7,55.78
ULID,01JZNTBSKWVCZ5VY9TGJZY6C94,9,44.57
ULID,01JZNTBTK3ANH9MW3MC0J6TPDR,7,59.43
ULID,01JZNTBV2RQ41MDDXSNA9NJX2H,10,41.43
ULID,01JZNTBVJANT874SC05EHFV6CD,7,58.73
ULID,01JZNTBW20MR3JV4C1R0HXX2DP,10,40.26
ULID,01JZNTBWHKJPDN1SF8C422CTDC,39,10.48
ULID,01JZNTBX186C43TNRNWBR45K4S,6,65.25
ULID,01JZNTBXGWCT6QXKG6DGDH8FJS,38,10.91
ULID,01JZNTBY0GBGRK4B70VSMSAJX4,7,58.73
ULID,01JZNTBYG4ZDER6RGGA1HQNM7Y,7,59.08
ULID,01JZNTBYZN7NH8KBWM079Q7CQH,7,53.68
ULID,01JZNTBZF8E4VCK2E3TJFTZVMN,9,43.41
ULID,01JZNTBZYXR6DBP07PST7EW6AY,5,78.62
ULID,01JZNTC0EK3HGF9AYV5X36MPXP,6,62.01
ULID,01JZNTC0Y5V5EA0GXZW3WTSGVD,25,16.23
ULID,01JZNTC1DWM0EC2H8VFKXRGPC4,6,62.79
ULID,01JZNTC1XG8MGH1TM2N79551PV,5,71.32
ULID,01JZNTC2D0PTMJDY8MVD4YYR1D,6,60.14
ULID,01JZNTC2WN16FS1TFFX0FSS40H,8,49.42
ULID,01JZNTC3CCEXM9N1TW9QPA7T76,7,56.73
ULID,01JZNTC3W0YX1JBFD8GXFA5498,7,58.39
ULID,01JZNTC4BKJGNSJ60H92A4SKHZ,9,44.37
ULID,01JZNTC4V83KQ4RW79J9E1JEYY,7,52.27
ULID,01JZNTC5AW04K83N8E05YV3HGX,5,69.81
ULID,01JZNTC5TGZZE27CBFGAA009AQ,6,62.02
ULID,01JZNTC6A03Q9SPN59D0GF5TGW,8,49.18
ULID,01JZNTC6SRFF0BTX3MWEEA6QAR,8,49.92
ULID,01JZNTC79CEDKDG0BDS02DXVCC,8,47.32
ULID,01JZNTC7RZ73BYZ2A4JK0BNZTA,8,52.0
ULID,01JZNTC88KSDEAFF0ZDVFVW99T,9,44.18
ULID,01JZNTC8R6SGN2BPHN9XW8D1NX,9,46.22
ULID,01JZNTC97W1131QA82X0Z8Z45S,9,42.3
ULID,01JZNTC9QH2M3110RH66N8M7PX,10,41.26
ULID,01JZNTCA72MD1K1FHPPK9KVK91,7,56.09
ULID,01JZNTCAPRKDX7JCY5J0V0GW7K,9,43.41
ULID,01JZNTCB6CEQ18DRQC8J7ABZ59,8,47.77
ULID,01JZNTCBNZ0WDDVZX3VD278435,7,53.39
ULID,01JZNTCC5KFA2ACVEZCRB503SP,9,41.78
ULID,01JZNTCCN4ZKEPYV9W1V66NZ33,7,53.11
ULID,01JZNTCD4WNX675JWAHCBW9MQC,9,41.95
ULID,01JZNTCDMCW0ZHAJB3ZS9HF7P1,7,55.16
ULID,01JZNTCE4404KE3G9BP7H5PE0H,9,45.8
ULID,01JZNTCEKRPTAMNX55CZPNEJDN,7,54.56
ULID,01JZNTCF3AEWHBXJAZS60H6QMP,8,50.94
ULID,01JZNTCFJYG6BGAT96FZR8Z2XM,8,50.68
ULID,01JZNTCG2HQ125PDNZEP2RVFW1,8,51.47
ULID,01JZNTCGJ7FW1G0VWGJGK3D34N,7,58.05
ULID,01JZNTCH1V6C3ZPYWQ6CDCDM3V,9,44.57
ULID,01JZNTCHHDE7KCP9NPRQXNXG8A,7,58.04
ULID,01JZNTCJ14EJPH6BN2XXF57SCC,10,41.6
ULID,01JZNTCJGNJ1ACEBN8PSZ4KZFA,7,57.06
ULID,01JZNTCK0BQ6AKD91K4SR2T523,6,62.79
ULID,01JZNTCKFYHFWTHEGVZZ4PJW65,6,62.4
ULID,01JZNTCKZKZQGSXMMJ91XPW09N,5,79.24
ULID,01JZNTCMF5G8K1Z82DSZ8ED92B,7,56.72
ULID,01JZNTCMYWYGT5G1VBFYF8118P,7,58.39
ULID,01JZNTCNEEWFCRQPSX7X48YYQS,7,59.07
ULID,01JZNTCNY402YR50WJVDB6N8VX,10,41.43
ULID,01JZNTCPDRR4Z5CMD2VVTKMP3R,9,43.79
ULID,01JZNTCPXAAMQACFATJ6SZYBBR,6,61.25
ULID,01JZNTCQCWP4NKNFC63XSK1MF3,6,60.51
ULID,01JZNTCQWH8TAMKBN5KKETSRZ7,7,55.16
ULID,01JZNTCRC425PM8A4693X38MZR,10,40.59
ULID,01JZNTCRVS98QA3Y5XNP7S0YZ6,8,48.0
ULID,01JZNTCSBEAYHGVABHHT0QDEM7,6,62.02
ULID,01JZNTCSV18QJCGXNX3GFAN6ZT,8,49.43
ULID,01JZNTCTAQD1CKV3A9XWEAAE5M,7,54.86
ULID,01JZNTCTT8FC090XRJH0ZEY8TG,8,47.32
ULID,01JZNTCV9XBC3PA63KTCNRPPAM,6,59.79
ULID,01JZNTCVSKAP5T3KRQEGDM7HWB,9,41.77
ULID,01JZNTCW97D86QN0ZHAP7M7KBW,7,53.68
ULID,01JZNTCWRVA47P13Y146GSM6SS,7,55.16
ULID,01JZNTCX8ARFV4REDX3B0DWH6M,4,96.01
ULID,01JZNTCXR22EHZ4BR79KC2S74M,7,55.78
ULID,01JZNTCY7Q5VMRGJD7PJP82XRE,7,55.47
ULID,01JZNTCYQ772QE4N6AY91G8Y3P,7,52.83
ULID,01JZNTCZ6ZSWM42JYTGD78KF3V,8,48.23
ULID,01JZNTCZPHT416GAVE4JB13YVA,6,61.25
ULID,01JZNTD064Q1V4MWFR1G2TYE0V,18,23.11
ULID,01JZNTD0NTT3KTTFCES0FXWFAK,8,52.0
ULID,01JZNTD15EV9YV185AFZJKD6DW,6,63.59
ULID,01JZNTD1N0K3JPGY8XWVSHK1W9,5,74.5
ULID,01JZNTD24QQAWWMJW0GNGJXR38,8,50.42
ULID,01JZNTD2MB01DM9SPVB48EJBAY,6,65.69
ULID,01JZNTD33X053S7KJSCPQECJSH,8,48.23
ULID,01JZNTD3KKJXN9MTE1Y81ZMZBN,5,82.52
ULID,01JZNTD437771CDXHEGDVJFT5P,6,63.18
ULID,01JZNTD4JV56XD563CPQ5E21HT,7,59.07
ULID,01JZNTD52E1975MCMKF3AKNST6,6,65.25
ULID,01JZNTD5J39DKNGW826JNV4HC6,7,59.07
ULID,01JZNTD61Q3GK7X5QFTG8JKP60,7,54.26
ULID,01JZNTD6HBHDH0QJJWNGW0PG7N,7,56.73
ULID,01JZNTD70ZQ0YZ7FW5E41E0JEW,7,52.83
ULID,01JZNTD7GKTB9EDW5P5DTCQPTH,7,58.73
ULID,01JZNTD8062SK1B6RC7S4EGJV8,7,53.11
ULID,01JZNTD8FV2ENV6B70JM77XGHW,6,66.56
ULID,01JZNTD8ZFW3D38C3HZWKVE6B8,7,56.41
ULID,01JZNTD9F3SWZSHBV2N5CKP4X0,7,59.43
ULID,01JZNTD9YPFKW0NXE0DWMA1R9D,26,15.53
ULID,01JZNTDAEBEPV4M9QYCJY8RHNR,7,52.83
ULID,01JZNTDAXZ2Q52D6MTQP2SYTJM,10,41.43
ULID,01JZNTDBDJQ0D89JHH3BTK2TQP,7,54.27
ULID,01JZNTDBX79BTFCPM98T5R1D3D,6,60.14
ULID,01JZNTDCCVGHF24PCG8RNGK5NY,6,61.25
ULID,01JZNTDCWF2291PP36MN4TAJQY,7,52.83
ULID,01JZNTDDC13S7TC0XAFE42M88N,7,52.27
ULID,01JZNTDDVPQBSNB8P40CSX51BK,8,49.42
ULID,01JZNTDEBBCES91QPN2F9WSRDA,8,46.65
ULID,01JZNTDETYGWE5T2YFBR9HG9RG,8,50.94
ULID,01JZNTDFAJKJ05ZTM2GVEFH236,7,56.73
ULID,01JZNTDFT6SETA33PBH31A6MHB,7,53.97
ULID,01JZNTDG9VP5T80N83ZY7W03T8,9,44.37
ULID,01JZNTDGSFF3GGVMWCQGFPQS4N,7,55.47
ULID,01JZNTDH923N1WGWQC40BDZ2KA,7,57.06
ULID,01JZNTDHRQJWGK6PJFF7ZFSVZ5,10,40.92
ULID,01JZNTDJ8BC4Y2WSFPB4NAM6TB,8,47.54
ULID,01JZNTDJQZ6V9R696F7MZYEV09,7,58.72
ULID,01JZNTDK7JX88F5J3AAJ4FJ977,7,56.09
ULID,01JZNTDKQ7QEA3SJP6NM29CR59,6,62.4
ULID,01JZNTDM6RS2YEFABM6RCT0NSS,6,64.42
ULID,01JZNTDMPFSEBY0ND9X25SHYCB,10,41.43
ULID,01JZNTDN63JWET7WR6699Z2HZY,8,49.92
ULID,01JZNTDNNQDKKXT0NCK2K9JQPZ,7,54.85
ULID,01JZNTDP58XPMYYXCXH5DASVZT,4,94.18
ULID,01JZNTDPMZT9PFV1K86G1PS3SY,9,44.57
ULID,01JZNTDQ4J1P2EBARGR02QCT6Z,8,50.94
ULID,01JZNTDQM7E3AA6V5JSAV9VNZ1,7,58.04
ULID,01JZNTDR3V4NQK60DH8K74BF3Z,7,53.11
ULID,01JZNTDRKAY0FXMM87EV11Q3T2,7,55.47
ULID,01JZNTDS32DN8KDBT6YDFFAAXT,7,58.72
ULID,01JZNTDSJJBEBW4CWZVWJK1KJN,6,68.85
ULID,01JZNTDT29N3GGFJH4JA1G3RXF,4,86.07
ULID,01JZNTDTHXQJTYCJKYNF86V3SD,8,49.18
ULID,01JZNTDV1H8H26SYJGY8V3NK2R,7,57.71
ULID,01JZNTDVH6PQ6JGG658Y6FQ0CE,7,58.73
ULID,01JZNTDW0QGBXM60TPBGR0QFFH,7,54.56
ULID,01JZNTDWGBDZJQJZWG3DD1RBPQ,7,53.11
ULID,01JZNTDX02E3WZYAX2VWZCP9RP,7,57.38
ULID,01JZNTDXFP28SN8WM8JSQ4137X,7,56.41
ULID,01JZNTDXZAAFXD2TD7PHBBZ7NN,6,66.12
ULID,01JZNTDYEYJJG24RMRSF5TQKSE,12,34.43
ULID,01JZNTDYYDH752MDN8PJKQYKBE,6,67.46
ULID,01JZNTDZE6KKRJQ8YJQE64F8AW,7,53.97
ULID,01JZNTDZXNXR3M414K9EBPCGHQ,6,66.12
ULID,01JZNTE0DCKTM292MK6EEA0D84,8,51.2
ULID,01JZNTE0X0D1V6YN37DNXN7KWA,6,67.46
ULID,01JZNTE1CPBYV18JB4NZ3N0TXK,7,52.83
ULID,01JZNTE1WAV0TJFBXX7PRD50KB,34,12.15
ULID,01JZNTE2BYV4F0PVZ6E240G44Z,8,49.67
ULID,01JZNTE2VGDMAT5ERVFNSTPCSM,7,58.39
ULID,01JZNTE3B61H6GS3DDBD81TS0K,6,63.59
ULID,01JZNTE3TTGCGHSVTHPH53EXNY,18,22.95
ULID,01JZNTE4AB4K8079HWVM97W4M5,6,62.79
ULID,01JZNTE4T2T1R06V17PXBWHP1F,6,61.63
ULID,01JZNTE59PEHS66GASG363FH91,6,60.87
ULID,01JZNTE5S676Y7BQG0RXSPQTF1,7,55.47
ULID,01JZNTE68Y5SY97Y4HFTDAWBW1,7,53.39
ULID,01JZNTE6RJ3KY8MZ9TSKY70NHE,6,69.33
ULID,01JZNTE786HDJD23J6J2RY65T5,8,48.94
ULID,01JZNTE7QRC46W67GRRHB0TPBC,9,44.37
ULID,01JZNTE87D0K1742A1TR8AR1TB,8,50.42
ULID,01JZNTE8Q2P2WJYY2SQTFMA6J7,6,61.25
ULID,01JZNTE96PH22K5W6MX6EXZQB4,7,57.71
ULID,01JZNTE9PAKQFXZ33BRVBEX9HB,7,55.47
ULID,01JZNTEA5YYM8EQ15R0DWT2QRR,8,51.2
ULID,01JZNTEANFMHM8KKAHYBKWXSDW,6,63.19
ULID,01JZNTEB53HD675MT5GR4WE52Y,7,54.26
ULID,01JZNTEBMTP5TWVFQKA68RHNDQ,7,58.04
ULID,01JZNTEC4EQFK8H6RQJDR1YKW3,7,57.38
ULID,01JZNTECM2PZ984KXSK24RJZ6Y,7,53.96
ULID,01JZNTED3PJXQ5WCNZZA1891JM,7,53.97
ULID,01JZNTEDK9A1ERXKVAVJ3M89T9,7,54.56
ULID,01JZNTEE2V6XQ2Q7EZXHGGJH4Y,10,40.26
ULID,01JZNTEEJJ4N64HS0B0PJJGBVH,7,52.27
ULID,01JZNTEF25EG3HWJHVGXHAK1FP,8,52.0
ULID,01JZNTEFHT952M981QHN0S9WST,7,53.68
ULID,01JZNTEG1EY8DVCJ586DEEXTKF,7,56.41
ULID,01JZNTEGH2QMBX41PY65Z6RJ4W,8,48.47
ULID,01JZNTEH0K45D14YNJ5DQ5ARFW,14,28.85
ULID,01JZNTEHGAKDEERTGFKS2VS9FR,8,50.17
ULID,01JZNTEHZYGCFGX5CH9MMS40MP,7,59.43
ULID,01JZNTEJFHX7Z9BQY533Y7B2D1,6,64.42
ULID,01JZNTEJZ61YFT63THRPS6JHYY,7,54.56
ULID,01JZNTEKETC3Q41WNRWVZV9FM8,7,56.73
ULID,01JZNTEKYE08Y1SGTYTQ2FSMAH,7,56.09
ULID,01JZNTEME292X6K3SMRVDV110W,7,53.11
ULID,01JZNTEMXPDABAEPMZD8YTZNDK,5,69.82
ULID,01JZNTEND6VBF8P7FSGF5X7N54,7,52.83
ULID,01JZNTENWTTRMSXA82S2ED3N4Q,7,55.78
ULID,01JZNTEPCGP74P1859YTWZEKBN,7,56.72
ULID,01JZNTEPW6125CH6BS8PW91383,8,46.66
ULID,01JZNTEQBTXW9CS4GPMKSXDS5A,9,45.38
ULID,01JZNTEQVCVE0F61NH6M36PAWD,6,67.47
ULID,01JZNTERAY22R433FQTD8X6NHX,9,45.38
ULID,01JZNTERTPG8SWAQEHQN6VHRPM,6,59.78
ULID,01JZNTESA7FBBDNVQEQW6FW7XE,5,71.31
ULID,01JZNTESSY1PHW7QV70N3A6SY3,8,49.42
ULID,01JZNTET9G4FWT119F69XM54SC,6,65.25
ULID,01JZNTETS3BFVK5WS5J7R0982Z,7,56.73
ULID,01JZNTEV8RNP704RPJ5KMJKQCA,6,64.0
ULID,01JZNTEVRDN8TG5WQWV1N3NEEB,7,56.09
ULID,01JZNTEW81136RJXV7DA9FGQEP,8,47.09
ULID,01JZNTEWQJXZ004GR5YHG5535E,6,63.19
ULID,01JZNTEX76CY4396MZ22ZD73G1,9,43.04
ULID,01JZNTEXPVS40972F1P0TYH1NF,6,64.84
ULID,01JZNTEY6GGVVQFK5WF8YV906S,6,60.87
ULID,01JZNTEYP5BXG9K75R4KG1DWQE,7,52.55
ULID,01JZNTEZ5S3J9ACW4R9Q7VRZ3Z,8,47.54
ULID,01JZNTEZNDA4GWKQ6YV91E8WTX,10,40.92
ULID,01JZNTF051TC26F40YHER20CQ9,7,56.41
ULID,01JZNTF0MNZTEB43SHMGBS7GHR,8,50.42
ULID,01JZNTF149CMBP4ND5K72S1E1N,8,46.87
ULID,01JZNTF1KSFFM5WE5XYARSKZQM,8,48.46
ULID,01JZNTF23GPBQ6F3DG3192QR0B,6,60.51
ULID,01JZNTF2K0XS3J7V2A2MDVHH4R,7,55.16
ULID,01JZNTF32SNQ34TH0V8V296JKT,8,46.87
ULID,01JZNTF3J95K3PYCW1971A7NT9,9,41.77
ULID,01JZNTF41ZCJGV9X5EE8DC2TKX,9,42.85
ULID,01JZNTF4HNZ7RWQJTZN6WDXJMV,9,46.22
ULID,01JZNTF519GT321JF01Q70T82R,9,43.6
ULID,01JZNTF5GX3ZJ9P9HG3EDDACAR,4,88.34
ULID,01JZNTF60HYH1SDHXYC43C7DMX,8,48.47
ULID,01JZNTF6G57K4YNXKQ041MDQYW,8,50.42
ULID,01JZNTF6ZN9TWBRN4MP97RHAMB,8,52.0
ULID,01JZNTF7F93NZ2KZJ1WJ3249V6,5,73.96
ULID,01JZNTF7Z115JXCQXKYTH9YW2P,6,60.88
ULID,01JZNTF8EN197ZW5AAHMVWNFT3,7,53.39
ULID,01JZNTF8Y9KJJCG0QAZ73D93P6,9,44.97
ULID,01JZNTF9DXRCYHPKWGGBXZQD91,8,50.68
ULID,01JZNTF9XHDW268Q222EN0XQ06,8,50.42
ULID,01JZNTFAD0TEFPXTNTNX5FJQK2,6,62.79
ULID,01JZNTFAWQSQPV09021SH65Q6K,6,60.51
ULID,01JZNTFBCDFQCHZ1W3S6X57QZR,8,46.66
ULID,01JZNTFBVWZEXMCVAAXWWD13FR,8,46.43
ULID,01JZNTFCBNZWYNB5PGWNF6TYTY,7,52.55
ULID,01JZNTFCV4M0F8T75SFZBTF7HP,8,48.23
ULID,01JZNTFDAXJBHWTY4C3D1P91ZW,6,60.15
ULID,01JZNTFDTE6G41B2Z1XKQA1PA6,6,62.02
ULID,01JZNTFEA4S7AKZ20EA9N74G23,6,69.33
ULID,01JZNTFESMDC4GYFHXC9CNP8C8,7,58.72
ULID,01JZNTFF98GDK6B8T85ST78PMJ,4,86.83
ULID,01JZNTFFRW1R8VR641EPFXHA5M,8,48.0
ULID,01JZNTFG8MY362NC9HJKXPERS3,8,47.32
ULID,01JZNTFGR9XARKCNF57S7YYV9N,6,60.14
ULID,01JZNTFH7WC4ZNCMVEBNPGGZT5,6,64.42
ULID,01JZNTFHQH1996X20S06YXYN15,53,7.72
ULID,01JZNTFJ70BDHPGSP1AXC29NQW,9,41.95
ULID,01JZNTFJPSFGMWB4P4PFK1KMKD,9,43.41
ULID,01JZNTFK6DC897CGEHFJKGVTQS,7,57.38
ULID,01JZNTFKP1DTW4KDX5N0EH22QY,7,55.16
ULID,01JZNTFM5NR1TXNMV3GW0D5QV9,8,50.94
ULID,01JZNTFMN583CYHGQEKBD08GWW,7,59.43
ULID,01JZNTFNMHQYZN69MEEDJ0N83G,6,60.51
ULID,01JZNTFP42ZCEDRHR1ZWXW3SV7,6,67.92
ULID,01JZNTFPKSWH68F1418GWVCEST,7,57.71
ULID,01JZNTFQ38M5GXGQ1PHXCAC8DV,7,53.39
ULID,01JZNTFQJY7ZC92DTTVK3HGG7F,6,64.42
ULID,01JZNTFR2J88DXSR7VMZAXR003,7,52.27
ULID,01JZNTFRJ7HRR8VM91HJTPGM2Z,8,47.32
ULID,01JZNTFS1X03WYGVER7YJRTMFV,7,55.17
ULID,01JZNTFSHHFYRX401JVQ4CW628,5,70.81
ULID,01JZNTFTGRWGC5R1C83B8ZT83P,5,69.82
ULID,01JZNTFV0D4C9KKR67P6KW3SZJ,10,40.42
ULID,01JZNTFVFW7MCGPHV2H5AZ1ZR1,4,94.2
ULID,01JZNTFVZJ06XA3VAM1NGDR2F8,9,46.22
ULID,01JZNTFWF8RSQH092291KRYAQQ,9,43.79
ULID,01JZNTFWYV7Y5TTNZ07NV5RABQ,8,51.47
ULID,01JZNTFXEFC896EXP9FTP39304,9,43.22
ULID,01JZNTFXY4ZC1YPNDWZS0Q7VKY,8,50.42
ULID,01JZNTFYDQXDR7XKMAQ3B44MPF,9,46.01
ULID,01JZNTFYXC9Z0SHNY08H2KNMJ2,9,41.95
ULID,01JZNTFZCZXGYHNPRQW88F38T7,7,59.07
ULID,01JZNTFZWMMA9ARVKRGS5FVT36,9,41.77
ULID,01JZNTG0C6KXS6EPKAQGDAQYDZ,8,47.32
ULID,01JZNTG0VWD3WQXVTA41JFHRT3,8,48.0
ULID,01JZNTG1BGSEQ383QCSGNFA33S,6,62.02
ULID,01JZNTG1V05GAM4DRGY1VN688R,8,51.47
ULID,01JZNTG2AMEJ8DAQJQ97MW0VRF,7,52.27
ULID,01JZNTG2TC1FTVD9AXXRVZ5ND4,7,54.27
ULID,01JZNTG3A064037M0ADWXVMMHV,6,61.26
ULID,01JZNTG3SJN6VQPF5N6W9E9G8Y,7,57.38
ULID,01JZNTG493NFX2G6HQ9KXZ36PX,9,45.39
ULID,01JZNTG4RT0679Y6499ZPKY673,8,48.0
ULID,01JZNTG58CM6V94CMCCSSXR5KV,6,60.51
ULID,01JZNTG5R3Y02313Y6R0EAWAXG,8,48.94
ULID,01JZNTG67R6P11DB50D0GKWR5T,9,46.22
ULID,01JZNTG6QC389Q3FYHZFKBG1ZY,10,40.42
ULID,01JZNTG76Y9HF6PEEAQ2DS33NE,7,59.43
ULID,01JZNTG7PJ7ZJZE5D7QWSXB30Z,10,40.92
ULID,01JZNTG866B1GCG5F253C6C7RB,7,52.83
ULID,01JZNTG8NRRYMCN6XCBC03CPM4,9,45.8
ULID,01JZNTG95GB6ZTG1ZG4BH93TWS,8,49.42
ULID,01JZNTG9N4BXE7ZXPWY5ZM6GM8,10,41.6
ULID,01JZNTGA4RSP4XHH42ZAZ4MWJP,8,47.77
ULID,01JZNTGAM78014C7BXKZ9JSNZD,7,57.71
ULID,01JZNTGB3WCVGXCNCPBRS7RH9C,9,43.98
ULID,01JZNTGBKGGFTJ7K1AHT2FPC12,8,49.42
ULID,01JZNTGC38W204AJ6393ET9A51,7,59.07
ULID,01JZNTGD2GTGXMCAEQQXRBJYBR,13,30.62
ULID,01JZNTGDHZN668S3RTCHD391SA,8,48.94
ULID,01JZNTGE1Q6QW9Z43NP1RQ242X,8,52.0
ULID,01JZNTGEH7B94233QKF39DPM57,6,64.0
ULID,01JZNTGF0XW94WFNP9J699EXRN,7,58.05
ULID,01JZNTGFGMGQ2WNVF5053KPSNJ,7,58.39
ULID,01JZNTGG07Z2NTXKY79D0FFM5H,7,59.07
ULID,01JZNTGGFVQ8QYH5DB4K10WHCY,7,58.73
ULID,01JZNTGGZG85C98VH06G89PT3B,6,68.38
ULID,01JZNTGHEZYGM42RF2MG160Z4Q,8,51.47
ULID,01JZNTGHYP444PHDG6AFMTV1CK,6,60.87
ULID,01JZNTGJE9EBHQR5PNSRQXYCGT,9,45.59
ULID,01JZNTGJXV2813EK464TVMZ63V,7,56.41
ULID,01JZNTGKDHJTRJPAKR35GX9MBH,6,61.63
ULID,01JZNTGKX62FWWVWXZHWM7CH8M,6,66.12
ULID,01JZNTGMCQAFCHKR97G76D7AWH,6,62.41
ULID,01JZNTGMWB0EVM8VTNNZAYW3GF,4,89.95
ULID,01JZNTGNC14D4FXAJVG6ACGW0N,4,88.34
ULID,01JZNTGNVR3FK2GBAZQ9QAGVF2,6,69.33
ULID,01JZNTGPBBSJ8QT0GJ88FG5CX5,7,52.55
ULID,01JZNTGPTXTZYVP5EH004A6Z4H,6,67.0
ULID,01JZNTGQAM1XZ0FVQF65ZEQ9HP,5,69.82
ULID,01JZNTGQT3H4AX5AHN2XJQEPHE,7,52.83
ULID,01JZNTGR9S42V3B4JBSF7B5VRS,8,49.18
ULID,01JZNTGRSBHWAZG66HSG25X491,6,61.26
ULID,01JZNTGS94BWV8Z8SQYKKRK6DN,8,50.94
ULID,01JZNTGSRK4H4JG2098Y6HV2M1,6,60.51
ULID,01JZNTGT8CD9QCV5BF87QPMC0K,8,47.09
ULID,01JZNTGTQVHX3GGQM2BJDGEPW8,6,62.02
ULID,01JZNTGV7HVJH4DYQ9M0FJMG6B,7,52.83
ULID,01JZNTGVQ72G845RBFRB27CRS3,6,62.79
ULID,01JZNTGW6VMX5C52VATCJGYFSZ,8,52.0
ULID,01JZNTGWPFJJQXGZW0EE1P6KA7,6,67.92
ULID,01JZNTGX61Z1FX4B2DES59RAKX,9,44.97
ULID,01JZNTGXNQ1MRPBYY60T66AP0J,50,8.27
ULID,01JZNTGY5BXR1A7GSXEAFYS1VX,4,90.77
ULID,01JZNTGYMZ43N564QP2DTW48KK,4,85.33
ULID,01JZNTGZ4H26TQXH8CEVW0MPEE,5,80.51
ULID,01JZNTGZM3JA4MSTVZEE1F12PB,4,88.36
ULID,01JZNTH03W8E7902Y4H7AJNSAN,8,49.92
ULID,01JZNTH0KF50WM2WD6PVZ872WA,6,67.92
ULID,01JZNTH12ZR3AMX225PQVQQV0Z,9,43.79
ULID,01JZNTH1JM5WKCG4BDD2T576T6,7,52.83
ULID,01JZNTH22BZE0NZPTDQXS6B1VF,7,55.17
ULID,01JZNTH2HXS6QRHM7EHR0MP9GC,9,42.48
ULID,01JZNTH31F27N1AE26W6E881NZ,8,48.94
ULID,01JZNTH3H5QCS8NT96662VHDSX,10,40.75
ULID,01JZNTH40SKJZ498TDG4EE66YT,10,40.59
ULID,01JZNTH4GDREEE7AT9ZSB1ZS12,9,44.77
ULID,01JZNTH502QRNXN9VYGMKP3Z7Q,8,48.23
ULID,01JZNTH5FP0NQP6CY1S7BFP7X9,6,62.01
ULID,01JZNTH5Z677D3G7N1XDPQ2TNQ,10,40.92
ULID,01JZNTH6EVAQEQ5GYYGP93B6XG,7,53.39
ULID,01JZNTH6YH2ZNR1JQ8991QVRA4,7,53.68
ULID,01JZNTH7E3MF95GRM9EY4PV32A,7,58.04
ULID,01JZNTH7XQWKMA895VZ7R3VV5F,7,58.39
ULID,01JZNTH8DFEFFCY7VE76G3SQCV,9,44.97
ULID,01JZNTH8X35FJW7J2K8Z52MWMJ,8,46.87
ULID,01JZNTH9CN564VR0HE4DV56W6N,6,63.59
ULID,01JZNTH9W7HRENK6TXJKMZJZM2,8,47.77
ULID,01JZNTHABZXN8EDQKZMSFZTCBM,9,42.85
ULID,01JZNTHAVETVG8YHTCZKECT2D9,8,47.32
ULID,01JZNTHBB6F56VGP8RXEN3JVWH,8,49.67
ULID,01JZNTHBTS8HRBEK3P7CX6ZATA,7,55.47
ULID,01JZNTHCABFH844G6XTM93NSWS,7,58.05
ULID,01JZNTHCT12BT69DTX62VEHTEF,7,58.72
ULID,01JZNTHD9Q7QQJGW535FYRAM7E,7,57.38
ULID,01JZNTHDS9BKH702616YYRQK7A,6,67.0
ULID,01JZNTHE8XP1CNKCRWECQY5A54,8,49.42
ULID,01JZNTHERHNM34QJFWT3CPATS3,9,43.79
ULID,01JZNTHF87YDE9BPG8H302P4AH,10,41.43
ULID,01JZNTHFQT76GJAPSSV5MP1HD2,7,53.39
ULID,01JZNTHG7FJGVX4954PQY58W84,10,41.6
ULID,01JZNTHGQ2194N3ARF836TAGTG,7,58.39
ULID,01JZNTHH6QB4NM3HXCARMR83J3,8,50.94
ULID,01JZNTHHP9PH96W1EV47NEWWYJ,6,63.59
ULID,01JZNTHJ5XJXTM037P89K6BNCA,9,44.77
ULID,01JZNTHJNFTCG6AA8VB4PSF2MP,5,69.81
ULID,01JZNTHK57FPXK9EPQM2W2ESVX,9,42.49
ULID,01JZNTHKMRXNYPV55KTZND5ZM5,6,67.0
ULID,01JZNTHM4F6502AR77XBQ7MHC7,6,61.63
ULID,01JZNTHMKZ28EC0E2621JYV11E,5,78.61
ULID,01JZNTHN3K7CHQ7NBF6AJ5D20G,14,28.77
ULID,01JZNTHNK6H2GSSDM9W2YBGA8J,6,59.79
ULID,01JZNTHP2ZAG69V04FGABBC4KS,5,73.96
ULID,01JZNTHPJKM9QJDGDKXJ9004QB,8,49.43
ULID,01JZNTHQ2408FMXSN3D1SYHV3A,7,52.27
ULID,01JZNTHQHRT3Y07QQDG98VQGK1,5,77.4
ULID,01JZNTHR1DMXV911KSD41972Y9,7,53.39
ULID,01JZNTHRGYJ0TQ3FYGG82E21GW,10,41.26
ULID,01JZNTHS0Q34E3WN80V0T8SFX7,9,45.38
ULID,01JZNTHSGAZ44N0VTNCHCS1FMN,10,40.26
ULID,01JZNTHSZXG3AFNB4234DR6PBA,7,56.09
ULID,01JZNTHTFER4VFJT3SMSCZ2G3Q,7,55.47
ULID,01JZNTHTZ77GWTMTQJRPAR9441,9,45.18
ULID,01JZNTHVERS70072P9GY2TY5VZ,9,43.04
ULID,01JZNTHVYB4WXQSVPE48EN7NZ5,8,50.68
ULID,01JZNTHWDYVRFRWV08N5MXB5FE,6,60.88
ULID,01JZNTHWXPD2XKTXM33TPPBDZP,7,55.17
ULID,01JZNTHXD7T9AYVFJBMYDW8NGJ,6,59.79
ULID,01JZNTHXWYVGEEZHEZVBQ233C3,8,49.18
ULID,01JZNTHYCH0M4XZQHN79V40FRK,8,48.47
ULID,01JZNTHYW3RXEHJSYPMJJFF3MA,38,10.94
ULID,01JZNTHZBRFDKXBBEN4YCY6HM1,7,54.27
ULID,01JZNTHZVEA81HNV023J0MHJ75,9,43.79
ULID,01JZNTJ0B1MHFS9E2DMD0VJYG6,7,56.41
ULID,01JZNTJ0TMVCKZHPTP87RMV7DF,8,51.2
ULID,01JZNTJ1A9V9S3EFJD5YYZ8TRX,10,41.26
ULID,01JZNTJ1SX29DSKWAWTZ89TB6H,7,53.68
ULID,01JZNTJ29HSCS29YRBF13EJC1Q,7,53.97
ULID,01JZNTJ2S55YZGA6SXH9TKJK21,8,46.43
ULID,01JZNTJ38RM15VCKHN251Z08ZG,9,43.03
ULID,01JZNTJ3RDPPX55GV3HZCSZZS6,9,42.48
ULID,01JZNTJ4809FGCKJ79APHQB5FH,7,54.85
ULID,01JZNTJ4QNY0WW3R49M8692NKE,7,52.55
ULID,01JZNTJ57708ECDSNXTQ2RXZ00,7,55.78
ULID,01JZNTJ5PSSNE52EZRY46BQ7Z7,8,49.67
ULID,01JZNTJ66HPH8RK4KNR23Q3FRY,6,62.4
ULID,01JZNTJ6P6YFCWFNFQKCEM7YR8,8,47.32
ULID,01JZNTJ75SF0G50SCP8RCY1F0D,8,50.17
ULID,01JZNTJ7NCY4ECFMK44E9XPK0S,8,48.23
ULID,01JZNTJ85006DMNQSWXRAYM9AC,6,62.79
ULID,01JZNTJ8MPR4DR8H10YVDYYVAV,8,52.0
ULID,01JZNTJ94AV0WFNKY5CQKVKQPJ,7,52.27
ULID,01JZNTJ9KX3KG48FH7NWKHY478,6,64.0
ULID,01JZNTJA3JPDJ378A63DCK4EE5,10,40.42
ULID,01JZNTJAK2JGE4Z99RSW5AHH6Y,9,44.57
ULID,01JZNTJB2R2PCEK12EXEC99A8D,7,58.05
ULID,01JZNTJBJDY79HT9WKPC13S46G,7,58.73
ULID,01JZNTJC22HS6HH4N2M928X1ZD,8,51.2
ULID,01JZNTJCHJES46NTZQBKMGMF4T,7,57.38
ULID,01JZNTJD1AKADZ686HVS15T8EJ,10,40.1
ULID,01JZNTJDGV92P07CV6VPQ2DEVT,7,55.17
ULID,01JZNTJE0HTRZ6ZDP1WP254792,8,46.44
ULID,01JZNTJEG3EX19SFCDS82R3VA5,9,42.13
ULID,01JZNTJEZPP2ATM60AN4P36BYX,7,55.47
ULID,01JZNTJFFBJ918TM25VB0ANHGG,7,57.71
ULID,01JZNTJFYZXQXKQMWEMY89382A,9,43.98
ULID,01JZNTJGEJNM5MGKD67TVFDJYA,7,59.43
ULID,01JZNTJGYAZE71MSRMAAQKYS20,9,41.78
ULID,01JZNTJHDX3E0GTDEKHSX87AEG,10,41.26
ULID,01JZNTJHXFHJKYK2RVRJ9S2W7K,8,49.43
ULID,01JZNTJJD3A7FS5RRBEBXB9FBG,5,71.31
ULID,01JZNTJJWQ54YJ9W0D1RT765XD,6,61.25
ULID,01JZNTJKCDSXGJS98BPD7V82J7,7,58.05
ULID,01JZNTJKW0T3RNWFP8XZAYBVEG,7,52.83
ULID,01JZNTJMBPB2FMNK3A112RXTAV,8,47.32
ULID,01JZNTJMV7Y20XMJMP72F9YE1D,9,44.57
ULID,01JZNTJNAWXZQ4MQVPV52G0BD5,9,46.01
ULID,01JZNTJNTJCBRKT1W3Y2689B95,8,50.17
ULID,01JZNTJPA495WC114TBVG480ZK,6,61.63
ULID,01JZNTJPSQGDNQJTEJ4MT77TJ8,8,49.92
ULID,01JZNTJQ9DJ8DC1CWV6XEYXWTZ,9,45.39
ULID,01JZNTJQRYKT9MD8GZSXBQHJY7,10,39.93
ULID,01JZNTJR8P26666KJVRAWYDJXA,6,67.92
ULID,01JZNTJRRAW5WK95HW5XADS7M6,6,60.88
ULID,01JZNTJS7YKFMERH73B17KG5V7,9,44.77
ULID,01JZNTJSQHATXRGHTW2A02Q7X3,7,55.47
ULID,01JZNTJT745WEGBS955GW5SGF8,6,62.79
ULID,01JZNTJTPQHYYHX4PN2CR6P16H,6,60.87
ULID,01JZNTJV6CY5H2KSM6T3DZXPYN,7,58.39
ULID,01JZNTJVNY486M8Q9T8SG442GE,5,73.41
ULID,01JZNTJWN9J4SCPTA14907FTG7,6,61.63
ULID,01JZNTJX4XABQYTY2BE01DD82K,24,17.01
ULID,01JZNTJXMG54BB97S1T3SSWZBB,5,78.61
ULID,01JZNTJY45XVJ37XZMQ21E4BBV,8,48.94
ULID,01JZNTJYKSVDCRCMBJWS3PVT7B,7,58.39
ULID,01JZNTJZ3D3RADD0EVR4SR58YF,4,95.09
ULID,01JZNTJZK1B26JFV5929SRY100,22,18.7


==> metrics_UUID_V4.csv <==
UID,identifier,durationMicros,bandwidthMbps
UUID_V4,0197ebc1-93b5-7001-bef6-73781937f58f,61,9.33
UUID_V4,0197ebc1-95aa-75ef-8942-97c3f9fb8d29,109,5.24
UUID_V4,0197ebc1-979b-78d6-a56b-a891963875b2,180,3.19
UUID_V4,0197ebc1-9990-7c6a-bb6f-f8f9c05ce1df,77,7.43
UUID_V4,0197ebc1-9b86-719a-8c86-085e3662d6cf,147,3.9
UUID_V4,0197ebc1-9d7e-7785-95f7-bc568fc1269a,42,13.61
UUID_V4,0197ebc1-9f6e-7f5f-b89c-734d73e223e6,255,2.25
UUID_V4,0197ebc1-a162-7bd3-8aa7-fc4c0ccac6bb,124,4.62
UUID_V4,0197ebc1-a352-7bdc-8a3f-3dd11162a349,134,4.28
UUID_V4,0197ebc1-a54a-70cc-bf56-ff0ccb9682cf,150,3.84
UUID_V4,0197ebc1-a73e-751c-ae16-3b3e150e1d69,314,1.83
UUID_V4,0197ebc1-a931-73aa-b933-d2149f2b7738,178,3.22
UUID_V4,0197ebc1-ab26-71c2-b8e8-827f1460bd26,306,1.88
UUID_V4,0197ebc1-ad16-7536-a552-53a4f3b0b378,84,6.84
UUID_V4,0197ebc1-af0b-7d95-8047-3f83dca3604b,110,5.22
UUID_V4,0197ebc1-b0ff-7964-8c28-3f4c80a15caa,72,7.93
UUID_V4,0197ebc1-b2f5-7b18-991f-23b36d911462,104,5.51
UUID_V4,0197ebc1-b4e8-7af9-8ba2-2c8a90b583cf,65,8.79
UUID_V4,0197ebc1-b6de-7368-b6e5-6aec46145afd,111,5.16
UUID_V4,0197ebc1-b8cd-74c3-a4ee-a9afeee2bb3e,93,6.14
UUID_V4,0197ebc1-bac5-74c6-ace4-8dc907aaa0bb,178,3.23
UUID_V4,0197ebc1-bcba-700e-9fa2-d721ae3af4bd,72,7.91
UUID_V4,0197ebc1-beaa-751e-ae92-4a7dba3cf614,105,5.44
UUID_V4,0197ebc1-c0a0-7986-bdac-e959d4b0dbb2,69,8.31
UUID_V4,0197ebc1-c296-771c-9d24-14bc54cf612d,102,5.6
UUID_V4,0197ebc1-c489-7c27-afd5-415a21359a51,58,9.9
UUID_V4,0197ebc1-c67e-7803-ab62-5c93c85656b8,105,5.48
UUID_V4,0197ebc1-c871-728f-839b-64a55696edad,79,7.25
UUID_V4,0197ebc1-ca62-7115-be54-c850794f72b4,129,4.45
UUID_V4,0197ebc1-cc55-7436-8493-e1b6e0eb1a38,143,4.02
UUID_V4,0197ebc1-ce4d-7b80-aa7a-d62b86176abf,255,2.26
UUID_V4,0197ebc1-d041-7ebf-83fb-2b99fc3cbad1,118,4.85
UUID_V4,0197ebc1-d234-793d-943a-89adb7783f2f,172,3.34
UUID_V4,0197ebc1-d429-727c-bf9c-83cc37c8000d,98,5.84
UUID_V4,0197ebc1-d61d-71eb-a527-29d3449a9b1c,354,1.62
UUID_V4,0197ebc1-d812-7fd0-a001-9fdf333b4e8c,133,4.31
UUID_V4,0197ebc1-da06-7432-89f8-453a9b575df9,244,2.36
UUID_V4,0197ebc1-dbf7-73e6-b5c2-34e97bb50e34,124,4.62
UUID_V4,0197ebc1-dfe2-712b-acfc-76713385fe69,151,3.8
UUID_V4,0197ebc1-e1d6-7ad7-bd14-e10dc62b4e11,181,3.18
UUID_V4,0197ebc1-e3c5-70ba-b948-d7a144c7987e,113,5.1
UUID_V4,0197ebc1-e5b9-7e26-8f0d-e89af1d724f3,303,1.9
UUID_V4,0197ebc1-e7b2-7dce-b4c2-affadf5ec6af,194,2.96
UUID_V4,0197ebc1-e9a6-7aab-ab4b-49c6cc81d0da,255,2.25
UUID_V4,0197ebc1-eb99-7b43-8b89-6b355fb4a902,77,7.44
UUID_V4,0197ebc1-ed8d-7f71-8a53-7dbcd5164d82,193,2.98
UUID_V4,0197ebc1-ef80-7fe7-8c0b-70b334aacd70,127,4.53
UUID_V4,0197ebc1-f176-70e6-8b3e-4e19c0f02c04,308,1.87
UUID_V4,0197ebc1-f369-7e70-8c3d-98d7e31edf65,133,4.31
UUID_V4,0197ebc1-f55d-7129-b0f7-d3d5a2ceace4,196,2.93
UUID_V4,0197ebc1-f751-752c-8317-5a6610ecb6b0,77,7.43
UUID_V4,0197ebc1-f945-7a90-9591-491eea560d14,138,4.17
UUID_V4,0197ebc1-fb38-79c3-8d2f-2f6044ddf6b3,90,6.34
UUID_V4,0197ebc1-fd2d-73a1-a591-6f86ba64eb53,192,2.99
UUID_V4,0197ebc1-ff1d-71f1-b21a-95192a7fe297,81,7.08
UUID_V4,0197ebc2-0113-7ce2-96a7-189398338907,220,2.61
UUID_V4,0197ebc2-0309-7d07-bc81-3f37179438f1,108,5.29
UUID_V4,0197ebc2-04fe-74b2-b02f-b8cb112555d4,181,3.17
UUID_V4,0197ebc2-06ed-7b70-be5a-f8379f8a37ba,93,6.15
UUID_V4,0197ebc2-08e5-7e42-ab62-0aa09aba1281,227,2.53
UUID_V4,0197ebc2-0ad9-70b3-a573-398d2b2de73b,171,3.35
UUID_V4,0197ebc2-0ccc-7aff-b3e8-9b152c396309,238,2.41
UUID_V4,0197ebc2-0ec0-7b5f-9ed2-2fb60ec3f7a6,155,3.72
UUID_V4,0197ebc2-10b6-742f-b9c5-a942c7ae52f2,157,3.65
UUID_V4,0197ebc2-12a9-7157-a00d-3dc615ac637f,191,3.01
UUID_V4,0197ebc2-149a-7001-9289-945debe53d55,243,2.37
UUID_V4,0197ebc2-1691-7959-b6a6-2c2af8324e55,197,2.92
UUID_V4,0197ebc2-1885-7cc8-ba26-29c672954e6d,255,2.26
UUID_V4,0197ebc2-1a79-7f82-98d5-b24967b5923d,192,3.0
UUID_V4,0197ebc2-1c6d-7a8d-9c40-1e94ee258bc8,219,2.63
UUID_V4,0197ebc2-1e5e-7b0d-9fab-c00b3165be7f,142,4.05
UUID_V4,0197ebc2-2055-73e0-9a20-bf3597c77c5c,228,2.52
UUID_V4,0197ebc2-2245-766f-b642-d1e92e5978ce,66,8.72
UUID_V4,0197ebc2-243b-736d-83d7-6d2810037c34,113,5.09
UUID_V4,0197ebc2-262e-719d-9692-9a17b19de5f3,89,6.47
UUID_V4,0197ebc2-2825-73b7-875e-035e93419f3e,255,2.26
UUID_V4,0197ebc2-2a15-7a33-834e-9e26fd52596b,162,3.55
UUID_V4,0197ebc2-2c0d-735e-8bad-075bd7cf2f9c,274,2.1
UUID_V4,0197ebc2-2dfd-7020-8740-f0c9f7b655d2,105,5.44
UUID_V4,0197ebc2-2ff5-7343-a0c0-ffd54e47b7f1,230,2.49
UUID_V4,0197ebc2-31e5-7219-bd17-d336ab112edb,137,4.18
UUID_V4,0197ebc2-33d9-708a-b4bd-522339b5256d,250,2.3
UUID_V4,0197ebc2-35cd-739c-b81b-03577c865194,38,14.95
UUID_V4,0197ebc2-37c5-7692-8d19-c823271f3d0d,173,3.33
UUID_V4,0197ebc2-39b9-7d09-96df-8090e66c6ae9,164,3.5
UUID_V4,0197ebc2-3bad-7bf1-9612-5b72430b03da,201,2.87
UUID_V4,0197ebc2-3f96-72d1-8150-46c43e23b8c6,289,1.99
UUID_V4,0197ebc2-4189-7c69-a111-ac7a99fa87a9,207,2.78
UUID_V4,0197ebc2-437d-71c8-927a-46ef2d9b70f2,242,2.38
UUID_V4,0197ebc2-4570-7edf-abd8-3ce502454038,144,4.0
UUID_V4,0197ebc2-4765-71db-8ee5-1b7c03e635cc,247,2.33
UUID_V4,0197ebc2-4958-7d34-81dc-ead7bf51dd29,193,2.97
UUID_V4,0197ebc2-4b4d-7d44-adc7-b1b49f65fe0e,216,2.66
UUID_V4,0197ebc2-4d3e-7c92-a778-dd7ca0c94c63,151,3.8
UUID_V4,0197ebc2-4f33-73a7-9074-c287c69ca681,317,1.82
UUID_V4,0197ebc2-5129-75fe-890a-ba6746c5d4e4,178,3.23
UUID_V4,0197ebc2-531d-7a1a-ac13-4c925af3e0c8,103,5.58
UUID_V4,0197ebc2-550d-72ef-a6ea-20e9b709e17e,156,3.68
UUID_V4,0197ebc2-5702-7916-a1b2-a8bfdf760a2d,235,2.45
UUID_V4,0197ebc2-58f4-77fc-bdbd-54f032438f09,122,4.72
UUID_V4,0197ebc2-5aea-75fc-94ec-a0b6f14ff80f,258,2.23
UUID_V4,0197ebc2-5ce1-782d-800c-a7a9a926a365,201,2.86
UUID_V4,0197ebc2-5ed5-791f-aa4c-f0e5f588f47f,297,1.94
UUID_V4,0197ebc2-60c8-7065-939f-7eb03a455065,154,3.73
UUID_V4,0197ebc2-62bc-7a16-9342-990c674bf6fb,125,4.59
UUID_V4,0197ebc2-64b1-7eeb-9abe-934901e860be,223,2.57
UUID_V4,0197ebc2-66a5-7520-b9fb-96cfb24b068c,272,2.11
UUID_V4,0197ebc2-6897-7c4e-b4cd-23bfda44b61d,86,6.67
UUID_V4,0197ebc2-6a8d-7efa-84bb-428e81b805c3,265,2.17
UUID_V4,0197ebc2-6c7f-7a6a-88ec-53a7a3507add,152,3.77
UUID_V4,0197ebc2-6e71-71e0-bf60-25f268782a2c,268,2.15
UUID_V4,0197ebc2-7068-7d22-b230-b23ceddce730,138,4.16
UUID_V4,0197ebc2-7258-764c-b84f-b5a7e8814066,263,2.19
UUID_V4,0197ebc2-7451-73e8-99e8-af6a299ddca6,183,3.14
UUID_V4,0197ebc2-7642-7566-9068-8a09648728ea,113,5.08
UUID_V4,0197ebc2-7839-74f5-b844-14e1ff860657,227,2.53
UUID_V4,0197ebc2-7a2d-765b-9d11-050f591053ef,265,2.17
UUID_V4,0197ebc2-7c1f-798b-8f4d-136faef3e831,154,3.74
UUID_V4,0197ebc2-7e14-7f54-a742-613f05f23559,216,2.66
UUID_V4,0197ebc2-8009-741d-801e-7df4d7ae83d8,226,2.55
UUID_V4,0197ebc2-81fb-760a-9153-5571920ed655,218,2.64
UUID_V4,0197ebc2-83f1-73d2-9ea5-8812109ef2f3,263,2.18
UUID_V4,0197ebc2-85e5-76a6-9e64-9e67a2ad4dfe,314,1.83
UUID_V4,0197ebc2-87d9-716f-8995-4a3138d20a69,163,3.53
UUID_V4,0197ebc2-89cd-7f9c-85d8-9e6d1605ad69,217,2.65
UUID_V4,0197ebc2-8bbf-7f56-a0ca-9b79dc550e08,184,3.12
UUID_V4,0197ebc2-8db4-720b-86fb-55cf50e0a759,246,2.34
UUID_V4,0197ebc2-8fa6-7d5a-b328-291fee4adfc7,189,3.04
UUID_V4,0197ebc2-9199-72a4-864b-2a9c221b38e5,214,2.69
UUID_V4,0197ebc2-938d-7fef-99da-93f802a34f55,85,6.74
UUID_V4,0197ebc2-957f-790e-b097-a28ef23ef129,93,6.18
UUID_V4,0197ebc2-9774-76e5-9118-cd11025eecec,87,6.55
UUID_V4,0197ebc2-996c-7010-825a-e6dd7bc184d1,216,2.66
UUID_V4,0197ebc2-9b60-7ef7-bb98-825cebc1c18a,61,9.3
UUID_V4,0197ebc2-9d54-7cd3-a9d2-22dbf5fbc113,88,6.52
UUID_V4,0197ebc2-9f48-7483-bbfb-bcdf2141428a,77,7.4
UUID_V4,0197ebc2-a137-70d0-9b99-7ac576d6ed3c,108,5.31
UUID_V4,0197ebc2-a330-711e-8238-38a396749a31,167,3.44
UUID_V4,0197ebc2-a524-7766-9596-4b81b7786b8b,175,3.29
UUID_V4,0197ebc2-a718-7481-b9e0-0836dca38f3f,114,5.02
UUID_V4,0197ebc2-a90c-7bb1-95b0-1ae3b7eb5dc7,135,4.26
UUID_V4,0197ebc2-aafb-7b5f-97c9-4f5954a72881,57,10.1
UUID_V4,0197ebc2-acf4-79bb-9102-32864eb1a1be,224,2.57
UUID_V4,0197ebc2-aee4-7e96-9d6a-b83182487d8b,99,5.81
UUID_V4,0197ebc2-b0d8-7c02-a4d8-2ad88d6b3b90,60,9.47
UUID_V4,0197ebc2-b2d0-7449-b06e-188e7872dcce,84,6.83
UUID_V4,0197ebc2-b4c3-7afd-9708-3e3dfc2f6631,213,2.69
UUID_V4,0197ebc2-b6b8-7e2a-8da7-03e44d978b19,121,4.74
UUID_V4,0197ebc2-b8a9-7b00-a23e-8aaf5ec8456b,104,5.52
UUID_V4,0197ebc2-baa1-7a03-8d73-deec79b73035,250,2.3
UUID_V4,0197ebc2-bc94-7af8-a4c0-53200b86b469,377,1.53
UUID_V4,0197ebc2-be87-7cb1-bad0-7524c4fb0f76,185,3.1
UUID_V4,0197ebc2-c07c-7356-8df1-695f59c7506a,243,2.37
UUID_V4,0197ebc2-c26f-75a1-8e9e-99165094ac13,160,3.59
UUID_V4,0197ebc2-c460-7262-9d03-ae84d72524bd,253,2.28
UUID_V4,0197ebc2-c658-7db7-ab5e-440aa51ceaee,123,4.66
UUID_V4,0197ebc2-c848-726e-b710-ec4f1f4c9126,107,5.38
UUID_V4,0197ebc2-ca3b-74e8-b14b-defc949e478a,194,2.96
UUID_V4,0197ebc2-cc33-7718-b309-7e7d850a0869,251,2.29
UUID_V4,0197ebc2-ce28-7b1f-8d21-6d285e23d372,188,3.06
UUID_V4,0197ebc2-d019-7b0f-a469-0a0686a18e44,213,2.7
UUID_V4,0197ebc2-d20b-762d-95ef-19100c0bce83,170,3.37
UUID_V4,0197ebc2-d402-7173-89ab-af9a3c6d1a71,220,2.62
UUID_V4,0197ebc2-d5f5-7e3b-83a8-4acb845cd2a7,189,3.03
UUID_V4,0197ebc2-d7ec-7ed5-b480-814cf56a2849,371,1.55
UUID_V4,0197ebc2-d9e0-7540-8361-602a884e8ec8,127,4.51
UUID_V4,0197ebc2-dbd0-730b-bc9e-62173616ef0e,94,6.1
UUID_V4,0197ebc2-ddc8-7fde-a5f4-070f9bf32c51,175,3.28
UUID_V4,0197ebc2-dfba-7543-9261-ab05b0dcd664,230,2.5
UUID_V4,0197ebc2-e1ae-7da4-97be-743b329f211d,193,2.98
UUID_V4,0197ebc2-e3a4-7d2f-a4c9-e5c7a4d9ea44,282,2.04
UUID_V4,0197ebc2-e595-79b6-9346-f8f81d940c8b,180,3.19
UUID_V4,0197ebc2-e789-7179-9cf2-d301d561d76b,293,1.96
UUID_V4,0197ebc2-e980-7f84-8041-6acf1a8b52ff,184,3.12
UUID_V4,0197ebc2-eb74-789e-8a25-7de3df616a4d,244,2.35
UUID_V4,0197ebc2-ed68-71c6-a9ed-6cf4fb649e4b,199,2.89
UUID_V4,0197ebc2-ef5c-70c5-8851-b6ba87a730ef,294,1.95
UUID_V4,0197ebc2-f150-7055-8c72-43063e5c9ca9,172,3.33
UUID_V4,0197ebc2-f344-783e-b08f-9f5f16f4233f,227,2.54
UUID_V4,0197ebc2-f538-773c-a88d-341952eb1444,164,3.5
UUID_V4,0197ebc2-f72c-73fa-8690-a75a5aaca658,196,2.94
UUID_V4,0197ebc2-f91f-7b42-82c4-6f2d7b5ca171,127,4.5
UUID_V4,0197ebc2-fb13-7c31-813e-885aa349e0c3,123,4.66
UUID_V4,0197ebc2-fd08-71d1-8459-8268fb2cf919,216,2.66
UUID_V4,0197ebc2-fefc-7576-86eb-a8b5adb48cc0,199,2.89
UUID_V4,0197ebc3-00ef-734c-8352-c72ca7b98354,160,3.59
UUID_V4,0197ebc3-02df-7c4f-9e63-e954a784aeba,232,2.48
UUID_V4,0197ebc3-04d8-7bee-b53e-173e4eda30ff,166,3.46
UUID_V4,0197ebc3-06ca-7b30-b584-ab6e9d99f33f,182,3.16
UUID_V4,0197ebc3-08bf-79d5-b034-fe4d32bb2425,157,3.65
UUID_V4,0197ebc3-0ab0-7c63-b05f-d5f885f4464f,111,5.19
UUID_V4,0197ebc3-0ca8-73d6-9340-cbee8c60cd69,143,4.03
UUID_V4,0197ebc3-0e9c-790a-bc87-4632892b1e90,233,2.47
UUID_V4,0197ebc3-108c-71cd-9158-f661997126ed,171,3.36
UUID_V4,0197ebc3-127f-739c-ab27-817fc3854354,172,3.34
UUID_V4,0197ebc3-1473-7d0c-8257-28380eec9b0e,143,4.01
UUID_V4,0197ebc3-166b-7530-b7ce-33441152acfa,230,2.5
UUID_V4,0197ebc3-185b-794d-83ad-fe1f333693da,60,9.59
UUID_V4,0197ebc3-1a53-7549-8863-395dfc5e6a83,355,1.62
UUID_V4,0197ebc3-1c46-7d66-9f56-8f036604da75,114,5.05
UUID_V4,0197ebc3-1e36-76d8-b879-8725cf9c2c16,338,1.7
UUID_V4,0197ebc3-202f-7c5d-8a81-6b005253ac5b,110,5.21
UUID_V4,0197ebc3-221f-7f7a-b334-ba6d9b56fd96,204,2.81
UUID_V4,0197ebc3-2414-707e-9937-206d9a3c0407,80,7.13
UUID_V4,0197ebc3-2609-7487-a1fd-47892d587f6e,108,5.3
UUID_V4,0197ebc3-27fd-78d4-9722-eec9d41311ac,199,2.89
UUID_V4,0197ebc3-29f3-7111-9461-61cbaf004589,138,4.16
UUID_V4,0197ebc3-2be5-77da-a541-e280d7362750,87,6.55
UUID_V4,0197ebc3-2ddb-7f68-ade5-febeed4dc5c5,190,3.03
UUID_V4,0197ebc3-2fcf-7b0b-8f1b-4b77392f2ea4,152,3.78
UUID_V4,0197ebc3-31c3-767a-8a71-0e732f1673e2,189,3.04
UUID_V4,0197ebc3-33b2-7947-9498-51701d2a4340,215,2.67
UUID_V4,0197ebc3-35a8-7d13-961f-421ace32ea03,313,1.84
UUID_V4,0197ebc3-379d-793d-9960-4b2a33e1ef6b,165,3.48
UUID_V4,0197ebc3-3992-7ff3-8b14-78b142c2768b,91,6.27
UUID_V4,0197ebc3-3b83-7417-92a3-392601232f69,132,4.36
UUID_V4,0197ebc3-3d7b-7468-b0d8-cad669ffd468,187,3.07
UUID_V4,0197ebc3-3f6b-7389-8d32-c9fd72f3621c,135,4.25
UUID_V4,0197ebc3-4163-7512-818f-c24185d9693a,207,2.77
UUID_V4,0197ebc3-4357-7a59-83e5-b4ce0b57d18c,154,3.72
UUID_V4,0197ebc3-4549-77b4-8379-303841119f23,170,3.38
UUID_V4,0197ebc3-473d-7838-b5ed-dd4c1d14696f,146,3.95
UUID_V4,0197ebc3-4933-7143-a3b0-e33d82615a15,207,2.77
UUID_V4,0197ebc3-4b27-7d68-bedf-9442819af0df,116,4.94
UUID_V4,0197ebc3-4d19-705e-89e5-1106f98ac577,219,2.63
UUID_V4,0197ebc3-4f0f-7539-bf17-40ca5a2d7ada,110,5.21
UUID_V4,0197ebc3-5103-7d6a-92bb-da029b9c5a26,186,3.09
UUID_V4,0197ebc3-52f7-76a4-a9f9-ad0716b068e0,114,5.05
UUID_V4,0197ebc3-54eb-7ebd-9ea9-5b3ef5def459,156,3.69
UUID_V4,0197ebc3-56dd-7ac5-93c0-f728cca2959b,139,4.14
UUID_V4,0197ebc3-58d2-743b-a242-1df529ed508b,171,3.37
UUID_V4,0197ebc3-5ac6-7f59-bd24-48f8a3b9f289,164,3.5
UUID_V4,0197ebc3-5cb7-769f-9e04-597b12e7a345,164,3.51
UUID_V4,0197ebc3-5eaf-7687-9d82-641e1b236702,157,3.67
UUID_V4,0197ebc3-60a3-73e0-ad85-be0f116309ea,215,2.67
UUID_V4,0197ebc3-6296-7dce-9f2a-6ea7e8ea80c2,146,3.92
UUID_V4,0197ebc3-6488-7960-b95a-d9c03dbe3725,205,2.8
UUID_V4,0197ebc3-667b-7e32-91f6-112bbe99ed3d,217,2.65
UUID_V4,0197ebc3-6874-7624-a843-e588ac70b41c,344,1.67
UUID_V4,0197ebc3-6a64-7ed4-b9e4-2e45d76b29d1,97,5.94
UUID_V4,0197ebc3-6c5b-70b9-95c4-d7dc4584cf06,105,5.46
UUID_V4,0197ebc3-6e4f-7774-9488-f04c63add7b2,170,3.38
UUID_V4,0197ebc3-7043-70a1-8c73-c3a9c466541c,227,2.53
UUID_V4,0197ebc3-7235-7321-8f45-14f73bbd9889,90,6.35
UUID_V4,0197ebc3-7426-77db-86e1-4a5d568f6665,84,6.84
UUID_V4,0197ebc3-761f-78c5-af6f-b81aa65300a7,151,3.81
UUID_V4,0197ebc3-7811-7845-b95f-f6158bae14fc,137,4.18
UUID_V4,0197ebc3-7a06-789a-99db-ca3f8059e3d2,62,9.23
UUID_V4,0197ebc3-7bfb-702a-94e1-038cf3e41e8a,211,2.72
UUID_V4,0197ebc3-7def-753c-932c-4e8dc968c389,141,4.08
UUID_V4,0197ebc3-7fe3-79a3-8e6b-a6709225e67d,165,3.49
UUID_V4,0197ebc3-81d3-7197-a709-6f0baada5f95,161,3.57
UUID_V4,0197ebc3-83c8-7569-9cea-64886391142d,96,5.96
UUID_V4,0197ebc3-87b3-7d47-91ac-bc342de9f66b,138,4.15
UUID_V4,0197ebc3-89a3-75e9-8c97-5cabca40da47,74,7.76
UUID_V4,0197ebc3-8b96-7168-a5a5-b59c3aab2f71,133,4.33
UUID_V4,0197ebc3-8d8e-7201-9970-b14a4142f5ab,100,5.75
UUID_V4,0197ebc3-8f7f-730e-a40b-a502c5d34b77,96,5.99
UUID_V4,0197ebc3-9172-7845-a5cf-6f23b94c2c8b,77,7.46
UUID_V4,0197ebc3-9369-7d7f-8600-cfc41448ba6d,134,4.28
UUID_V4,0197ebc3-955c-7576-a10c-f5846224bcea,97,5.89
UUID_V4,0197ebc3-9752-7e5b-8da5-a0e87a7aa51d,110,5.22
UUID_V4,0197ebc3-9946-7ad8-8b36-bd9b42634e60,116,4.93
UUID_V4,0197ebc3-9b3a-7fcb-b725-a1ce24ebad15,173,3.32
UUID_V4,0197ebc3-9d2b-7d64-8d67-a00fa6a0b13c,211,2.73
UUID_V4,0197ebc3-9f22-7525-b2ba-49d24c98713e,188,3.06
UUID_V4,0197ebc3-a112-7a99-9732-cbdb511b9b34,144,3.99
UUID_V4,0197ebc3-a308-7d0e-ae17-864dfe1fee52,183,3.14
UUID_V4,0197ebc3-a4fe-777d-8236-1d6861f4d3ea,144,4.0
UUID_V4,0197ebc3-a6f2-7bd3-83a4-41ff417ce68d,212,2.71
UUID_V4,0197ebc3-a8e3-7a9b-b936-6019d681cc3f,128,4.48
UUID_V4,0197ebc3-aad8-70f7-b1ba-c8f65511374d,191,3.02
UUID_V4,0197ebc3-accb-7eae-8ec1-75366570de1c,198,2.9
UUID_V4,0197ebc3-aebe-7bc7-9aa2-8f702e760bf4,202,2.84
UUID_V4,0197ebc3-b0b5-7d78-a549-c849724abd1f,123,4.67
UUID_V4,0197ebc3-b2aa-79a6-90df-f8708a8bc5e9,189,3.04
UUID_V4,0197ebc3-b49e-7cdd-bbda-6609a2fcd950,116,4.93
UUID_V4,0197ebc3-b692-7696-9b11-191d78397dd5,159,3.61
UUID_V4,0197ebc3-b886-794a-8271-35ff9fa900a1,168,3.43
UUID_V4,0197ebc3-ba78-79ed-bc74-008f9d6e3f3b,191,3.02
UUID_V4,0197ebc3-bc6b-7dc1-8654-0ecedebb9c29,209,2.75
UUID_V4,0197ebc3-be5f-7313-850b-5a893e01ab7c,211,2.72
UUID_V4,0197ebc3-c056-7c98-9938-6f33d48c5307,133,4.32
UUID_V4,0197ebc3-c249-791f-97c5-866813299093,166,3.46
UUID_V4,0197ebc3-c43e-7f44-ac58-222f0b815798,153,3.76
UUID_V4,0197ebc3-c632-7c0a-b02e-60e95fe15e4d,201,2.86
UUID_V4,0197ebc3-c826-7985-b098-01e790288f1d,159,3.6
UUID_V4,0197ebc3-ca1a-7312-b937-df570ad002c0,195,2.95
UUID_V4,0197ebc3-cc0e-73f0-ab30-6e1cbd68f962,130,4.41
UUID_V4,0197ebc3-cdff-7be3-9e5d-63fabea8f0ad,179,3.2
UUID_V4,0197ebc3-cff5-7b8a-8a98-7fe62bf0d3b9,166,3.46
UUID_V4,0197ebc3-d1e8-7683-9d4b-916dc8f99978,166,3.45
UUID_V4,0197ebc3-d3dc-7636-a0c8-7b07492bc83f,97,5.93
UUID_V4,0197ebc3-d5cf-7f37-af61-e5cf6a42b3b0,190,3.02
UUID_V4,0197ebc3-d7c4-76a5-8761-cfbdf42f7b1d,142,4.05
UUID_V4,0197ebc3-d9b6-728e-ba5a-5e0d9c822689,229,2.51
UUID_V4,0197ebc3-dbaa-7207-968b-c43cc3c34657,188,3.06
UUID_V4,0197ebc3-dda0-7712-87fe-fcb9ba58542a,235,2.44
UUID_V4,0197ebc3-df93-7fc6-b2a2-baba16e3a29a,111,5.18
UUID_V4,0197ebc3-e187-701a-b7c5-bfbd44936a02,186,3.09
UUID_V4,0197ebc3-e37e-7a96-8f98-f426d702d98a,162,3.54
UUID_V4,0197ebc3-e571-723f-87ca-39c57040b47c,114,5.05
UUID_V4,0197ebc3-e764-7355-a0d0-3ed44b321dd0,106,5.4
UUID_V4,0197ebc3-e95a-7dc5-92ea-912cb6c71360,176,3.27
UUID_V4,0197ebc3-eb4b-722b-ab35-baf4c4061069,56,10.19
UUID_V4,0197ebc3-ed42-7c29-b490-9205a9eb8f76,171,3.36
UUID_V4,0197ebc3-ef33-7c7b-bd4d-8b24ade1e85f,65,8.86
UUID_V4,0197ebc3-f12a-7705-bb22-8fde9d268c2b,197,2.92
UUID_V4,0197ebc3-f31d-7399-8838-1ce90f72b93d,55,10.47
UUID_V4,0197ebc3-f512-7aea-92b9-111a5805e9bd,107,5.38
UUID_V4,0197ebc3-f706-71c3-ae20-3178ca5a92cc,63,9.11
UUID_V4,0197ebc3-f8f6-7566-8a99-d83c135a536d,110,5.2
UUID_V4,0197ebc3-faec-722e-809f-8fa38c4b49ec,117,4.92
UUID_V4,0197ebc3-fcde-7d2e-b98d-409a10a3551f,175,3.28
UUID_V4,0197ebc3-fed6-71f8-a963-d42bbd4080eb,196,2.93
UUID_V4,0197ebc4-00ca-78d3-922d-20f697e8c582,195,2.94
UUID_V4,0197ebc4-02bc-7144-9726-09af09002df8,221,2.6
UUID_V4,0197ebc4-04b0-7eb9-baac-9887bc83ff69,188,3.05
UUID_V4,0197ebc4-06a5-7ed5-87e2-1815d7711f1c,48,12.0
UUID_V4,0197ebc4-089a-74fd-871f-2bdbac26cc07,180,3.2
UUID_V4,0197ebc4-0a8b-75fd-bdd7-cd6e71451786,166,3.47
UUID_V4,0197ebc4-0c81-744d-83c7-f323f343e891,51,11.09
UUID_V4,0197ebc4-0e75-7f95-8bcb-1f66cea8aeac,68,8.43
UUID_V4,0197ebc4-1067-7e84-80e5-1be4adec3b02,114,5.03
UUID_V4,0197ebc4-125e-7dca-97cd-7daab1c3538f,153,3.76
UUID_V4,0197ebc4-144e-7143-92f6-96c90fa11eab,201,2.86
UUID_V4,0197ebc4-1643-7d58-8a46-c73798d620cb,28,20.42
UUID_V4,0197ebc4-183a-78ca-8faa-8d8efbf0163b,254,2.26
UUID_V4,0197ebc4-1a2c-76dd-8d19-e6a0242ad40c,62,9.22
UUID_V4,0197ebc4-1c22-7c4b-8c1c-ff2231b66e92,181,3.18
UUID_V4,0197ebc4-1e14-7e8a-b884-9214c90382ab,154,3.72
UUID_V4,0197ebc4-2007-79db-b09d-2b43923013ac,182,3.15
UUID_V4,0197ebc4-21fb-78ba-a990-2570c17f6ed0,48,11.82
UUID_V4,0197ebc4-23ee-7a51-94b6-1bd35d941ef3,168,3.42
UUID_V4,0197ebc4-25e3-7d19-8d14-5fca95882bf5,57,9.97
UUID_V4,0197ebc4-27d6-7049-9ce3-848a689bf4a0,133,4.31
UUID_V4,0197ebc4-29cb-7e2f-a02d-f1e403612941,181,3.18
UUID_V4,0197ebc4-2bbf-7f26-9ea1-7664bab35249,117,4.9
UUID_V4,0197ebc4-2db4-7214-9018-64eba0d33488,148,3.87
UUID_V4,0197ebc4-2fa8-70b6-8e39-b89d6ca68fa8,71,8.02
UUID_V4,0197ebc4-319d-7faa-85d0-8591136f1c0e,158,3.63
UUID_V4,0197ebc4-338e-7623-b0cd-776203bc853b,182,3.16
UUID_V4,0197ebc4-3580-739d-aa59-368e252a268b,69,8.31
UUID_V4,0197ebc4-3779-7753-9097-ba5c386f55bc,164,3.49
UUID_V4,0197ebc4-396d-7572-af86-b3bd45c82435,132,4.36
UUID_V4,0197ebc4-3b60-786d-9734-379a22bd14b0,162,3.54
UUID_V4,0197ebc4-3d55-7229-a2f3-13c240f42233,110,5.22
UUID_V4,0197ebc4-3f49-7043-854f-9ba6717605c0,220,2.61
UUID_V4,0197ebc4-413b-70c5-90a8-86f98be21152,178,3.22
UUID_V4,0197ebc4-4331-7b8c-b995-07342c9447b1,195,2.95
UUID_V4,0197ebc4-4521-7e1d-a5d0-6ed84aa8bf97,124,4.61
UUID_V4,0197ebc4-4717-7e72-80ee-79979b91dc99,200,2.88
UUID_V4,0197ebc4-490b-7546-a94b-eb7d21cd5fec,99,5.78
UUID_V4,0197ebc4-4b01-762c-a8ef-d037c00c39c9,250,2.3
UUID_V4,0197ebc4-4cf2-767f-950e-b768734e6826,98,5.85
UUID_V4,0197ebc4-4ee6-7555-bc18-833c5a0a65df,391,1.47
UUID_V4,0197ebc4-50dd-7043-93b0-371a008593f0,156,3.68
UUID_V4,0197ebc4-52d1-73f7-9be0-1a6788309d82,186,3.08
UUID_V4,0197ebc4-54c3-7ee4-85cf-ca9185c950b2,109,5.26
UUID_V4,0197ebc4-56b9-7970-a8c1-3ab49952c736,161,3.56
UUID_V4,0197ebc4-58ab-7976-9176-573886824071,154,3.72
UUID_V4,0197ebc4-5aa1-749e-b896-a3a139fb3597,158,3.64
UUID_V4,0197ebc4-5c94-7233-a49d-e7ea9c45de0d,66,8.63
UUID_V4,0197ebc4-5e89-79e8-8c3e-9881113d4197,177,3.24
UUID_V4,0197ebc4-607a-7834-a94f-c11b0e7d7925,156,3.67
UUID_V4,0197ebc4-6270-7c73-8749-f3c52f844e62,78,7.3
UUID_V4,0197ebc4-6463-7872-bf6b-cdfd5b3f46eb,127,4.52
UUID_V4,0197ebc4-6659-7bc4-b50e-0136cf891d36,196,2.92
UUID_V4,0197ebc4-684d-7398-a159-7feb26f4f1f1,182,3.16
UUID_V4,0197ebc4-6a3f-70fa-8f74-0756dd4a2279,183,3.14
UUID_V4,0197ebc4-6c31-7e9c-81ad-806c828b019c,106,5.39
UUID_V4,0197ebc4-6e28-7423-9118-87d24ce4ab84,214,2.68
UUID_V4,0197ebc4-701b-7a82-983a-fbe3ae2a13f7,161,3.57
UUID_V4,0197ebc4-720d-7bb3-b11d-2460d30b4a75,160,3.59
UUID_V4,0197ebc4-7405-7132-b5e0-76644273da5d,148,3.89
UUID_V4,0197ebc4-75f6-7019-ba27-c93abc55a7b7,167,3.44
UUID_V4,0197ebc4-77ed-7438-bb55-f2c9decb1ff7,169,3.4
UUID_V4,0197ebc4-79de-74d5-a9a7-656e9b334a38,143,4.01
UUID_V4,0197ebc4-7bd5-7a30-a665-fbe4310889ce,131,4.38
UUID_V4,0197ebc4-7dc9-7102-9424-4f42f3420ea7,208,2.76
UUID_V4,0197ebc4-7fbc-755a-962c-c7118568df92,161,3.57
UUID_V4,0197ebc4-81b0-7a67-b5fa-71e7cebad19a,176,3.26
UUID_V4,0197ebc4-83a3-72f2-a81b-203f3da5b5ec,116,4.96
UUID_V4,0197ebc4-8599-7af0-8d4c-11ed8051241b,176,3.26
UUID_V4,0197ebc4-878b-7bdf-9b9d-5ddd092c6c05,118,4.87
UUID_V4,0197ebc4-897e-7009-be7d-7da6acfbe7f5,201,2.86
UUID_V4,0197ebc4-8b74-754f-bf12-8e543c1c794d,143,4.03
UUID_V4,0197ebc4-8d65-7d1d-91a9-dbd5b103c147,145,3.96
UUID_V4,0197ebc4-8f5d-7793-9f27-6d72a78c4152,113,5.06
UUID_V4,0197ebc4-9151-7bc5-aa19-afaf5a74c62e,182,3.16
UUID_V4,0197ebc4-9341-77ee-bf42-1e73fecafe8f,112,5.13
UUID_V4,0197ebc4-9539-765c-b4fb-ba94828389d7,156,3.69
UUID_V4,0197ebc4-972b-72f2-b7f9-418624ff126a,128,4.49
UUID_V4,0197ebc4-991c-756c-91df-28077a2547d9,113,5.08
UUID_V4,0197ebc4-9b15-7721-9bc1-0a47d051f4af,134,4.29
UUID_V4,0197ebc4-9d07-7d44-9e37-e51bc68deedc,177,3.24
UUID_V4,0197ebc4-9efb-7e58-862e-afd0fea1303e,124,4.62
UUID_V4,0197ebc4-a0ec-7a02-aa65-7d96e80dc0c9,98,5.85
UUID_V4,0197ebc4-a2e0-79a0-ae05-452d2f5eb698,144,3.99
UUID_V4,0197ebc4-a4d8-7452-937b-a34b762266c0,161,3.56
UUID_V4,0197ebc4-a6cb-76cd-86cb-51c6b33de7bd,126,4.56
UUID_V4,0197ebc4-a8bf-7a9c-97ae-18f2b3920f36,151,3.8
UUID_V4,0197ebc4-aab3-7fa0-9d90-f41c81e405b7,89,6.43
UUID_V4,0197ebc4-aca9-790d-9225-644b7b667a11,137,4.19
UUID_V4,0197ebc4-ae9c-7778-bfec-357fb9510ad2,83,6.86
UUID_V4,0197ebc4-b090-709d-97cb-0156437f004b,164,3.5
UUID_V4,0197ebc4-b283-7c95-baba-aa948509201c,109,5.24
UUID_V4,0197ebc4-b477-7b87-9407-f8e3341156ed,150,3.82
UUID_V4,0197ebc4-b66b-78db-b00b-83b675834f13,118,4.87
UUID_V4,0197ebc4-b860-777f-9fe7-874e4d288225,189,3.04
UUID_V4,0197ebc4-ba50-7e36-95f5-6e509bd19a84,88,6.49
UUID_V4,0197ebc4-bc46-758e-94be-1556a841b18a,101,5.66
UUID_V4,0197ebc4-be3c-7423-962f-7fc18cf73bdd,152,3.78
UUID_V4,0197ebc4-c02f-7a5f-b400-14e3fbd9817a,150,3.84
UUID_V4,0197ebc4-c222-7878-8799-a129ec439210,85,6.7
UUID_V4,0197ebc4-c418-7e7f-9b2a-102da80ff93a,169,3.4
UUID_V4,0197ebc4-c60b-79a9-986f-5025da57114e,134,4.27
UUID_V4,0197ebc4-c7ff-78ef-a5e8-89bdba98c40b,126,4.54
UUID_V4,0197ebc4-c9f4-70d5-9c21-bf8137c973c4,156,3.68
UUID_V4,0197ebc4-cbe8-7e31-8997-62370e582c46,161,3.56
UUID_V4,0197ebc4-cddc-7735-adf0-f78e84abc25c,181,3.18
UUID_V4,0197ebc4-cfd0-7ef9-92cf-3f0c3a43eccd,146,3.93
UUID_V4,0197ebc4-d1c3-7ecb-a9ca-9aceacbcf9a3,99,5.79
UUID_V4,0197ebc4-d3b7-79d5-be2a-db19861afd42,113,5.07
UUID_V4,0197ebc4-d5ac-7995-9921-5947f3c6cbc1,122,4.69
UUID_V4,0197ebc4-d7a0-77d7-a8c2-e3f58a0411f3,233,2.47
UUID_V4,0197ebc4-d992-7659-bb7e-23ebf3b01a7c,128,4.48
UUID_V4,0197ebc4-db88-712a-a363-eff69ee58fd7,393,1.46
UUID_V4,0197ebc4-dd7a-7660-83fd-4d8ba3f80822,98,5.87
UUID_V4,0197ebc4-df70-7f31-979f-8bd6d4e6e7fa,148,3.89
UUID_V4,0197ebc4-e163-70a8-bbc2-4d1fa7003c12,110,5.24
UUID_V4,0197ebc4-e357-752d-be56-87ced9fe5cc0,149,3.84
UUID_V4,0197ebc4-e54b-7950-b6ca-f0065845ee6b,140,4.09
UUID_V4,0197ebc4-e740-7c52-983b-b24950d62679,214,2.68
UUID_V4,0197ebc4-e931-7316-b201-db58855711b7,139,4.12
UUID_V4,0197ebc4-eb29-73bf-90ac-5281d1e98c61,293,1.96
UUID_V4,0197ebc4-ed1a-7d43-bd4c-0f84bff2d5ab,95,6.02
UUID_V4,0197ebc4-ef0f-72a2-88e3-1894c1d4f615,85,6.77
UUID_V4,0197ebc4-f104-7c31-9fbb-037bdd512418,161,3.56
UUID_V4,0197ebc4-f2f8-7623-90dc-139c80fbb0ee,123,4.67
UUID_V4,0197ebc4-f4eb-72f5-981e-6d50d98010f3,75,7.63
UUID_V4,0197ebc4-f6e0-7490-b500-3698c9d2f60f,134,4.29
UUID_V4,0197ebc4-f8d2-7ae7-8030-1a279dc15fb3,111,5.17
UUID_V4,0197ebc4-fac5-790c-ad95-0fe298673cef,91,6.28
UUID_V4,0197ebc4-fcbb-75fc-9e6d-8ff94a592976,117,4.9
UUID_V4,0197ebc4-feb0-7904-9ae2-c006c9145602,145,3.95
UUID_V4,0197ebc5-00a0-785b-80da-be99693a90a4,109,5.26
UUID_V4,0197ebc5-0298-7ce3-9fc0-5d9457426cca,196,2.94
UUID_V4,0197ebc5-048c-7153-903e-82ab850969f9,114,5.02
UUID_V4,0197ebc5-0680-755a-a594-2975e3e66db7,129,4.46
UUID_V4,0197ebc5-0870-77c9-a290-a081106412de,82,6.95
UUID_V4,0197ebc5-0a67-796f-888d-c4185ab81b78,109,5.27
UUID_V4,0197ebc5-0c5c-74ed-a26e-aff46a0276cd,114,5.05
UUID_V4,0197ebc5-0e4d-7497-a9e1-7c35befba2d7,104,5.54
UUID_V4,0197ebc5-1043-70b1-a1e0-e36bf939d7b4,84,6.84
UUID_V4,0197ebc5-1237-7a0a-9be8-ad3ebd5690e2,174,3.3
UUID_V4,0197ebc5-142c-7faa-a954-ddb0a09e8c51,160,3.6
UUID_V4,0197ebc5-1620-7231-835b-810f9b2ac52d,167,3.44
UUID_V4,0197ebc5-180f-70b4-95e0-0b7b4ded0235,109,5.28
UUID_V4,0197ebc5-1a08-7f54-88f8-ca944a4c13de,145,3.96
UUID_V4,0197ebc5-1bf8-70ad-a012-5982dbd1072a,148,3.88
UUID_V4,0197ebc5-1def-726b-b27f-4916b86ba56b,67,8.57
UUID_V4,0197ebc5-1fe3-7125-b210-317495bbbcb6,70,8.16
UUID_V4,0197ebc5-21d5-768c-b8f4-5309af83525f,83,6.87
UUID_V4,0197ebc5-23cb-7b12-be27-e583349fc7fa,103,5.58
UUID_V4,0197ebc5-25bc-70d0-a3cd-0e048b29687a,86,6.65
UUID_V4,0197ebc5-27b2-7994-8212-3627bcbae54f,66,8.62
UUID_V4,0197ebc5-29a7-71e4-9e5d-30a62fe47dcb,92,6.25
UUID_V4,0197ebc5-2b9a-78ab-bcc8-e17b82300878,89,6.44
UUID_V4,0197ebc5-2d8f-7044-9b18-e33d577f108d,104,5.51
UUID_V4,0197ebc5-2f82-71f0-89e4-ba30dd558d6c,61,9.4
UUID_V4,0197ebc5-3175-7803-988f-edf46df28b58,134,4.3
UUID_V4,0197ebc5-336b-7ef0-8354-ddec1108874c,121,4.76
UUID_V4,0197ebc5-355f-775c-b07f-78bf972248a6,89,6.44
UUID_V4,0197ebc5-3753-7c77-8439-6ee099c1cf5b,116,4.94
UUID_V4,0197ebc5-3947-7a26-af2f-0851f7359fb3,149,3.85
UUID_V4,0197ebc5-3b3b-7d62-acc6-ea64596adf3a,121,4.75
UUID_V4,0197ebc5-3d2d-7bdf-9ddb-19efdf396288,125,4.61
UUID_V4,0197ebc5-3f23-7aca-9a19-ea1d35a5a2c8,150,3.82
UUID_V4,0197ebc5-4114-7619-aebe-fc07623b688b,111,5.17
UUID_V4,0197ebc5-430c-7d04-95c2-b520cfa02d2d,169,3.41
UUID_V4,0197ebc5-4501-7734-b900-6aa483213863,323,1.78
UUID_V4,0197ebc5-46f0-7b15-bc59-0e013bebc975,95,6.05
UUID_V4,0197ebc5-48e4-748d-94b2-7defd8151b01,135,4.26
UUID_V4,0197ebc5-4ad6-7439-8ef9-57d6bb27d15f,107,5.36
UUID_V4,0197ebc5-4ccf-7906-a5bf-34c3e5b3083b,69,8.28
UUID_V4,0197ebc5-4ec3-7682-8cb1-1ad302155b0c,63,9.07
UUID_V4,0197ebc5-50b3-7c08-ac22-6e53ddbab0dc,86,6.63
UUID_V4,0197ebc5-52ac-79f7-a255-beeb7a8ce82f,77,7.44
UUID_V4,0197ebc5-549b-7d07-9cec-4d3d959df6e3,88,6.51
UUID_V4,0197ebc5-5690-726f-8b4e-bc74cf2ea8ef,106,5.41
UUID_V4,0197ebc5-5886-749e-8381-4c88e99cd01d,303,1.9
UUID_V4,0197ebc5-5a77-7e02-a5a2-f163ff143e2f,193,2.98
UUID_V4,0197ebc5-5c6c-74d3-8422-1b1b3fdb5c62,85,6.76
UUID_V4,0197ebc5-5e60-7eca-9b9f-703787502a74,67,8.5
UUID_V4,0197ebc5-6054-7266-9c98-e09eadb39416,153,3.76
UUID_V4,0197ebc5-6249-713e-802a-f61276204685,174,3.3
UUID_V4,0197ebc5-643f-76d7-a2a3-8f4daa21e399,157,3.66
UUID_V4,0197ebc5-6633-7964-9942-f0990c1ded95,113,5.05
UUID_V4,0197ebc5-6824-7cf2-81f0-bfc562206674,93,6.13
UUID_V4,0197ebc5-6a1b-7ce0-a92a-288eff2354d0,153,3.74
UUID_V4,0197ebc5-6c0e-7e3b-b78f-073659b08358,69,8.27
UUID_V4,0197ebc5-6e03-7892-8b09-e5e0cbf0c6ea,118,4.86
UUID_V4,0197ebc5-6ff4-7a71-9260-3b0da8e5019e,177,3.25
UUID_V4,0197ebc5-71e9-7730-bad2-0f769d0fe60d,94,6.13
UUID_V4,0197ebc5-73da-71d4-8f74-07438fb38cfc,82,7.02
UUID_V4,0197ebc5-75d3-78c7-b4fa-c22b9e8374de,157,3.66
UUID_V4,0197ebc5-77c7-7f88-ba15-37316cd379ee,209,2.74
UUID_V4,0197ebc5-79b8-77ec-9ecf-46fbc8f396ac,205,2.8
UUID_V4,0197ebc5-7bae-7e5a-9588-c7b3202d4d57,93,6.16
UUID_V4,0197ebc5-7d9e-73ed-a339-7c4c2accec98,102,5.61
UUID_V4,0197ebc5-7f97-7ba1-8611-1771449801da,125,4.58
UUID_V4,0197ebc5-818b-78d7-a3f8-0d758ac89a48,102,5.59
UUID_V4,0197ebc5-837a-78d6-ba53-ecd8444b3021,101,5.69
UUID_V4,0197ebc5-8573-729e-bb7b-28b99e50e8a4,85,6.74
UUID_V4,0197ebc5-8763-7284-b97b-618f01d6be73,64,8.87
UUID_V4,0197ebc5-8958-7427-8dbd-1f94cbac9a10,103,5.56
UUID_V4,0197ebc5-8b4a-7485-85ba-b2286f3a4703,106,5.41
UUID_V4,0197ebc5-8d43-7919-a0db-3d22a4ccf298,98,5.82
UUID_V4,0197ebc5-8f32-7fb8-866b-0a0dd71e248e,98,5.84
UUID_V4,0197ebc5-912b-71f7-b85b-f368bfc6b142,82,6.98
UUID_V4,0197ebc5-931a-71da-ad3f-07fe91165e3d,107,5.35
UUID_V4,0197ebc5-950e-758c-9ea3-12d80e6dfc2f,87,6.57
UUID_V4,0197ebc5-9707-77c1-89b9-47cf61529c5f,93,6.14
UUID_V4,0197ebc5-98fb-7d3f-b48d-a91f5cab6afd,72,7.94
UUID_V4,0197ebc5-9aef-7911-9eef-3c7c7e89b2d3,50,11.33
UUID_V4,0197ebc5-9cdf-74fc-b65b-944f3df4a376,63,9.12
UUID_V4,0197ebc5-9ed3-7560-a2ea-d17a49266682,108,5.29
UUID_V4,0197ebc5-a0cb-7a70-96a3-332de4b933ed,99,5.81
UUID_V4,0197ebc5-a2bd-7e4e-b0b1-8010818ae831,87,6.62
UUID_V4,0197ebc5-a4b3-7b88-b33a-73d16cae3d24,100,5.76
UUID_V4,0197ebc5-a6a7-7a7a-8b60-06eb965a31ef,104,5.53
UUID_V4,0197ebc5-a89b-7c75-9774-ca42d6718963,106,5.43
UUID_V4,0197ebc5-aa8f-799b-a16a-d03360970bf4,107,5.37
UUID_V4,0197ebc5-ac82-7841-9fd0-7a4ceef2d187,56,10.19
UUID_V4,0197ebc5-ae73-7451-8cd3-f51257b13617,107,5.37
UUID_V4,0197ebc5-b06a-75e6-8e13-ade033f62ca7,51,11.12
UUID_V4,0197ebc5-b25b-79b1-b8d3-7331d906f7c6,104,5.51
UUID_V4,0197ebc5-b44e-75b8-b4b3-955bc1b611b2,82,6.99
UUID_V4,0197ebc5-b646-7a9e-8750-41ef8d418982,73,7.81
UUID_V4,0197ebc5-b837-7d62-9c9b-9b01ce9ffb82,90,6.35
UUID_V4,0197ebc5-ba2b-757d-86eb-a9c8c70721f8,78,7.36
UUID_V4,0197ebc5-bc20-7a76-a3c9-6d35cefd54bf,81,7.07
UUID_V4,0197ebc5-be12-7360-ac45-cb2ef508283a,69,8.33
UUID_V4,0197ebc5-c006-7b2d-8cfc-a796a3d8ae72,86,6.68
UUID_V4,0197ebc5-c1fe-7eb3-8a45-95cb77915819,104,5.49
UUID_V4,0197ebc5-c3ee-7464-9d36-e2c7d9d4a274,70,8.2
UUID_V4,0197ebc5-c5e3-7cb7-99e3-f68f23352b07,112,5.12
UUID_V4,0197ebc5-c7d8-755d-9cda-9de3a6bf4962,83,6.94
UUID_V4,0197ebc5-c9cd-7fb1-b681-f94c1595702e,64,8.92
UUID_V4,0197ebc5-cbbe-7457-a515-49cc04459d2a,51,11.12
UUID_V4,0197ebc5-cdb2-746e-b65b-3bb976499436,111,5.15
UUID_V4,0197ebc5-cfa6-7332-861e-aa519ed07088,91,6.33
UUID_V4,0197ebc5-d19e-73e2-b782-fd5ff819eeaf,109,5.27
UUID_V4,0197ebc5-d392-7639-9925-8bc1ac0a2713,64,8.92
UUID_V4,0197ebc5-d582-7cd2-8b1d-b7f7da250a92,105,5.47
UUID_V4,0197ebc5-d776-7c0f-8a72-9ef9beb526fd,115,5.0
UUID_V4,0197ebc5-d969-77e9-8685-db5e6986afaf,90,6.35
UUID_V4,0197ebc5-db5e-7abb-be73-b8414905d48c,101,5.66
UUID_V4,0197ebc5-dd52-7f52-959c-c2b3cad0f2e2,89,6.42
UUID_V4,0197ebc5-df45-707a-ac10-4345ee21d835,72,7.94
UUID_V4,0197ebc5-e13e-783a-84ce-fcf4a44db519,101,5.66
UUID_V4,0197ebc5-e332-7971-a29a-3dae3250b92e,78,7.37
UUID_V4,0197ebc5-e522-73ad-9c9c-dff4796373c9,89,6.44
UUID_V4,0197ebc5-e71a-75a4-af18-8177ad5778c1,37,15.45
UUID_V4,0197ebc5-e90e-7580-aaf5-271416fbdbd6,78,7.35
UUID_V4,0197ebc5-eaff-7471-a189-1934ae0d973d,78,7.34
UUID_V4,0197ebc5-ecf3-7bad-ac67-a6e6220562bd,52,10.95
UUID_V4,0197ebc5-eeea-7699-941e-b4b8fb8b513f,100,5.73
UUID_V4,0197ebc5-f0de-777c-a149-eedcaceaf04b,93,6.13
UUID_V4,0197ebc5-f2ce-76e2-af37-9aa6849b94e5,83,6.89
UUID_V4,0197ebc5-f4c2-7d73-9365-966f965cc3ec,114,5.04
UUID_V4,0197ebc5-f6b8-72b7-9e71-86f61ab8da01,68,8.46
UUID_V4,0197ebc5-f8a9-78ea-a018-27d35f58d50f,111,5.18
UUID_V4,0197ebc5-faa2-7d69-923c-14c8b9cb9ce7,70,8.16
UUID_V4,0197ebc5-fc94-7395-9718-7d7da94b4a8d,105,5.48
UUID_V4,0197ebc5-fe85-73fa-9aa3-d52d9493c574,103,5.57
UUID_V4,0197ebc6-007d-7f61-8821-11c5c1c0b95a,107,5.37
UUID_V4,0197ebc6-026f-70b9-a5b9-435096e92c4b,59,9.76
UUID_V4,0197ebc6-0466-71c4-b588-f77adb8809da,82,6.96
UUID_V4,0197ebc6-0658-7c9b-a78c-27295a1f9419,65,8.83
UUID_V4,0197ebc6-084d-7a0d-b053-ebe05d9c5234,99,5.79
UUID_V4,0197ebc6-0a3f-7243-a18f-48ca2345292c,52,11.04
UUID_V4,0197ebc6-0c36-7156-b32d-a4967d861cec,101,5.67
UUID_V4,0197ebc6-0e2a-7191-9617-ef640e8506eb,90,6.34
UUID_V4,0197ebc6-101a-7478-b6cd-2501b290cda1,110,5.19
UUID_V4,0197ebc6-120d-7cf0-923a-cf1921877614,91,6.28
UUID_V4,0197ebc6-1404-721c-b8f6-93110f4b6809,127,4.54
UUID_V4,0197ebc6-15fa-7314-90bb-25e937084767,74,7.69
UUID_V4,0197ebc6-17ee-7036-9cd6-ff88e0a4050c,87,6.57
UUID_V4,0197ebc6-19e2-752d-8bbc-49d32ef40188,96,5.95
UUID_V4,0197ebc6-1bd2-7aac-9b17-4aad08354a50,138,4.17
UUID_V4,0197ebc6-1dca-7598-979f-d64f7b1faf6e,65,8.86
UUID_V4,0197ebc6-1fbb-7f23-b1da-fba29359dd8b,94,6.1
UUID_V4,0197ebc6-21b3-7cd2-8487-59324989bc31,175,3.29
UUID_V4,0197ebc6-23a6-7b5d-a02a-81e9e5d37e9a,102,5.6
UUID_V4,0197ebc6-259a-7edb-9d8d-1ccf78b9d26d,73,7.85
UUID_V4,0197ebc6-278d-7e3b-b14f-a44278034590,113,5.05
UUID_V4,0197ebc6-2982-7403-b9d5-6bfdfdb81f70,95,6.04
UUID_V4,0197ebc6-2b76-7e7a-a1b5-4278544e68d9,101,5.68
UUID_V4,0197ebc6-2d66-7ef8-a5a1-5fc5a6734f51,95,6.03
UUID_V4,0197ebc6-2f5d-751d-b51b-69ab6f2d4096,94,6.07
UUID_V4,0197ebc6-314e-76dc-b2d3-1fe2834c2eaf,92,6.24
UUID_V4,0197ebc6-3346-7e97-8a20-6d0fbe359817,107,5.36
UUID_V4,0197ebc6-3538-7f55-bda2-19c0af79ca8c,63,9.02
UUID_V4,0197ebc6-3729-737b-8cb9-6327e30b6a24,52,10.94
UUID_V4,0197ebc6-3922-742f-b5df-801ddb3ffa34,94,6.11
UUID_V4,0197ebc6-3b15-711a-a718-e16f550819f7,102,5.6
UUID_V4,0197ebc6-3d07-7918-9261-2559635ead88,95,6.04
UUID_V4,0197ebc6-3efa-7310-b453-5d2bef395559,85,6.77
UUID_V4,0197ebc6-40ee-7d68-9f3b-e8227f66d86d,38,14.94
UUID_V4,0197ebc6-42e4-78f2-8e1f-422f198523d9,77,7.4
UUID_V4,0197ebc6-44d5-723a-9018-706dd63133ad,85,6.74
UUID_V4,0197ebc6-46cd-756c-88f6-2c8dddbefecb,108,5.3
UUID_V4,0197ebc6-48c1-7e92-b846-f6e44b26ff81,85,6.72
UUID_V4,0197ebc6-4ab2-7f2f-a911-47230c05e9dc,80,7.18
UUID_V4,0197ebc6-4ca5-771f-8a55-825bd52170de,85,6.71
UUID_V4,0197ebc6-4e9a-7993-b4db-8327bcf90dce,86,6.67
UUID_V4,0197ebc6-5091-794d-b071-dc1882e45ea6,93,6.17
UUID_V4,0197ebc6-5282-7d1b-abe5-746493f9aeb6,48,11.84
UUID_V4,0197ebc6-5479-7823-addd-cb96b858c59f,79,7.24
UUID_V4,0197ebc6-5669-7689-a3aa-39512437a76a,102,5.6
UUID_V4,0197ebc6-5861-7ea1-b670-d535f62b4e02,94,6.07
UUID_V4,0197ebc6-5a55-7c64-a709-0f7ee94be5c5,94,6.08
UUID_V4,0197ebc6-5c49-7392-ad9e-d31d9a8da4f1,66,8.69
UUID_V4,0197ebc6-5e3a-7a74-8b42-c3b40d3f60b3,128,4.47
UUID_V4,0197ebc6-6031-7513-af12-7b1475a28b36,44,12.96
UUID_V4,0197ebc6-6225-7dcb-9d20-672dfa20b49b,114,5.05
UUID_V4,0197ebc6-6414-7fd1-9f61-9543377bc4c4,78,7.38
UUID_V4,0197ebc6-660d-735e-94c6-7dd4e243ba5d,104,5.49
UUID_V4,0197ebc6-67ff-7401-97c0-b39cd86d00c6,39,14.45
UUID_V4,0197ebc6-69f2-769b-88f1-a51cd8c037ac,92,6.26
UUID_V4,0197ebc6-6be9-78c4-87b8-00f1dcc03adb,105,5.48
UUID_V4,0197ebc6-6ddd-7692-9dc7-5f5dec7315b5,113,5.09
UUID_V4,0197ebc6-6fd1-7c02-9abd-bdb06229ebf7,95,6.03
UUID_V4,0197ebc6-71c3-7784-8753-d2c94e823fdf,90,6.39
UUID_V4,0197ebc6-73b7-7c33-9a2b-97f8fb83cfcb,73,7.85
UUID_V4,0197ebc6-75ad-7a63-9936-837071cd2bd3,93,6.13
UUID_V4,0197ebc6-779d-72fb-b03d-2d511cd058c4,103,5.54
UUID_V4,0197ebc6-7995-7f48-b9d4-9747d7b1f70e,110,5.23
UUID_V4,0197ebc6-7b89-7aa9-880f-4cbe13f86ecf,39,14.46
UUID_V4,0197ebc6-7d78-7111-b9fb-19219564e295,107,5.37
UUID_V4,0197ebc6-7f6e-776a-9594-95530cc777bd,103,5.58
UUID_V4,0197ebc6-8164-7c2e-bb26-f77083f4834f,111,5.17
UUID_V4,0197ebc6-8357-7ae7-b5e5-fa267304c81a,61,9.4
UUID_V4,0197ebc6-854a-7332-b137-6f7894a7f66c,106,5.4
UUID_V4,0197ebc6-8740-73bd-955e-13872691c18f,109,5.27
UUID_V4,0197ebc6-8930-70fe-8526-2d7b9e8437f8,76,7.56
UUID_V4,0197ebc6-8b28-749b-a38d-b618862bd661,107,5.35
UUID_V4,0197ebc6-8d1d-7daa-a191-c9e5df8cf93b,84,6.85
UUID_V4,0197ebc6-8f0d-7edd-b156-ee53c6374df4,46,12.49
UUID_V4,0197ebc6-9102-761a-8511-31bf21969a24,115,4.99
UUID_V4,0197ebc6-92f9-7b43-bfe5-dba49be21c8d,70,8.18
UUID_V4,0197ebc6-94e9-71cc-9bd0-f683e60b80ff,93,6.16
UUID_V4,0197ebc6-96e1-770c-89eb-e13887f3d265,91,6.3
UUID_V4,0197ebc6-98d5-79ff-94a2-63de8879daeb,88,6.49
UUID_V4,0197ebc6-9ac9-744e-a7fa-210b8bf9766c,112,5.11
UUID_V4,0197ebc6-9cbb-766d-9cfa-d1258aa23725,53,10.71
UUID_V4,0197ebc6-9eac-7c28-9e57-3ece3851a2a3,40,14.09
UUID_V4,0197ebc6-a0a0-7f96-9219-493a487bf7b1,59,9.7
UUID_V4,0197ebc6-a295-7e5d-a47d-f14e2f5163ba,85,6.71
UUID_V4,0197ebc6-a48c-7204-80bd-fce2538860e8,69,8.24
UUID_V4,0197ebc6-a67f-7694-afad-4ea6178b6f78,95,6.03
UUID_V4,0197ebc6-a873-77aa-9a58-792d85265183,156,3.68
UUID_V4,0197ebc6-aa66-7012-92e4-35ba48215073,71,8.07
UUID_V4,0197ebc6-ac5d-713f-9d23-bfde39ce4f02,55,10.39
UUID_V4,0197ebc6-ae4d-7053-9faf-8dd5bb351723,95,6.0
UUID_V4,0197ebc6-b043-7eb1-8c2a-5e6fb7b1da08,61,9.3
UUID_V4,0197ebc6-b239-763f-8eca-efd5729c4af9,77,7.43
UUID_V4,0197ebc6-b42d-75c6-8f9c-ad8895f6c094,117,4.89
UUID_V4,0197ebc6-b621-7cdd-a86d-c4411351e56c,100,5.75
UUID_V4,0197ebc6-b814-7910-8a57-c3e58119bbcb,100,5.76
UUID_V4,0197ebc6-ba09-778d-aa82-ba32af46a3aa,87,6.57
UUID_V4,0197ebc6-bbfd-7a92-a182-2432eed709fa,105,5.46
UUID_V4,0197ebc6-bdf1-7871-9866-e21f32331892,85,6.73
UUID_V4,0197ebc6-bfe3-7cd1-a8c9-4b6c11e294ac,118,4.86
UUID_V4,0197ebc6-c1d9-79f1-875f-9fd88e515518,101,5.69
UUID_V4,0197ebc6-c3c8-774b-9c20-c497ec3a7185,96,5.96
UUID_V4,0197ebc6-c5bc-7ffb-9215-57d1591fe464,86,6.65
UUID_V4,0197ebc6-c7b5-765d-9483-045c0c37e60f,151,3.8
UUID_V4,0197ebc6-c9a7-7f5f-bd3c-83cecccd3761,93,6.15
UUID_V4,0197ebc6-cb9d-728d-9b2d-4b116c3e339f,112,5.14
UUID_V4,0197ebc6-cd8f-7c9a-acbb-1b10e8e6316a,67,8.6
UUID_V4,0197ebc6-cf84-794a-82c3-7bbba4f2b66c,101,5.7
UUID_V4,0197ebc6-d175-7190-b7e2-8e30dae5fe69,89,6.41
UUID_V4,0197ebc6-d36b-7f3c-8d0b-56d863bf4bfd,91,6.28
UUID_V4,0197ebc6-d55f-7301-acc2-0ea7f9a66334,52,11.0
UUID_V4,0197ebc6-d754-7106-81f5-5241f6a7a925,117,4.92
UUID_V4,0197ebc6-d947-773a-a85f-365145cfc301,127,4.52
UUID_V4,0197ebc6-db3c-7856-93c2-f08e34c30ddf,109,5.28
UUID_V4,0197ebc6-dd2b-7dc9-9081-0be9f5d09ee8,95,6.01
UUID_V4,0197ebc6-df24-7222-8828-3353e2bab8c4,106,5.42
UUID_V4,0197ebc6-e118-7a43-8923-a667dad7e22c,84,6.85
UUID_V4,0197ebc6-e30c-7256-ad0b-97932eb32c01,106,5.42
UUID_V4,0197ebc6-e4fc-735a-aedb-59f83e77049b,76,7.54
UUID_V4,0197ebc6-e6f4-7274-9e0d-f1064b3f29a4,115,5.01
UUID_V4,0197ebc6-e8e6-73d4-aefb-c98a507efe0b,78,7.3
UUID_V4,0197ebc6-eadc-7bd2-9249-c27e64033502,124,4.62
UUID_V4,0197ebc6-ecce-78ef-9a1a-7ed21c3a738d,80,7.19
UUID_V4,0197ebc6-eec1-7428-af2d-cf4c0f9b0cc7,88,6.5
UUID_V4,0197ebc6-f0b7-7e92-8dc4-64107fd30175,91,6.28
UUID_V4,0197ebc6-f2ac-7f33-be87-d66e267dcc7c,108,5.32
UUID_V4,0197ebc6-f4a0-72a6-973f-697810754b6c,73,7.82
UUID_V4,0197ebc6-f694-7d50-843b-eb27e1ec6f55,105,5.47
UUID_V4,0197ebc6-f888-7524-943e-a1ced40caccc,61,9.39
UUID_V4,0197ebc6-fa7b-7322-b6b4-19e311b74f97,90,6.36
UUID_V4,0197ebc6-fc6c-769c-a705-58f43838f08b,88,6.5
UUID_V4,0197ebc6-fe64-7145-b2fa-260a55ef3f62,109,5.28
UUID_V4,0197ebc7-0058-7665-aa98-6ff60b8516d4,79,7.23
UUID_V4,0197ebc7-024c-74a5-8a55-691a8c3f9070,96,5.96
UUID_V4,0197ebc7-0440-7ab1-bd14-542e25c16624,95,6.06
UUID_V4,0197ebc7-062f-7b0c-bd72-c240b64bd34a,112,5.14
UUID_V4,0197ebc7-0827-71b1-8e3d-cad1a7591fbd,77,7.46
UUID_V4,0197ebc7-0a1b-73f5-8c51-f54c24486588,103,5.55
UUID_V4,0197ebc7-0c10-74c3-b17a-e71106aee66b,78,7.35
UUID_V4,0197ebc7-0e04-70aa-8d20-5ec271cf73db,99,5.81
UUID_V4,0197ebc7-0ff3-72fe-97e1-908856a92dac,89,6.41
UUID_V4,0197ebc7-11ea-725c-aeca-1833a1616045,66,8.73
UUID_V4,0197ebc7-13de-70d8-8fcb-d53ed9bce4ec,334,1.72
UUID_V4,0197ebc7-15d1-7e0e-ac1c-e8f120ea567d,103,5.59
UUID_V4,0197ebc7-17c5-7149-8626-1eaaebce69bc,49,11.73
UUID_V4,0197ebc7-19bc-7923-9ce8-c69e11821150,101,5.69
UUID_V4,0197ebc7-1bb0-7774-b10a-3de2e47d8579,99,5.76
UUID_V4,0197ebc7-1da1-7d5e-a785-0509c5662247,109,5.24
UUID_V4,0197ebc7-1f93-7570-b125-2953cd283b7e,59,9.71
UUID_V4,0197ebc7-218c-7047-9816-8832f6aebf1b,109,5.25
UUID_V4,0197ebc7-237b-7d47-9e05-1dec25fe324b,89,6.46
UUID_V4,0197ebc7-2570-7714-b7d8-1df08d926646,65,8.76
UUID_V4,0197ebc7-2765-7741-8670-42275208fcdf,87,6.58
UUID_V4,0197ebc7-295c-7f93-9d27-54270715b560,122,4.7
UUID_V4,0197ebc7-2b4d-76ef-b77d-d52e651f2c59,95,6.02
UUID_V4,0197ebc7-2d42-754b-ba93-535e9b27eab5,133,4.31
UUID_V4,0197ebc7-2f34-76a9-a18d-f98eb31b6488,91,6.3
UUID_V4,0197ebc7-312b-7772-9e66-bbb44811a109,104,5.51
UUID_V4,0197ebc7-3320-76d4-804e-f3b5be12921e,87,6.59
UUID_V4,0197ebc7-3513-73d3-be52-9ed28d7b8a31,78,7.37
UUID_V4,0197ebc7-3707-74f6-b186-cda3ed81df13,82,7.02
UUID_V4,0197ebc7-38fa-7392-9d3a-b4e8342c2503,82,6.94
UUID_V4,0197ebc7-3aeb-7997-bf5f-e09e4be408f7,81,7.06
UUID_V4,0197ebc7-3ce0-7771-989c-b5e82a949158,104,5.51
UUID_V4,0197ebc7-3ed6-7f15-b41b-0c5773de18b0,98,5.86
UUID_V4,0197ebc7-40cc-70cb-8331-b5d1308a31b0,135,4.25
UUID_V4,0197ebc7-42c0-7100-a552-4af7ce3e9375,91,6.32
UUID_V4,0197ebc7-44b4-7246-86db-6a970ec0f302,102,5.61
UUID_V4,0197ebc7-46a4-763a-9c9b-c9f4f72059d0,80,7.15
UUID_V4,0197ebc7-489a-762b-97a4-62263c4bf50e,103,5.55
UUID_V4,0197ebc7-4a8c-7757-9a16-7dcd0a95071d,80,7.2
UUID_V4,0197ebc7-4c84-7dbf-bc87-f5fba66f636a,116,4.96
UUID_V4,0197ebc7-4e74-70d5-9d84-83d4a7311f14,85,6.77
UUID_V4,0197ebc7-506c-7830-8d57-79ef04473c00,114,5.04
UUID_V4,0197ebc7-5260-71db-b02e-8d7c991bc4da,105,5.48
UUID_V4,0197ebc7-5452-7451-91d0-4ee086ca91dd,89,6.45
UUID_V4,0197ebc7-5643-7b6c-945a-9c6a84e8b15f,130,4.42
UUID_V4,0197ebc7-583b-7064-8e3d-ddc17529369f,92,6.26
UUID_V4,0197ebc7-5a2f-7bf6-ac66-36573c14b0cd,86,6.66
UUID_V4,0197ebc7-5c1f-7aa9-952b-fa94d3a506c9,127,4.52
UUID_V4,0197ebc7-5e14-70db-b4b7-a6f021414561,97,5.92
UUID_V4,0197ebc7-600b-7aef-ab47-d962f7b40487,44,12.86
UUID_V4,0197ebc7-61ff-7bd6-8467-6572a9e9d25a,63,9.13
UUID_V4,0197ebc7-63f3-77c1-b49e-303a45530b7d,97,5.9
UUID_V4,0197ebc7-65e4-7488-9de9-6eb107ef149b,43,13.38
UUID_V4,0197ebc7-67db-7b81-902e-03b2f5a6d8d9,78,7.3
UUID_V4,0197ebc7-69cf-78d2-90ca-844a7923df98,103,5.58
UUID_V4,0197ebc7-6bc3-7f74-adde-b9d1c641de83,59,9.75
UUID_V4,0197ebc7-6db7-7f47-9c04-7360087885f1,79,7.21
UUID_V4,0197ebc7-6faa-7f22-8285-fa71c4b63a1c,121,4.76
UUID_V4,0197ebc7-719d-76dd-8df0-42039d4d238b,75,7.68
UUID_V4,0197ebc7-7393-78de-85a8-41e9513949a5,100,5.75
UUID_V4,0197ebc7-7584-73f0-bfae-7e9a7d394ee9,84,6.79
UUID_V4,0197ebc7-777a-7bcc-bdcd-41dd8298f641,98,5.83
UUID_V4,0197ebc7-796b-7e6f-8a47-63501c23e967,78,7.32
UUID_V4,0197ebc7-7b63-7eb7-9d8e-7cf4981444ef,117,4.91
UUID_V4,0197ebc7-7d53-72e3-aebb-6361ce0a2180,83,6.92
UUID_V4,0197ebc7-7f48-7667-8de9-8bd1ac4e327d,82,6.99
UUID_V4,0197ebc7-813f-7575-818b-8ae44eb9f97d,65,8.86
UUID_V4,0197ebc7-832f-7d24-84aa-ff08cdf57c27,95,6.01
UUID_V4,0197ebc7-8527-76f6-b18a-69acdb1fa3f8,87,6.56
UUID_V4,0197ebc7-871a-7690-8623-284f252ccb8d,97,5.9
UUID_V4,0197ebc7-890f-7580-8462-c21faf1244af,83,6.89
UUID_V4,0197ebc7-8b00-7d8a-99da-e4fab37459ea,100,5.75
UUID_V4,0197ebc7-8cf7-7551-9386-6c7712b0ef3b,78,7.33
UUID_V4,0197ebc7-8eeb-702f-ae71-289685e6582b,66,8.71
UUID_V4,0197ebc7-90db-7280-9050-f79a8146785f,104,5.51
UUID_V4,0197ebc7-92cf-7263-946c-462e1a3bbea1,98,5.85
UUID_V4,0197ebc7-94c7-70aa-aa98-3e3f23f71a03,91,6.3
UUID_V4,0197ebc7-96bb-73ee-b9f6-a43d8c1d7c44,106,5.4
UUID_V4,0197ebc7-98af-75e4-9763-5979a868d1b4,97,5.94
UUID_V4,0197ebc7-9aa0-7ed4-b13d-5551fa5f3d8f,53,10.86
UUID_V4,0197ebc7-9c95-79a5-a246-43171fca455d,61,9.32
UUID_V4,0197ebc7-9e8a-74f2-bdb3-e0b1a4b3627a,83,6.93
UUID_V4,0197ebc7-a07f-7c91-be3a-f06c007d00a7,76,7.57
UUID_V4,0197ebc7-a273-76a2-8255-97f7edae0b2c,93,6.19
UUID_V4,0197ebc7-a467-7f03-9f61-ff7c2d992805,62,9.23
UUID_V4,0197ebc7-a65b-7d5b-a0de-7ecb93a264a2,109,5.26
UUID_V4,0197ebc7-a84a-7614-9812-07dc2cb7a1da,33,17.19
UUID_V4,0197ebc7-aa43-7192-a20c-fc00fbb57b85,113,5.08
UUID_V4,0197ebc7-ac33-7d64-bb1e-21330d7eaa48,48,11.8
UUID_V4,0197ebc7-ae27-7040-a98b-3c77c597a1ba,101,5.66
UUID_V4,0197ebc7-b01e-77a3-8965-925667f101bf,109,5.28
UUID_V4,0197ebc7-b213-7a29-983f-3d1202092880,104,5.53
UUID_V4,0197ebc7-b404-7e07-a46f-2c36fe1bb6a6,46,12.5
UUID_V4,0197ebc7-b5f7-7785-8518-dde5ec67e8f2,133,4.33
UUID_V4,0197ebc7-b7ef-7707-9cb4-7efd2c5ff58e,80,7.16
UUID_V4,0197ebc7-b9e2-788d-94d9-6d602b004c8e,123,4.66
UUID_V4,0197ebc7-bbd3-7a7e-95be-586c8a9325bc,75,7.66
UUID_V4,0197ebc7-bdcb-77cb-81db-2e2fc2b3877b,63,9.02
UUID_V4,0197ebc7-bfbf-7d4d-b96f-c983d08c5a4d,86,6.66
UUID_V4,0197ebc7-c1b0-72ff-a2f9-ff1e09d50423,129,4.46
UUID_V4,0197ebc7-c3a4-740a-92b5-ce21fc81b073,79,7.25
UUID_V4,0197ebc7-c598-73f5-8e4b-9eefbf433d85,98,5.82
UUID_V4,0197ebc7-c78f-7bc5-80ff-c887e1518b6d,98,5.87
UUID_V4,0197ebc7-c981-78ca-91ea-b7cf49393dc3,127,4.53
UUID_V4,0197ebc7-cb75-7309-b118-5fda5c136af4,70,8.15
UUID_V4,0197ebc7-cd6a-7daa-831a-14755257ef0d,112,5.13
UUID_V4,0197ebc7-cf5f-79c2-8d0d-79f68f7149e8,92,6.23
UUID_V4,0197ebc7-d14e-7c31-9d37-5a0e92c37c09,60,9.47
UUID_V4,0197ebc7-d347-7c3a-88a3-fbf087a0de88,97,5.9
UUID_V4,0197ebc7-d53b-751e-aa74-c28f435236ed,86,6.68
UUID_V4,0197ebc7-d72a-7d4d-81d9-115dfc1593e4,80,7.19
UUID_V4,0197ebc7-d921-7faa-ab0d-dda1924e2ac4,110,5.21
UUID_V4,0197ebc7-db15-7f7f-9b75-5c7d396f1c85,66,8.6
UUID_V4,0197ebc7-dd0b-7611-8aba-f6798906f7a5,160,3.59
UUID_V4,0197ebc7-deff-706b-860d-2217f865a9a8,94,6.09
UUID_V4,0197ebc7-e0f2-71d3-bbd7-09dabf06b553,44,12.82
UUID_V4,0197ebc7-e2e6-76e1-b2e4-158ad58f032a,69,8.24
UUID_V4,0197ebc7-e4d7-718d-a432-105c2087cfc1,121,4.74
UUID_V4,0197ebc7-e6ce-71eb-a31e-6cf90c1260b9,39,14.54
UUID_V4,0197ebc7-e8c3-7807-a68a-49d1ee3b8ec9,139,4.14
UUID_V4,0197ebc7-eab6-71ca-89a1-90398f5fc381,64,8.91
UUID_V4,0197ebc7-ecaa-772d-b6e6-02f165afd386,104,5.53
UUID_V4,0197ebc7-ee9e-7f5e-b191-b2f49a0bc00c,104,5.52
UUID_V4,0197ebc7-f090-766e-a8a7-968ae479c2a1,94,6.08
UUID_V4,0197ebc7-f284-712f-8628-fef9c7344b60,51,11.14
UUID_V4,0197ebc7-f476-7997-8680-d6ba5cadf62c,57,10.0
UUID_V4,0197ebc7-f66a-7ac8-8de9-34560aec8263,68,8.41
UUID_V4,0197ebc7-f85e-7084-90a8-84bb73ce2564,88,6.51
UUID_V4,0197ebc7-fa56-7f1a-8b8e-15ae95df3aad,104,5.52
UUID_V4,0197ebc7-fc4a-733c-bafe-f7c0375a7784,94,6.08
UUID_V4,0197ebc7-fe3e-756d-a44e-34489b53bf0c,76,7.5
UUID_V4,0197ebc8-0030-7f65-894d-b30169251a4d,71,8.01
UUID_V4,0197ebc8-0223-7c40-a706-61c7cb6d3521,107,5.34
UUID_V4,0197ebc8-041a-75ed-8d86-d323e05b059b,90,6.38
UUID_V4,0197ebc8-060c-723b-96a1-a313226b9b24,99,5.76
UUID_V4,0197ebc8-0801-7c66-8095-42cbbd40dfd2,97,5.94
UUID_V4,0197ebc8-09f4-7407-856e-162f61cb5b6a,87,6.62
UUID_V4,0197ebc8-0bea-7291-9973-5393fd18ed8c,91,6.32
UUID_V4,0197ebc8-0dde-78e5-8070-e839e1bb0d2c,87,6.6
UUID_V4,0197ebc8-0fd0-7969-b80f-04068c72d4a3,104,5.52
UUID_V4,0197ebc8-11c4-7956-ade4-ec24eaa6975c,80,7.11
UUID_V4,0197ebc8-13b8-7104-ac17-0d277ae01673,113,5.09
UUID_V4,0197ebc8-15ae-7dbb-9791-182fe7966839,114,5.03
UUID_V4,0197ebc8-17a1-7fb5-9b5d-ebe0a34ae58a,88,6.48
UUID_V4,0197ebc8-1996-7705-b07c-5c2ea1e7b8d3,107,5.37
UUID_V4,0197ebc8-1b89-7622-a8fe-8520042c1b8f,131,4.38
UUID_V4,0197ebc8-1d7c-7614-b733-c0668381b32a,70,8.22
UUID_V4,0197ebc8-1f72-788f-97c9-8a3259df14e1,97,5.91
UUID_V4,0197ebc8-2166-7ed8-bcd3-234a5637e243,73,7.89
UUID_V4,0197ebc8-235a-78e0-923b-5b0f80e48a08,95,6.02
UUID_V4,0197ebc8-254a-7bb2-adb0-ce0ad0ca6850,95,6.02
UUID_V4,0197ebc8-2740-7002-a65f-73450436b4b7,88,6.5
UUID_V4,0197ebc8-2936-7220-ae08-d5817f333f12,62,9.17
UUID_V4,0197ebc8-2b2a-7a78-ac04-12cd7f280b23,50,11.31
UUID_V4,0197ebc8-2d1d-7ba5-9518-239bd7b5b1c1,31,18.48
UUID_V4,0197ebc8-2f12-754d-b75c-3490fb18d2e3,129,4.45
UUID_V4,0197ebc8-3101-7286-8c60-a7dab730fe2e,61,9.39
UUID_V4,0197ebc8-32f6-79cc-b89b-7d14998d0a2a,97,5.93
UUID_V4,0197ebc8-34ee-7538-958f-7d9d5f24dd6b,75,7.59
UUID_V4,0197ebc8-36dd-7f37-94a7-6505f81d1171,112,5.11
UUID_V4,0197ebc8-38d6-768d-a7a8-73c457a66cba,97,5.89
UUID_V4,0197ebc8-3ac6-77f5-aa47-76971c2498ec,103,5.54
UUID_V4,0197ebc8-3cbe-7cd4-a335-f592112675f5,106,5.39
UUID_V4,0197ebc8-3eae-713a-9472-ab5e3f56bdf3,75,7.61
UUID_V4,0197ebc8-40a2-7e0f-a870-702c81f2a302,96,5.95
UUID_V4,0197ebc8-4298-7719-ab77-f0c1aae207e2,179,3.21
UUID_V4,0197ebc8-4489-776c-b654-30cdf5b497f7,81,7.09
UUID_V4,0197ebc8-4682-7530-9d53-3d6059ed51b1,97,5.9
UUID_V4,0197ebc8-4875-76f8-9c1b-9055ddf46f8a,78,7.35
UUID_V4,0197ebc8-4a65-7c54-9fcd-29080d570706,104,5.53
UUID_V4,0197ebc8-4c5c-73e4-ac78-060e7d00c98b,143,4.03
UUID_V4,0197ebc8-4e4d-7457-b033-209440c065b8,51,11.14
UUID_V4,0197ebc8-5044-76ba-bab3-d4df3e6713a5,55,10.43
UUID_V4,0197ebc8-523a-7ffd-bf44-87d7da6d32b0,114,5.04
UUID_V4,0197ebc8-5429-7bfd-8a2d-3eed32de6d2c,79,7.26
UUID_V4,0197ebc8-5621-71ed-8844-28e8a5c8e2d3,110,5.22
UUID_V4,0197ebc8-5814-7166-a743-4f250cb56c14,67,8.5
UUID_V4,0197ebc8-5a07-72fd-9ffe-e7c0a4193276,103,5.55
UUID_V4,0197ebc8-5bfd-745e-bdab-76a5e4da175b,95,6.01
UUID_V4,0197ebc8-5df0-75d8-bd48-15f1fa9c5b01,51,11.27
UUID_V4,0197ebc8-5fe6-7d34-b232-0d67374a6663,75,7.63
UUID_V4,0197ebc8-61da-7fb2-afba-a5375902b6e5,114,5.05
UUID_V4,0197ebc8-63cc-7ca5-8a6e-39ec3949929d,103,5.57
UUID_V4,0197ebc8-65c0-73e1-aa0b-11cfe39ac454,92,6.2
UUID_V4,0197ebc8-67b6-7cef-b2ad-d99082def5fb,115,4.98
UUID_V4,0197ebc8-69a9-7134-8ceb-a47bef54ccb2,40,14.09
UUID_V4,0197ebc8-6b9c-73d8-8ed2-bba8567f2b79,105,5.46
UUID_V4,0197ebc8-6d92-77d0-be76-ede264fa4637,101,5.65
UUID_V4,0197ebc8-6f85-7269-9e5e-94356df10965,48,11.83
UUID_V4,0197ebc8-7177-7859-9b38-d2f02d670fc5,132,4.36
UUID_V4,0197ebc8-736b-7ea5-9cc6-2e245bc5d699,74,7.76
UUID_V4,0197ebc8-755d-7cc4-87ab-72fd7dcc6f71,96,5.94
UUID_V4,0197ebc8-7755-7a8a-99a1-a53b2348285b,39,14.54
UUID_V4,0197ebc8-7947-7c34-b069-450d9733982a,56,10.24
UUID_V4,0197ebc8-7b38-7cae-be0d-230989d914fa,70,8.2
UUID_V4,0197ebc8-7d2d-732e-a243-28edeaec081d,85,6.75
UUID_V4,0197ebc8-7f25-73c2-ad2d-5686ac21496c,37,15.38
UUID_V4,0197ebc8-8119-7175-b4aa-1bb44a469076,60,9.59
UUID_V4,0197ebc8-830d-7eee-a51f-4fa478ab72ad,86,6.62
UUID_V4,0197ebc8-8501-7ed4-8aaa-3d98109c6990,84,6.83
UUID_V4,0197ebc8-86f3-75f4-8ec2-7ab730b0428b,74,7.68
UUID_V4,0197ebc8-88e9-77c6-9bab-8441ca031394,67,8.48
UUID_V4,0197ebc8-8ada-7787-a90e-f1bc0333ff57,74,7.78
UUID_V4,0197ebc8-8cd0-7cdb-bca0-7ac496eb8ba8,118,4.85
UUID_V4,0197ebc8-8ec1-7f44-9314-313f55d8bcbf,48,11.8
UUID_V4,0197ebc8-90b9-7174-8ae4-ca8e8455301b,104,5.53
UUID_V4,0197ebc8-92a9-7de9-8ca7-00c9ca799873,70,8.2
UUID_V4,0197ebc8-94a1-7652-b39f-90b6022bac96,38,14.94
UUID_V4,0197ebc8-9695-71e7-be05-9ec527af880c,112,5.12
UUID_V4,0197ebc8-9889-77cc-acef-92f133797740,67,8.53
UUID_V4,0197ebc8-9a79-79eb-a294-2096699cb453,50,11.47
UUID_V4,0197ebc8-9c70-78e8-8f5d-cb3f3cb93648,54,10.6
UUID_V4,0197ebc8-9e63-77bd-985c-e024081473d4,33,17.26
UUID_V4,0197ebc8-a056-79e5-9c6c-e1b2ee32a727,35,16.36
UUID_V4,0197ebc8-a24d-7120-84b2-dbe24640d3a6,94,6.07
UUID_V4,0197ebc8-a43e-7bca-a87f-5f7943a9c133,75,7.6
UUID_V4,0197ebc8-a635-7a9a-8df3-783905bc8e7c,59,9.76
UUID_V4,0197ebc8-a829-7ea7-b5f3-ec92f30671f1,124,4.62
UUID_V4,0197ebc8-aa1d-7596-b93b-a2b15ff896c2,24,23.59
UUID_V4,0197ebc8-ac11-7f81-91c1-baa0d4f8cdda,69,8.26
UUID_V4,0197ebc8-ae01-791a-af2f-587706de7f71,56,10.22
UUID_V4,0197ebc8-aff6-754b-830a-7abbc6c254de,43,13.17
UUID_V4,0197ebc8-b1ed-72a2-b9f8-6b1d0500e47e,51,11.16
UUID_V4,0197ebc8-b3e1-7241-a03a-09e7b478ced6,68,8.42
UUID_V4,0197ebc8-b5d1-709c-9a4c-b498a6049162,50,11.52
UUID_V4,0197ebc8-b7c8-7308-bf87-7c867b042b72,61,9.3
UUID_V4,0197ebc8-b9bd-7c2b-8427-8becad5c6c84,51,11.25
UUID_V4,0197ebc8-bbad-7767-8ed7-0e84c0324cb5,101,5.65
UUID_V4,0197ebc8-bda2-7234-a137-9d2b1869d80f,73,7.82
UUID_V4,0197ebc8-bf98-7164-a7ad-04014e92b907,42,13.42
UUID_V4,0197ebc8-c189-7126-83ee-9db823a17e72,99,5.81
UUID_V4,0197ebc8-c37e-7a81-a0a8-6683a5fa43b8,45,12.67
UUID_V4,0197ebc8-c573-7d85-a127-9ff53fd3286c,56,10.15
UUID_V4,0197ebc8-c769-7c39-8976-cef07d678936,37,15.43
UUID_V4,0197ebc8-c95d-79c1-bb32-19cec224182a,89,6.41
UUID_V4,0197ebc8-cb51-7c8c-b44f-f021be444ee9,69,8.23
UUID_V4,0197ebc8-cd40-7450-99fa-2ed6dcd9de06,45,12.73
UUID_V4,0197ebc8-cf39-7adc-b927-1242a7def2b9,44,12.81
UUID_V4,0197ebc8-d12d-76a5-b6d6-07dfb5721c3a,34,16.74
UUID_V4,0197ebc8-d321-7d5f-811e-ae066dadbb4c,85,6.75
UUID_V4,0197ebc8-d515-788d-bd51-723c5b779b1d,81,7.1
UUID_V4,0197ebc8-d704-74e3-8850-6c26e3ce2eed,102,5.64
UUID_V4,0197ebc8-d8f9-7237-b671-3cbd3a6b0c29,48,11.92
UUID_V4,0197ebc8-daed-7c84-8f35-80a89e0c5d50,75,7.63
UUID_V4,0197ebc8-dce5-7c5e-aaa9-1e7f9da7656d,80,7.19
UUID_V4,0197ebc8-ded9-70b6-9ef5-ba4260dd808e,51,11.15
UUID_V4,0197ebc8-e0c9-7c0b-9c04-35b3381f9cdd,50,11.44
UUID_V4,0197ebc8-e2c1-785b-9029-0593b4dbd0e3,47,12.12
UUID_V4,0197ebc8-e4b3-78c4-81f5-5d2210814e04,51,11.13
UUID_V4,0197ebc8-e6a8-7ce1-ac41-22907fd65530,132,4.35
UUID_V4,0197ebc8-e898-7cd2-a919-831ffd9b5615,95,6.02
UUID_V4,0197ebc8-ea91-7c1b-84ce-ea0bc755ef36,51,11.18
UUID_V4,0197ebc8-ec85-79e9-8d4f-0ce5d5107839,37,15.26
UUID_V4,0197ebc8-ee75-793b-a85d-8f6bc0755d48,94,6.11
UUID_V4,0197ebc8-f06d-7e39-a79f-ac06314f251b,72,8.0
UUID_V4,0197ebc8-f25f-74a5-899a-3b3843168f4f,38,14.8
UUID_V4,0197ebc8-f455-750f-8695-7a2ca293f518,53,10.67
UUID_V4,0197ebc8-f648-76d4-b3c6-dda0700fcba3,67,8.55
UUID_V4,0197ebc8-f83c-7116-969b-b25d27c5ae58,46,12.48
UUID_V4,0197ebc8-fa31-7049-b2fc-689ff679d370,65,8.78
UUID_V4,0197ebc8-fc20-7f33-8824-badf0be7b2aa,50,11.46
UUID_V4,0197ebc8-fe16-783e-af41-80d5e79f41d4,125,4.57
UUID_V4,0197ebc9-0008-7581-89cc-60da01a2e7be,90,6.38
UUID_V4,0197ebc9-01fd-7833-8d93-90aa00ecba34,64,8.92
UUID_V4,0197ebc9-03f3-7fdd-bfcd-f4f99271ea5e,78,7.32
UUID_V4,0197ebc9-05e8-791f-9e51-1de235a05ffb,88,6.52
UUID_V4,0197ebc9-07d9-7e89-8a36-41597944def8,51,11.27
UUID_V4,0197ebc9-09d0-75c5-8e24-f7f32e167a1d,85,6.7
UUID_V4,0197ebc9-0bc4-73ae-8616-16766c95d109,98,5.84
UUID_V4,0197ebc9-0db8-702a-9729-d19bccf35902,87,6.6
UUID_V4,0197ebc9-0fa7-7e83-9383-8f554249cbd8,45,12.75
UUID_V4,0197ebc9-11a0-7f4c-845b-9ac39c48e6ab,79,7.29
UUID_V4,0197ebc9-1393-7cc2-9c24-17f92cbaf999,80,7.14
UUID_V4,0197ebc9-1588-7621-9824-8a234e4f845c,111,5.15
UUID_V4,0197ebc9-177c-77ca-8b25-be2360620cc5,138,4.15
UUID_V4,0197ebc9-1970-78b0-8976-d434c63b27ea,74,7.77
UUID_V4,0197ebc9-1b64-7e44-9e44-af6ceabcf3aa,61,9.38
UUID_V4,0197ebc9-1d59-7a64-aa90-b5fadb611400,154,3.74
UUID_V4,0197ebc9-1f4c-7ee2-ba49-548d27628295,29,19.36
UUID_V4,0197ebc9-2140-7f8a-b79c-5543a3a77a0c,31,18.05
UUID_V4,0197ebc9-2334-7745-90c9-b567e12dc9ff,105,5.47
UUID_V4,0197ebc9-2527-789e-8144-36c4b20f7353,68,8.42
UUID_V4,0197ebc9-271b-7b2d-83f1-0ceff3973517,89,6.45
UUID_V4,0197ebc9-2910-7c00-b33c-14aede49b55c,36,15.85
UUID_V4,0197ebc9-2b04-718b-9b10-dc2ce4cfa9db,63,9.04
UUID_V4,0197ebc9-2cf5-77a6-a25c-4d934bc4d048,38,14.96
UUID_V4,0197ebc9-2ee8-767f-aeb9-f82f0b06e6bb,30,18.61
UUID_V4,0197ebc9-30dc-7005-b683-b96e1577c695,58,9.83
UUID_V4,0197ebc9-32d1-7ab1-8b03-fc17a59a9813,63,9.11
UUID_V4,0197ebc9-34c8-72ff-82c4-bd7bb0afad16,41,13.94
UUID_V4,0197ebc9-36b9-750c-8567-0b67ccddebf7,79,7.24
UUID_V4,0197ebc9-38b0-7302-97bc-24300b254a74,64,8.98
UUID_V4,0197ebc9-3aa3-71fb-b5d8-d4d1352700d9,32,17.57
UUID_V4,0197ebc9-3c98-71cf-aac6-af55c459c05a,68,8.39
UUID_V4,0197ebc9-3e8a-7f49-8ad3-7062a5e4eb83,55,10.39
UUID_V4,0197ebc9-407b-7625-90aa-a87b8d12e889,25,23.04
UUID_V4,0197ebc9-4272-7d5f-8674-5178930fc6b8,34,16.9
UUID_V4,0197ebc9-4468-7538-908a-53c89c9c3061,65,8.78
UUID_V4,0197ebc9-465a-79b7-aa7e-d498776766c2,48,11.89
UUID_V4,0197ebc9-4850-7cee-9a76-82ac5363ee6f,56,10.26
UUID_V4,0197ebc9-4a44-754f-9e90-c662597bd222,39,14.55
UUID_V4,0197ebc9-4c38-7b68-afbb-8f75fa3681f1,75,7.62
UUID_V4,0197ebc9-4e2d-712c-b306-eb0dedbca361,82,6.95
UUID_V4,0197ebc9-501d-7dfa-9595-663d558fc5e3,36,15.58
UUID_V4,0197ebc9-5212-72b9-a20a-9c6d46f41925,82,7.02
UUID_V4,0197ebc9-5408-7c22-ba5b-7559b379bea5,116,4.95
UUID_V4,0197ebc9-55fc-7559-b395-7d99ac6e8a5e,74,7.78
UUID_V4,0197ebc9-57ef-710d-b28c-30c1154aba6c,94,6.07
UUID_V4,0197ebc9-59e4-72d0-839d-148b490681fd,93,6.19
UUID_V4,0197ebc9-5bd5-7ef0-9d46-a7dc5e68a68a,159,3.61
UUID_V4,0197ebc9-5dcc-7804-b862-b309a448fce0,99,5.8
UUID_V4,0197ebc9-5fc0-74a3-8147-159cf515d7cc,97,5.89
UUID_V4,0197ebc9-61b2-7808-b5d3-a51f90c66893,64,8.87
UUID_V4,0197ebc9-63a7-77d3-ac90-59bca3824de7,48,11.93
UUID_V4,0197ebc9-659c-73c5-a598-53dd45bd0c59,102,5.6
UUID_V4,0197ebc9-678d-7698-a410-f92feec1b9b7,108,5.32
UUID_V4,0197ebc9-6980-7e1c-8c14-bbc8965c5259,67,8.54
UUID_V4,0197ebc9-6b76-75a4-9a5a-dc5855610d82,62,9.27
UUID_V4,0197ebc9-6d67-74c9-b313-150f027b5add,64,8.95
UUID_V4,0197ebc9-6f60-7764-9c5d-5dd5d4464b09,106,5.39
UUID_V4,0197ebc9-7152-7884-b0eb-3fa6a638dbfc,53,10.87
UUID_V4,0197ebc9-7343-7643-a1b9-8a0abf88d0c1,89,6.41
UUID_V4,0197ebc9-753c-7ae4-b76f-974e2b1ace4c,30,18.73
UUID_V4,0197ebc9-7730-709c-ae44-0caba94dcd83,87,6.59
UUID_V4,0197ebc9-7924-7a4b-b3ac-d41e382f5ee0,88,6.48
UUID_V4,0197ebc9-7b15-7966-b8b0-7f7c5a249a15,57,9.99
UUID_V4,0197ebc9-7d0c-7f56-89af-60b5efd7ff95,56,10.16
UUID_V4,0197ebc9-7efd-7c14-bc5a-a7367f8620da,83,6.91
UUID_V4,0197ebc9-80f2-7820-9618-c87108562b08,67,8.57
UUID_V4,0197ebc9-82e8-712b-8033-63128bae1b8d,73,7.89
UUID_V4,0197ebc9-84d7-7df6-8a8e-3c7d62146f9b,27,21.01
UUID_V4,0197ebc9-86ce-72bd-a0c2-9221cea27f04,85,6.71
UUID_V4,0197ebc9-88c4-7d25-af0d-b467c6aa3afd,82,6.97
UUID_V4,0197ebc9-8ab6-71e0-abf1-341d06c50d90,109,5.28
UUID_V4,0197ebc9-8cac-7bba-b766-363f0c2e5724,57,10.08
UUID_V4,0197ebc9-8e9e-7856-a5bd-2c3b6164d8f0,58,9.77
UUID_V4,0197ebc9-9092-7c50-8191-0d27f9c8ff1a,78,7.29
UUID_V4,0197ebc9-9284-71ab-89a8-905b6c4fc481,97,5.91
UUID_V4,0197ebc9-9479-7386-94f2-e01ad2cf425c,47,12.17
UUID_V4,0197ebc9-966d-7069-8728-a6368842de72,87,6.56
UUID_V4,0197ebc9-9863-7184-91d8-1bb0e410f46d,82,7.0
UUID_V4,0197ebc9-9a57-7b9f-81db-4194c7c3d8b7,60,9.6
UUID_V4,0197ebc9-9c4b-7153-ac73-1efe8c0941d3,77,7.44
UUID_V4,0197ebc9-9e3f-7ed1-9c5d-c288dd182acd,53,10.68
UUID_V4,0197ebc9-a032-71dc-9b41-c8c0ccd7b7a6,60,9.47
UUID_V4,0197ebc9-a226-7e43-b1da-8fed70d56be9,56,10.28
UUID_V4,0197ebc9-a417-762a-a261-290ec1d36644,68,8.36
UUID_V4,0197ebc9-a60f-70af-802d-30047ce65abb,101,5.65
UUID_V4,0197ebc9-a803-716e-b0f5-bcae6fb3370f,95,6.03
UUID_V4,0197ebc9-a9f7-7a68-9602-1e89e52e418b,85,6.77
UUID_V4,0197ebc9-abeb-7d83-b1be-011a369e6eb9,93,6.14
UUID_V4,0197ebc9-adde-7b81-82bc-33b779feabbc,200,2.87
UUID_V4,0197ebc9-afd3-7b0c-86ee-d483db56f8e5,53,10.75
UUID_V4,0197ebc9-b1c7-7d1e-b1f9-d7b06aa72c6f,109,5.28
UUID_V4,0197ebc9-b3bb-76ea-a64f-56731b108ef8,45,12.74
UUID_V4,0197ebc9-b5af-7ea6-afdf-be35f703272e,88,6.48
UUID_V4,0197ebc9-b7a2-7b35-a904-6cf686762025,101,5.68
UUID_V4,0197ebc9-b997-7f63-975d-848aa4eab5a3,88,6.51
UUID_V4,0197ebc9-bb8b-7035-bf7f-6250238ca223,53,10.79
UUID_V4,0197ebc9-bd7f-7104-912d-df2ab6dc2ac8,100,5.72
UUID_V4,0197ebc9-bf71-7854-80ad-96ec095b5a8c,65,8.75
UUID_V4,0197ebc9-c167-7d92-8895-d684d144e8ac,95,6.05
UUID_V4,0197ebc9-c35b-7226-a3f6-7c784ce79ee4,86,6.63
UUID_V4,0197ebc9-c54f-76ff-b418-32cec7bdfcd5,78,7.3
UUID_V4,0197ebc9-c743-7bc9-acbb-27753ee1448b,83,6.92
UUID_V4,0197ebc9-c936-77bf-8633-f26b4417ef47,46,12.32
UUID_V4,0197ebc9-cd1f-714d-a6e9-6e65c6f4c47c,43,13.32
UUID_V4,0197ebc9-cf13-7e04-8405-087ee39cb7a9,62,9.25
UUID_V4,0197ebc9-d107-73be-bf37-a09a940005af,104,5.49
UUID_V4,0197ebc9-d2fb-71bd-beb5-5d8531df09f5,110,5.19
UUID_V4,0197ebc9-d4ef-74c5-b189-d73d1f567ac1,78,7.35
UUID_V4,0197ebc9-d6e3-7713-a74c-b28f8726373e,89,6.4
UUID_V4,0197ebc9-d8d7-728a-81a9-e66886da4c7f,114,5.03
UUID_V4,0197ebc9-dacb-7be5-a824-fdbf6c50ca51,37,15.29
UUID_V4,0197ebc9-dcbc-7585-ae5e-6892e83a17d4,133,4.3
UUID_V4,0197ebc9-deb3-7348-9353-f786820be68b,54,10.65
UUID_V4,0197ebc9-e0a5-7600-8401-772758e9107e,80,7.11
UUID_V4,0197ebc9-e29b-7f06-bbc7-afadab71476e,71,8.1
UUID_V4,0197ebc9-e48f-70d8-83ce-6a8457c5fbcb,107,5.38
UUID_V4,0197ebc9-e683-7bec-9575-30c739ed3021,111,5.17
UUID_V4,0197ebc9-e877-7d86-9bc7-7e7c39a1aa3e,93,6.14
UUID_V4,0197ebc9-ea6b-7205-90fa-469c5d443b8f,72,7.96
UUID_V4,0197ebc9-ec5f-7c8e-8068-6ec8d034bb53,112,5.11
UUID_V4,0197ebc9-ee51-7ca0-931d-0c97d05d5b84,108,5.29
UUID_V4,0197ebc9-f046-7960-9bd0-48ec89d98f09,142,4.05
UUID_V4,0197ebc9-f238-7a2f-bc31-7ed2d43e06de,61,9.42
UUID_V4,0197ebc9-f42a-7963-85d2-dd09e815e1d9,89,6.44
UUID_V4,0197ebc9-f623-7845-a2b6-a9e832f3e380,96,5.95
UUID_V4,0197ebc9-f817-734d-b75a-dcf58955d76e,54,10.54
UUID_V4,0197ebc9-fa06-76dd-ae22-67d5013f6457,99,5.81
UUID_V4,0197ebc9-fbfb-7c9b-af4e-8cf8a21bbfe4,52,11.02
UUID_V4,0197ebc9-fdef-76a7-a7ec-a3dbbdf720db,26,21.6
UUID_V4,0197ebc9-ffe5-7183-a9a0-41cd5eaf1dbd,36,15.94
UUID_V4,0197ebca-01dc-7404-90a7-a305104e2bbd,48,11.79
UUID_V4,0197ebca-03ca-7140-9e7b-7baee731e435,49,11.53
UUID_V4,0197ebca-05c4-7f33-8c1b-988569a6aaf5,105,5.48
UUID_V4,0197ebca-07b2-7061-9690-13bd9d9df67d,47,12.08
UUID_V4,0197ebca-09a6-760c-ace3-c8d18d5359b5,31,18.26
UUID_V4,0197ebca-0b9e-7106-95f8-3c3ed1a9d941,97,5.94
UUID_V4,0197ebca-0d93-7c8e-929a-48101e7d3dfd,63,9.08
UUID_V4,0197ebca-0f87-74e2-97a6-145155afefca,55,10.47
UUID_V4,0197ebca-117b-7823-b220-34f6ce914a18,53,10.87
UUID_V4,0197ebca-136e-70b4-b76d-8bbd384f4a43,59,9.71
UUID_V4,0197ebca-1562-7772-a1ad-fdfe3f4fbda8,65,8.79
UUID_V4,0197ebca-1757-7678-a48f-e6a9f0ca6cb0,136,4.22
UUID_V4,0197ebca-194a-770b-95b2-0843d0b3e351,85,6.76
UUID_V4,0197ebca-1b3e-77e0-af97-9f8455410374,41,14.05
UUID_V4,0197ebca-1d33-7391-8eda-ff56e0601e31,79,7.21
UUID_V4,0197ebca-1f24-7716-9092-d84d88df2540,42,13.41
UUID_V4,0197ebca-211a-72bf-b361-f9eb9e3bdb16,20,27.54
UUID_V4,0197ebca-2319-7f5f-8d8f-a541fd967e05,201,2.86
UUID_V4,0197ebca-2502-7442-97b4-6a8373d83428,56,10.29
UUID_V4,0197ebca-26f6-705a-a8cf-885d130ad5a9,144,3.99
UUID_V4,0197ebca-28e9-7322-aa38-b7afc767c4f3,103,5.56
UUID_V4,0197ebca-2adb-7498-b33a-71414fc2a72a,56,10.19
UUID_V4,0197ebca-2ccf-7f82-974f-c325e4729b84,40,14.4
UUID_V4,0197ebca-2ec3-7037-b802-823242690ce5,84,6.81
UUID_V4,0197ebca-30b6-7b29-9711-8fb5b082088d,111,5.16
UUID_V4,0197ebca-32ad-77fc-ac97-542519d9e686,48,11.95
UUID_V4,0197ebca-34a2-79ad-bff9-eacaa05013c7,58,9.84
UUID_V4,0197ebca-3693-7c95-94a8-9570b6ee972d,72,7.95
UUID_V4,0197ebca-388a-7406-b5a1-ac519730fa40,85,6.76
UUID_V4,0197ebca-3a7b-7bd2-878f-7086e8110b2f,61,9.44
UUID_V4,0197ebca-3c6d-7d68-b500-f0c214f71934,46,12.29
UUID_V4,0197ebca-3e66-7f94-8be9-8b2901eba50e,70,8.23
UUID_V4,0197ebca-405a-73c2-bf52-2f2a7e4294cd,94,6.1
UUID_V4,0197ebca-424c-7993-b14d-70a026d5a484,91,6.3
UUID_V4,0197ebca-4442-761a-8919-dbc4dc0c1fe2,49,11.69
UUID_V4,0197ebca-4631-79e5-9001-8ccf82561d2d,44,12.86
UUID_V4,0197ebca-4826-7003-a61d-ecae9d965026,145,3.97
UUID_V4,0197ebca-4a1c-7a4f-a14a-65a178d65fc0,80,7.15
UUID_V4,0197ebca-4c11-7172-a95c-1a8a934fd07c,87,6.55
UUID_V4,0197ebca-4e06-75de-b947-1d8a32773d36,121,4.74
UUID_V4,0197ebca-4ff8-7502-a65e-0527171acff9,48,11.86
UUID_V4,0197ebca-51eb-71d4-9adb-f43a1bdc80e4,59,9.68
UUID_V4,0197ebca-53e2-71ea-9b2a-2de1d351625e,42,13.71
UUID_V4,0197ebca-55d6-771e-8faa-9eaace552fc8,44,12.86
UUID_V4,0197ebca-57c6-7d96-8088-cc91df873d66,57,10.07
UUID_V4,0197ebca-59be-7057-99c8-c0a6ede66668,68,8.35
UUID_V4,0197ebca-5baf-7562-ab6c-2e1df60fb0a7,82,7.0
UUID_V4,0197ebca-5da4-7099-88ed-e66e630aef92,62,9.27
UUID_V4,0197ebca-5f95-7a3d-aa16-180144b5a02a,131,4.39
UUID_V4,0197ebca-6189-7abb-a0c5-9ef2ca626f68,83,6.86
UUID_V4,0197ebca-637f-7dd2-bd15-97f0560d12b9,143,4.02
UUID_V4,0197ebca-6576-7403-9a6d-8c35492ed985,64,8.95
UUID_V4,0197ebca-676a-767e-a604-ecc452c31ddb,29,19.33
UUID_V4,0197ebca-695b-75b7-a003-81ffd2149485,63,9.05
UUID_V4,0197ebca-6b50-7faf-9b21-4823f13a7257,91,6.28
UUID_V4,0197ebca-6d45-7541-b3a6-1ef46157ee4c,75,7.67
UUID_V4,0197ebca-6f35-7759-b167-0c378a9410fb,77,7.42
UUID_V4,0197ebca-712b-7160-b63d-5d9920533f90,122,4.71
UUID_V4,0197ebca-7322-7337-867b-17966d4d3d0d,94,6.08
UUID_V4,0197ebca-7516-7e51-9f51-11ead6155d8d,101,5.7
UUID_V4,0197ebca-770b-7efe-9ad8-8033784fd530,41,13.87
UUID_V4,0197ebca-78fb-7e0d-bff7-468b53796b18,96,5.97
UUID_V4,0197ebca-7af0-7cc5-916b-944dc46145f3,83,6.93
UUID_V4,0197ebca-7ce3-7c56-872e-7cfe1e2d9ba9,91,6.29
UUID_V4,0197ebca-7eda-7140-bda0-5df02c385158,85,6.75
UUID_V4,0197ebca-80c9-7445-8e20-44c073a714b8,142,4.04
UUID_V4,0197ebca-82bf-7473-80b7-5f77155fce6f,64,8.98
UUID_V4,0197ebca-84b1-7193-b9e8-6b98d4951dcf,38,15.04
UUID_V4,0197ebca-86a5-71bd-a3c1-efc899e82b16,21,27.32
UUID_V4,0197ebca-889e-7e0f-9833-7f3b2114c353,119,4.84
UUID_V4,0197ebca-8a93-70c9-83e1-86df07d12e3d,72,7.95
UUID_V4,0197ebca-8c82-7fd5-b833-44f38e08ce69,95,6.04
UUID_V4,0197ebca-8e76-7222-8835-94d409178622,65,8.78
UUID_V4,0197ebca-906a-7934-80fc-427b22de7716,105,5.46
UUID_V4,0197ebca-925d-72ca-8f8b-d4cef9f454f6,117,4.89
UUID_V4,0197ebca-9452-7fc8-914f-96aa65deb37f,121,4.72
UUID_V4,0197ebca-964a-7b7c-ad68-4e214ed784c9,87,6.61
UUID_V4,0197ebca-983e-76a2-b7bb-0360867b18ac,109,5.27
UUID_V4,0197ebca-9a2d-7076-a44a-d2a1c0e146aa,194,2.96
UUID_V4,0197ebca-9e16-780e-8d3d-b0f10e241d86,258,2.23
UUID_V4,0197ebca-a00e-7fa5-a322-b3a25a72cb15,105,5.46
UUID_V4,0197ebca-a201-76cd-970e-76c1f435986a,77,7.42
UUID_V4,0197ebca-a3f6-78f2-bfef-02b79cce6e2c,137,4.19
UUID_V4,0197ebca-a5e8-7b90-b178-88ed8b328714,99,5.81
UUID_V4,0197ebca-a7da-76e8-9d7a-3ccee0177cc4,108,5.31
UUID_V4,0197ebca-a9d0-76f1-a170-1228c575ce5b,76,7.55
UUID_V4,0197ebca-abc5-7662-93a6-64dbe0799de5,108,5.3
UUID_V4,0197ebca-adb6-77a5-96c4-9b8175e4f218,70,8.23
UUID_V4,0197ebca-afaa-798a-a792-ddfe827c2921,93,6.16
UUID_V4,0197ebca-b1a1-76cc-8561-083880ca7c64,57,10.1
UUID_V4,0197ebca-b390-7ac4-af59-61df0dcd0ded,54,10.5
UUID_V4,0197ebca-b586-78ad-9879-bad7945e6dcf,72,7.92
UUID_V4,0197ebca-b77a-79a0-9009-c16ad733430d,48,11.98
UUID_V4,0197ebca-b971-7947-9526-00f9bff691ed,78,7.34
UUID_V4,0197ebca-bb64-7a14-a103-4c445add9973,89,6.44
UUID_V4,0197ebca-bd55-7970-aa3f-7b6ddcf93e73,55,10.39
UUID_V4,0197ebca-bf4a-77a8-9331-e002393f710b,68,8.36
UUID_V4,0197ebca-c13e-771f-a8f9-9f04684cc92a,36,15.71
UUID_V4,0197ebca-c335-7fe0-9a2e-8cb943c9d16d,82,6.96
UUID_V4,0197ebca-c525-7b8b-8163-c39a461c9143,44,12.82
UUID_V4,0197ebca-c71b-7244-9eaf-06c94ec0b0d4,33,17.17
UUID_V4,0197ebca-c910-7bbd-83b4-4253e6e06160,50,11.42
UUID_V4,0197ebca-cb05-7dcc-bd02-1203a239ce16,39,14.49
UUID_V4,0197ebca-ccf6-7035-a079-2c3b5c44b108,78,7.38
UUID_V4,0197ebca-ceed-7c44-99f9-5c09e9c34d01,105,5.48
UUID_V4,0197ebca-d0de-7cfc-9c4f-b80b4ea08ff8,83,6.86
UUID_V4,0197ebca-d2d2-70db-88c7-ce15da530f38,66,8.63
UUID_V4,0197ebca-d4c5-7f7f-8c54-e56913a9a25b,34,16.5
UUID_V4,0197ebca-d6ba-7238-bf4a-89531281628d,57,10.11
UUID_V4,0197ebca-d8b1-7ae7-85e6-9335dfe5b39c,85,6.76
UUID_V4,0197ebca-daa5-7aa6-9b1b-263b83578db1,54,10.51
UUID_V4,0197ebca-dc96-79f4-b6a5-414815b0599b,44,13.04
UUID_V4,0197ebca-de8a-78d6-9a32-59b849321c54,71,8.0
UUID_V4,0197ebca-e07e-7acc-93d8-2bb882140cd8,67,8.6
UUID_V4,0197ebca-e272-792b-b705-44e2a7ef0339,147,3.91
UUID_V4,0197ebca-e465-784a-9798-1c223a495f39,156,3.68
UUID_V4,0197ebca-e659-7bba-a0ce-42aaf4879a56,51,11.17
UUID_V4,0197ebca-e84d-7840-a821-8c7e95d0dff3,88,6.51
UUID_V4,0197ebca-ea41-7abe-a96c-4d00b47fa152,39,14.43
UUID_V4,0197ebca-ec34-72f6-a47f-49eef20a1661,56,10.13
UUID_V4,0197ebca-ee2a-79c2-96f8-a96e799dbd9f,84,6.86
UUID_V4,0197ebca-f01d-7775-8d85-ceaf0a19013c,76,7.51
UUID_V4,0197ebca-f214-719f-8782-b5a9c03afe1d,48,11.98
UUID_V4,0197ebca-f406-74da-9ad0-7346dc0422bf,67,8.51
UUID_V4,0197ebca-f5f9-7c17-9c7d-5202e64ba500,45,12.72
UUID_V4,0197ebca-f7f0-7f5a-a3f9-fd1730749b85,42,13.59
UUID_V4,0197ebca-f9e1-7d26-bc99-31b9db4d163c,83,6.86
UUID_V4,0197ebca-fbd6-7bd5-9016-9e3c65136d9d,40,14.12
UUID_V4,0197ebca-fdca-7747-be9a-c7c57f5bbb78,85,6.72
UUID_V4,0197ebca-ffbe-7727-a236-a6e9d3b38656,41,13.82
UUID_V4,0197ebcb-01b2-7d15-b208-4bfc5bcfd532,111,5.19
UUID_V4,0197ebcb-03a5-7fb1-8873-bc1176a39e2a,98,5.85
UUID_V4,0197ebcb-059a-71f4-8b2b-ce7e78989449,124,4.62
UUID_V4,0197ebcb-078c-7335-bf5f-1bfbcf7e420c,138,4.17
UUID_V4,0197ebcb-0984-791c-8886-3a30bfa82aec,107,5.35
UUID_V4,0197ebcb-0b79-7e51-9cb0-bb0001707430,91,6.31
UUID_V4,0197ebcb-0d69-7122-acee-288814219016,78,7.33
UUID_V4,0197ebcb-0f5e-78de-9be1-03c4a39aaf29,103,5.56
UUID_V4,0197ebcb-1151-770d-89ab-89fa5a75cf5f,63,9.14
UUID_V4,0197ebcb-1346-793a-8db9-c53284b4bc07,119,4.84
UUID_V4,0197ebcb-153c-7531-82f1-7e073aa6f439,112,5.1
UUID_V4,0197ebcb-172e-7d75-9950-d116c4f46559,55,10.32
UUID_V4,0197ebcb-1924-7192-b740-5d4399760425,50,11.39
UUID_V4,0197ebcb-1b15-74d0-b7c1-4defa65996ee,83,6.92
UUID_V4,0197ebcb-1d0a-74b2-b7c2-c2a835427287,81,7.07
UUID_V4,0197ebcb-1f01-7d78-80e0-4ac174ade368,73,7.84
UUID_V4,0197ebcb-20f5-7158-abae-feb1aa1718c7,86,6.67
UUID_V4,0197ebcb-22e9-7035-aee5-a491ffbef5e1,84,6.81
UUID_V4,0197ebcb-24dc-7df7-a845-f41281642919,110,5.22
UUID_V4,0197ebcb-26ce-7b83-9001-3b9eb742f57c,74,7.77
UUID_V4,0197ebcb-28c2-78a6-ab25-78f39d19cae8,83,6.87
UUID_V4,0197ebcb-2ab4-7f28-928a-d148c984d8de,43,13.1
UUID_V4,0197ebcb-2ca9-7592-a6d1-45d886da93e8,35,16.46
UUID_V4,0197ebcb-2ea0-7b81-9228-4d8f4c263d56,92,6.21
UUID_V4,0197ebcb-3093-7139-9559-c70263aaf079,122,4.69
UUID_V4,0197ebcb-3288-7b21-a0a1-01ec60723054,39,14.61
UUID_V4,0197ebcb-347d-7b44-8965-3099499cfe86,63,9.05
UUID_V4,0197ebcb-3671-7ac1-92a6-b0d860faaee2,63,9.05
UUID_V4,0197ebcb-3864-75ec-bac9-033af7177f7f,91,6.26
UUID_V4,0197ebcb-3a59-7e52-bdf2-56dd571fa802,77,7.46
UUID_V4,0197ebcb-3c4a-74d8-adf7-db9a01f3ae95,99,5.79
UUID_V4,0197ebcb-3e3d-76fa-bea9-967ba189fd1c,67,8.48
UUID_V4,0197ebcb-4032-7cc0-8b30-7077dca173ee,105,5.47
UUID_V4,0197ebcb-4227-7fe8-8501-11fbb94e246c,91,6.31
UUID_V4,0197ebcb-441a-7857-be77-69d225772f85,94,6.11
UUID_V4,0197ebcb-460f-785f-918f-e17a3db516bf,66,8.6
UUID_V4,0197ebcb-4802-7411-9c64-11ab7360c49d,96,5.97
UUID_V4,0197ebcb-49f6-73da-8b70-62d24c417f48,66,8.69
UUID_V4,0197ebcb-4beb-7428-9ba3-02fe6ac5265d,77,7.4
UUID_V4,0197ebcb-4ddc-7450-8062-f5498b0e2fef,49,11.68
UUID_V4,0197ebcb-4fd4-7d31-a2bb-f64c1622e181,109,5.24
UUID_V4,0197ebcb-51c8-74b6-94dd-19cfe55d11b9,75,7.68
UUID_V4,0197ebcb-53ba-7efe-91b4-7385bc16e198,73,7.81
UUID_V4,0197ebcb-55b0-7ac5-ad4c-c9ea30801769,73,7.85
UUID_V4,0197ebcb-57a2-78d0-ae4c-acc7916ec744,83,6.92
UUID_V4,0197ebcb-5994-7b32-8761-b0965fe4af54,35,16.17
UUID_V4,0197ebcb-5b8a-774c-9dd3-07926c85b725,119,4.81
UUID_V4,0197ebcb-5d7e-7b1a-828b-a286dc844a80,44,12.87
UUID_V4,0197ebcb-5f72-7e97-9202-ba2ad8b411e5,105,5.44
UUID_V4,0197ebcb-6166-762d-8b51-d4349edcc7be,71,8.06
UUID_V4,0197ebcb-6359-7549-a954-2d67778373cb,51,11.18
UUID_V4,0197ebcb-654e-7a22-857d-aba433941131,82,6.95
UUID_V4,0197ebcb-6742-7151-aa4d-92212d6de282,90,6.34
UUID_V4,0197ebcb-6934-7ec3-ae1d-f215c44b368f,65,8.82
UUID_V4,0197ebcb-6b2c-7e09-a7f3-1e97b157acd8,117,4.89
UUID_V4,0197ebcb-6d20-7357-b3e4-f390b446646d,94,6.12
UUID_V4,0197ebcb-6f12-794e-b25b-7c7940db8e43,88,6.55
UUID_V4,0197ebcb-7106-7302-8320-87d658793ecf,68,8.37
UUID_V4,0197ebcb-72fa-7254-a261-447c90f8e56d,63,9.07
UUID_V4,0197ebcb-74ee-745e-a0b6-29cfe06ed10b,68,8.44
UUID_V4,0197ebcb-76e4-7697-901b-7cb0649f5ad6,105,5.48
UUID_V4,0197ebcb-78d6-7701-aecc-1569a532c4f5,69,8.23
UUID_V4,0197ebcb-7ac8-7c46-b679-92504d922ebd,91,6.33
UUID_V4,0197ebcb-7cbc-7a71-8013-97a74611de92,50,11.46
UUID_V4,0197ebcb-7eb4-717d-b10e-e0d2786101ec,125,4.6
UUID_V4,0197ebcb-80a4-7145-a06e-f2b668160a0b,53,10.74
UUID_V4,0197ebcb-829c-7cee-9f72-6c1f327e8117,102,5.62
UUID_V4,0197ebcb-848f-7772-abf2-dc6fed0db467,89,6.47
UUID_V4,0197ebcb-8684-7ca3-8927-362caa24c2d5,102,5.64
UUID_V4,0197ebcb-8877-73d8-9b81-de3a4d6e286e,35,16.4
UUID_V4,0197ebcb-8a69-7768-a09f-20b7a87e6494,54,10.66
UUID_V4,0197ebcb-8c5f-7dbd-8681-f659b38b4c73,84,6.85
UUID_V4,0197ebcb-8e52-7843-9c5b-0e364e77a437,90,6.35
UUID_V4,0197ebcb-9048-738f-a45e-3b56e8a300cd,140,4.1
UUID_V4,0197ebcb-923b-7a30-801d-7cbe944f68a2,97,5.91
UUID_V4,0197ebcb-942e-788d-a321-f63c24eff6fe,84,6.85
UUID_V4,0197ebcb-9624-73cd-bdc4-ef3a65eb4edb,95,6.02
UUID_V4,0197ebcb-9818-7c18-bde5-0139b5c48f62,69,8.29
UUID_V4,0197ebcb-9a0b-7858-8dac-c37aeb512654,86,6.66
UUID_V4,0197ebcb-9c00-7c2f-9769-f4afe8a8e352,85,6.73
UUID_V4,0197ebcb-9df2-7719-975f-9974e96c1bae,103,5.56
UUID_V4,0197ebcb-9fe6-7ab4-901d-4b3b166f1583,69,8.34
UUID_V4,0197ebcb-a1da-7ebb-8616-065086a19f80,79,7.27
UUID_V4,0197ebcb-a3ce-7f70-83ee-d7df83c84342,72,7.91
UUID_V4,0197ebcb-a5c3-7a08-a84c-dd85ed539c6b,72,7.97
UUID_V4,0197ebcb-a7b5-790c-9bf8-3dba104a29fb,79,7.2
UUID_V4,0197ebcb-a9a9-7e65-8b04-7b72ebf1e68c,109,5.25
UUID_V4,0197ebcb-ab9e-7750-8cab-70c7e5018096,68,8.36
UUID_V4,0197ebcb-ad92-7172-8eba-0645071a6e21,78,7.36
UUID_V4,0197ebcb-af87-7cce-9416-44e058aeeeb4,64,8.91
UUID_V4,0197ebcb-b17c-743a-b783-5e94bb94000c,98,5.85
UUID_V4,0197ebcb-b370-7e4c-a91f-ae63f35c8a20,96,6.0
UUID_V4,0197ebcb-b562-79c9-bc1d-b82f12cc7fb4,220,2.62
UUID_V4,0197ebcb-b753-7184-9e4a-bfc757b01a04,31,18.36
UUID_V4,0197ebcb-b94c-7426-8aac-739f828b6ac7,75,7.63
UUID_V4,0197ebcb-bb3b-7a49-a52f-70fc49e3a251,99,5.78
UUID_V4,0197ebcb-bd30-7481-a5ea-7b6593749ce9,109,5.28
UUID_V4,0197ebcb-bf28-7b91-b737-56a68faccf9c,87,6.58
UUID_V4,0197ebcb-c11a-794b-a98d-55fb25b79491,243,2.36
UUID_V4,0197ebcb-c310-7433-8ecc-3eda77fd78af,84,6.85
UUID_V4,0197ebcb-c502-7159-8ec7-63f1bfd2fc77,89,6.4
UUID_V4,0197ebcb-c6f8-79ff-99f6-11551981ce91,74,7.69
UUID_V4,0197ebcb-c8ea-71a7-bc0b-f3472b6e46d9,108,5.33
UUID_V4,0197ebcb-cadf-751b-be59-97377b534c86,58,9.82
UUID_V4,0197ebcb-ccd2-71c2-93d1-2f523464ad79,157,3.66
UUID_V4,0197ebcb-cec3-7754-aafd-ba5355f4325e,63,9.06
UUID_V4,0197ebcb-d0b9-7bf5-9311-06934007283a,110,5.22
UUID_V4,0197ebcb-d2ae-7dcc-a42d-1fce49cfecfb,72,7.9
UUID_V4,0197ebcb-d4a2-79ae-8c4e-a0be3bf2a051,108,5.33
UUID_V4,0197ebcb-d694-75e4-810e-dd12197753e5,74,7.73
UUID_V4,0197ebcb-d886-7ec0-9b54-7f0b491b449f,66,8.66
UUID_V4,0197ebcb-da7f-7d4b-942a-2aa2b4db27fa,98,5.85
UUID_V4,0197ebcb-dc6f-79a0-a1df-d3e4d1877d17,71,8.06
UUID_V4,0197ebcb-de63-71ff-9753-d69dd579b18d,80,7.13
UUID_V4,0197ebcb-e05a-7ead-8cc2-f9331b6953ad,82,6.95
UUID_V4,0197ebcb-e24d-748e-9717-b9fc2c930c7f,83,6.91
UUID_V4,0197ebcb-e443-7b8f-9237-bef2eb1e3f55,79,7.26
UUID_V4,0197ebcb-e636-73e2-ab3f-f1ff0f6bc693,78,7.36
UUID_V4,0197ebcb-e82b-7dc0-9ce3-f8800a8dfa7e,96,5.96
UUID_V4,0197ebcb-ea1f-7002-98cd-8efe9f765659,75,7.63
UUID_V4,0197ebcb-ec11-7814-b869-7e5438cf0ddd,95,6.05
UUID_V4,0197ebcb-ee07-7775-8bbe-b547ce412d72,89,6.41
UUID_V4,0197ebcb-effb-7a8b-ab84-b4ef6b1e1ad3,123,4.67
UUID_V4,0197ebcb-f1ed-74ce-8baa-237ff3070180,84,6.79
UUID_V4,0197ebcb-f3e3-7874-8fff-ce76f74686f5,103,5.59
UUID_V4,0197ebcb-f5d6-7855-95dc-37323ae2f145,87,6.61
UUID_V4,0197ebcb-f7cb-7f71-9391-3eb81a65589a,86,6.66
UUID_V4,0197ebcb-f9be-7f94-aa31-5130cc79ba5a,75,7.67
UUID_V4,0197ebcb-fbb1-747d-aaca-869dbb37b2bf,92,6.26
UUID_V4,0197ebcb-fda5-7def-bf27-ef61339ba878,77,7.41
UUID_V4,0197ebcb-ff9a-7cca-85e6-8f7f49e23d90,94,6.09
UUID_V4,0197ebcc-018f-7146-98c7-270008337ee0,105,5.44
UUID_V4,0197ebcc-0383-7e76-9dab-da43522a2675,102,5.61
UUID_V4,0197ebcc-0577-759e-bded-8db5b5d9103e,77,7.4
UUID_V4,0197ebcc-076b-7458-b152-16e0a03281e0,109,5.24
UUID_V4,0197ebcc-095d-7df6-9b35-2e6cf29231ed,78,7.36
UUID_V4,0197ebcc-0b4f-79a6-b54e-117bfdf407a9,64,8.88
UUID_V4,0197ebcc-0d45-7f1a-a51e-fd2050b56345,91,6.32
UUID_V4,0197ebcc-0f3a-7c13-9fbb-b09e0df33f06,83,6.89
UUID_V4,0197ebcc-112d-7ec4-85f5-c0216bccc6fb,38,14.93
UUID_V4,0197ebcc-1321-7f00-87f2-07aa62ec8651,111,5.15
UUID_V4,0197ebcc-1517-77f7-8e67-65d79760314f,71,8.06
UUID_V4,0197ebcc-170a-7685-8dd6-a572496d2770,95,6.02
UUID_V4,0197ebcc-18fd-7baf-bcc5-76a94f3bb411,93,6.15
UUID_V4,0197ebcc-1af2-7f7c-b73e-a6e2a28f68ae,108,5.29
UUID_V4,0197ebcc-1ce5-712f-baf3-ef6b65fecf57,77,7.46
UUID_V4,0197ebcc-1eda-75b2-a9bc-1ae8f4e6f4b0,104,5.49
UUID_V4,0197ebcc-20cf-7d81-9ce8-dba31afd0a76,92,6.26
UUID_V4,0197ebcc-22c1-74a7-9739-412114f2b8fa,107,5.38
UUID_V4,0197ebcc-24b7-7cfa-b1ba-ebaffd61fb49,79,7.23
UUID_V4,0197ebcc-26aa-716e-8c41-66f8664c06c0,87,6.56
UUID_V4,0197ebcc-289f-7f7a-a7df-6f3056d78935,93,6.15
UUID_V4,0197ebcc-2a91-775c-a63d-9926f537c728,118,4.86
UUID_V4,0197ebcc-2c85-725e-8e93-82038135b2bb,75,7.59
UUID_V4,0197ebcc-2e7a-788a-ae39-ea01210413c4,105,5.49
UUID_V4,0197ebcc-306d-73f9-8231-60e47104a7f8,71,8.1
UUID_V4,0197ebcc-3263-7275-a0d8-c28c6bbcb205,109,5.27
UUID_V4,0197ebcc-3455-7285-b310-c41a91859be9,89,6.42
UUID_V4,0197ebcc-3649-78a3-ab50-24e4d23b0e7e,96,5.96
UUID_V4,0197ebcc-383e-7384-8711-a0cd16e4f55b,74,7.69
UUID_V4,0197ebcc-3a32-73d0-8a6b-5910322c28e8,143,4.01
UUID_V4,0197ebcc-3c25-7a6f-a8d1-5c23f3314645,92,6.25
UUID_V4,0197ebcc-3e18-743f-8626-3729d00319ae,90,6.39
UUID_V4,0197ebcc-400d-7d1b-843a-c5dc4fd50e07,77,7.42
UUID_V4,0197ebcc-4203-7836-b39f-01f1b84845f0,99,5.77
UUID_V4,0197ebcc-43f7-7a04-829d-df0234e479bf,85,6.73
UUID_V4,0197ebcc-45e9-7394-8cf3-27f900e125ff,104,5.49
UUID_V4,0197ebcc-47de-744b-821f-d6e44daacf6f,78,7.31
UUID_V4,0197ebcc-49d3-7100-992e-8badd0c8b492,81,7.06
UUID_V4,0197ebcc-4bc4-70ee-88b4-af502b0b095c,73,7.89
UUID_V4,0197ebcc-4db7-7890-a9c6-9329a4bcec06,99,5.81
UUID_V4,0197ebcc-4fad-7163-b514-b45464cd7d9b,72,8.0
UUID_V4,0197ebcc-51a2-7cdb-8222-a1e041603875,85,6.74
UUID_V4,0197ebcc-5395-7abf-9f6e-cefe5e40fe47,86,6.63
UUID_V4,0197ebcc-5589-7957-9260-cd8359739137,98,5.88
UUID_V4,0197ebcc-577d-7f65-8ce8-0de3938d4603,82,6.95
UUID_V4,0197ebcc-5972-7a06-aa4c-f081c916caa5,83,6.87
UUID_V4,0197ebcc-5b66-7c3a-bfb1-157445b53cbd,81,7.06
UUID_V4,0197ebcc-5d5a-753c-9e1a-0a6f882566cc,85,6.74
UUID_V4,0197ebcc-5f4d-7d7c-a176-1e0a0589ebb0,68,8.38
UUID_V4,0197ebcc-6142-763f-83d7-31cacccffdb1,86,6.68
UUID_V4,0197ebcc-6336-71c6-b045-59d845585109,60,9.51
UUID_V4,0197ebcc-6529-7f4d-89a6-ef10a4496e3c,71,8.11
UUID_V4,0197ebcc-671e-72f1-ace8-237f2362d8d0,76,7.56
UUID_V4,0197ebcc-6912-7e3d-bef8-bd9dcd4ca1f1,83,6.91
UUID_V4,0197ebcc-6b05-70bb-8de2-341de6f74278,81,7.05
UUID_V4,0197ebcc-6cf9-7337-af89-fa9adcca34cd,96,5.96
UUID_V4,0197ebcc-6eee-70b4-8408-b3c08f583d9e,81,7.1
UUID_V4,0197ebcc-70de-75de-af6a-7b6ae754b1a7,83,6.89
UUID_V4,0197ebcc-72d1-70d5-b29b-7c69a891020b,193,2.98
UUID_V4,0197ebcc-74c7-778a-ae81-1f7af909d638,61,9.36
UUID_V4,0197ebcc-76bd-7a30-8c95-f55acf62473d,86,6.67
UUID_V4,0197ebcc-78b2-77af-9e20-e62fa77b6bc9,79,7.25
UUID_V4,0197ebcc-7aa6-702f-a107-7f98f17c6711,67,8.49
UUID_V4,0197ebcc-7c99-7262-bd7c-0062394fcbe4,107,5.37
UUID_V4,0197ebcc-7e8e-7285-b0cc-3d37803454ae,80,7.17
UUID_V4,0197ebcc-8082-702e-b553-2b0e091f9300,116,4.95
UUID_V4,0197ebcc-8276-76cf-bf4c-c53420d85e52,93,6.17
UUID_V4,0197ebcc-8469-7ce1-9561-9f2dd0a7f3e6,95,6.04
UUID_V4,0197ebcc-865e-79b8-9b90-efcd76ec3d68,49,11.55
UUID_V4,0197ebcc-8851-732c-acb3-567c113587ab,81,7.05
UUID_V4,0197ebcc-8a46-7765-8fee-ea24f114d66b,75,7.64
UUID_V4,0197ebcc-8c37-72e9-954a-cd82a6f2514c,83,6.91
UUID_V4,0197ebcc-8e29-7b3d-8ad2-f73134e9c74c,51,11.23
UUID_V4,0197ebcc-901d-7b33-bfd2-d5f76ea957c7,101,5.7
UUID_V4,0197ebcc-9215-7c93-9a12-3b5e9f59656c,85,6.71
UUID_V4,0197ebcc-940a-7df2-9fc2-b51e2bfe89a0,102,5.62
UUID_V4,0197ebcc-95fd-73d1-a66f-620153ef4603,71,8.02
UUID_V4,0197ebcc-97f2-7ad8-8563-59fe40c18dc9,86,6.64
UUID_V4,0197ebcc-99e2-7ed8-ab20-14001d889697,68,8.41
UUID_V4,0197ebcc-9bd8-717f-83f5-b8ef4b62496c,122,4.69
UUID_V4,0197ebcc-9dcc-7205-96f2-4172af3ef3ba,83,6.92
UUID_V4,0197ebcc-9fc2-7681-8872-e661858abe08,105,5.48
UUID_V4,0197ebcc-a1b1-7f22-ab13-612caffe3711,76,7.57
UUID_V4,0197ebcc-a3aa-70a2-9868-e4c0e36613ef,92,6.2
UUID_V4,0197ebcc-a59a-79f8-941d-41f00ac70478,54,10.49
UUID_V4,0197ebcc-a792-78de-a623-f017ddae3448,113,5.08
UUID_V4,0197ebcc-a986-704a-ba61-bd2aadc1040f,76,7.53
UUID_V4,0197ebcc-ab7a-7dd3-967a-3d12bb22823f,94,6.11
UUID_V4,0197ebcc-ad6e-73e0-9727-ed7070a030d3,57,9.95
UUID_V4,0197ebcc-af62-7f84-bbc1-861f3d291c0e,111,5.18
UUID_V4,0197ebcc-b155-7e02-988f-a2db1bbfb931,76,7.53
UUID_V4,0197ebcc-b346-78f4-a6da-06cdf9b16683,83,6.91
UUID_V4,0197ebcc-b53e-7b50-b6cf-d2761344d12c,71,8.07
UUID_V4,0197ebcc-b72e-7284-bf26-5bb9068ad3d7,71,8.0
UUID_V4,0197ebcc-b921-7bcc-9a29-d11ade8cbaf1,104,5.54
UUID_V4,0197ebcc-bb17-7c43-a1dd-1920e75700d6,71,8.06
UUID_V4,0197ebcc-bd0a-7edf-9881-1fb873834fad,65,8.83
UUID_V4,0197ebcc-bf02-7896-8a64-fd013ff6039e,105,5.45
UUID_V4,0197ebcc-c0f6-7ab0-9b23-3f997e135014,74,7.69
UUID_V4,0197ebcc-c2ea-715e-8aa8-b1bea6b66fd6,116,4.92
UUID_V4,0197ebcc-c4de-75f4-be48-8c7e1b946b2e,90,6.38
UUID_V4,0197ebcc-c6d0-7073-b1a5-e4d2290fddc9,89,6.42
UUID_V4,0197ebcc-c8c6-721d-8b3e-45008981d239,73,7.81
UUID_V4,0197ebcc-cab5-7ff4-9939-737c85505f44,73,7.8
UUID_V4,0197ebcc-ccac-7b91-bb71-59f6bf6b4b48,134,4.29
UUID_V4,0197ebcc-cea2-7525-be11-d688af633f79,100,5.72
UUID_V4,0197ebcc-d092-79f3-9f77-86a8de2e00c6,91,6.31
UUID_V4,0197ebcc-d28a-7d7d-bac4-1a3d707e1372,90,6.37
UUID_V4,0197ebcc-d47a-765d-bbe2-5e2dbbb9d0d7,81,7.1
UUID_V4,0197ebcc-d672-721a-9023-a6d5af32550c,57,10.08
UUID_V4,0197ebcc-d863-7b26-bfc3-56605be77e3c,60,9.53
UUID_V4,0197ebcc-da5a-72a4-90a9-d26085c1029a,95,6.03
UUID_V4,0197ebcc-dc4e-7415-b604-4c9687e70375,70,8.15
UUID_V4,0197ebcc-de41-7973-8812-7831a535fe7a,60,9.48
UUID_V4,0197ebcc-e032-76b0-98e3-dbe9c5a8ef8b,69,8.34
UUID_V4,0197ebcc-e225-7d6f-9001-495247e7e6c7,46,12.39
UUID_V4,0197ebcc-e41b-73ff-8b82-09224952318b,45,12.75
UUID_V4,0197ebcc-e60e-7e62-9159-94c58fbfddad,112,5.14
UUID_V4,0197ebcc-e805-70e9-a014-01e24f43bdaf,53,10.82
UUID_V4,0197ebcc-e9fa-70fb-9494-cb17c601f07e,119,4.81
UUID_V4,0197ebcc-ebed-7934-a2e2-1426a2f0cd42,85,6.75
UUID_V4,0197ebcc-ede2-73ee-a734-e18cb6b33c43,111,5.17
UUID_V4,0197ebcc-efd5-7167-89d3-4b4e1159a289,95,6.06
UUID_V4,0197ebcc-f1ca-7e1b-9ed8-80e402786554,60,9.58
UUID_V4,0197ebcc-f3be-7975-8f81-2364add46d5d,70,8.14
UUID_V4,0197ebcc-f5ad-7a85-b6d1-bba1da718230,47,12.22
UUID_V4,0197ebcc-f7a1-7520-84d4-47f6b8eb141c,52,10.95
UUID_V4,0197ebcc-f999-700b-8f61-421528fe8dbe,101,5.68
UUID_V4,0197ebcc-fb8d-7e03-b05a-53d98d1e4b62,86,6.64
UUID_V4,0197ebcc-fd81-7e63-b438-536022acf21d,121,4.72
UUID_V4,0197ebcc-ff79-7d04-9dda-c78450042a96,32,17.72
UUID_V4,0197ebcd-0167-7b6e-96ee-15b6d8938c49,53,10.71
UUID_V4,0197ebcd-035d-7f0e-813f-af6a05ffdf1b,36,15.85
UUID_V4,0197ebcd-054e-75fb-a600-d3cec9098244,89,6.43
UUID_V4,0197ebcd-0745-7c19-b46e-1c308a4e7501,48,11.9
UUID_V4,0197ebcd-0936-7bbf-9d03-9902ef6a04cc,83,6.91
UUID_V4,0197ebcd-0b2d-7c4f-bcd8-09b507878bd0,29,19.55
UUID_V4,0197ebcd-0d21-7785-8d3c-26a508feff09,90,6.39
UUID_V4,0197ebcd-0f15-7947-a07b-c5c5a5995ee3,82,7.01
UUID_V4,0197ebcd-1106-7098-8bf4-2cce47f362c2,110,5.22
UUID_V4,0197ebcd-12fb-7d26-889e-e01afa6ca025,71,8.01
UUID_V4,0197ebcd-14ef-7215-988d-5a58f369f41c,45,12.68
UUID_V4,0197ebcd-16e2-760c-8078-aba23c27617c,122,4.7
UUID_V4,0197ebcd-18d9-7c90-99e4-e12164dc8d5a,46,12.35
UUID_V4,0197ebcd-1acb-7891-8ead-3e14531b8bc9,69,8.34
UUID_V4,0197ebcd-1cc0-7cf6-8542-5eec61648277,39,14.51
UUID_V4,0197ebcd-1eb2-748d-b6fb-55687977a8aa,67,8.59
UUID_V4,0197ebcd-20a9-7039-a248-819b94d2da1c,78,7.35
UUID_V4,0197ebcd-229d-7731-a82b-21b4fa2d2fb6,65,8.73
UUID_V4,0197ebcd-248e-7d6b-8b7c-33254a90fc4a,101,5.69
UUID_V4,0197ebcd-2681-7a1f-a76f-41679e1f1b2a,36,15.75
UUID_V4,0197ebcd-2876-7a81-93f1-67cbb961047f,102,5.64
UUID_V4,0197ebcd-2a69-7b3d-97dc-a03430c89404,46,12.38
UUID_V4,0197ebcd-2c60-7bf9-8243-cf18810db159,96,5.99
UUID_V4,0197ebcd-2e52-795c-a3ad-abbde74e1b64,67,8.48
UUID_V4,0197ebcd-3049-79de-8bc8-290c38aacacc,71,8.07
UUID_V4,0197ebcd-3239-776f-9bee-75c1849de9fb,67,8.54
UUID_V4,0197ebcd-3431-7997-bf90-2b50f373a5a0,53,10.76
UUID_V4,0197ebcd-3621-7f6c-9a42-33429cbed96d,31,18.26
UUID_V4,0197ebcd-3816-7590-a941-50843bc9f3c6,53,10.67
UUID_V4,0197ebcd-3a08-7651-a204-8b9cd85dbf70,47,12.13
UUID_V4,0197ebcd-3c01-7ec5-a15b-6d0f8c1e81ec,106,5.42
UUID_V4,0197ebcd-3df5-7309-a2d4-18f52b8e7e89,93,6.15
UUID_V4,0197ebcd-3fe9-717b-a9b4-861d188d9168,98,5.83
UUID_V4,0197ebcd-41d9-7ba0-ac1a-0fa2a2a22e5c,38,14.83
UUID_V4,0197ebcd-43cc-728a-9f10-c97bad968cd5,36,15.76
UUID_V4,0197ebcd-45c3-745b-b651-15398e5b74ea,46,12.32
UUID_V4,0197ebcd-47b7-75bd-b815-bd485bcf40eb,45,12.53
UUID_V4,0197ebcd-49ab-7c4a-b269-d72b3c0503d7,43,13.14
UUID_V4,0197ebcd-4ba0-7e8f-821d-606be5494d18,36,15.73
UUID_V4,0197ebcd-4d92-7df1-aab8-3cc243933ee3,64,8.88
UUID_V4,0197ebcd-4f89-799d-9484-d921269ca298,43,13.1
UUID_V4,0197ebcd-517d-7b7b-b8fb-01fa51f74f4d,67,8.5
UUID_V4,0197ebcd-536e-7ed9-acb4-0330f884e6e7,150,3.82
UUID_V4,0197ebcd-5561-7547-9cde-84f2b332933d,69,8.31
UUID_V4,0197ebcd-5756-7d42-8608-8b28691ab84c,77,7.4
UUID_V4,0197ebcd-594b-7a19-bdc1-d46903ba38c4,63,9.11
UUID_V4,0197ebcd-5b3c-7330-b350-22435397428f,78,7.34
UUID_V4,0197ebcd-5d32-7595-b695-3fc1a00ab732,48,11.85
UUID_V4,0197ebcd-5f29-7580-94f8-cebfe297c2a3,183,3.13
UUID_V4,0197ebcd-611a-710d-9dc4-2dca5d616ac0,105,5.47
UUID_V4,0197ebcd-6310-791d-a96b-18930296824b,40,14.28
UUID_V4,0197ebcd-6504-76ad-ba0b-988d47240414,27,20.63
UUID_V4,0197ebcd-66f6-7676-8316-82d6c0e158e7,76,7.52
UUID_V4,0197ebcd-68ec-769e-b4ad-29788f256929,74,7.73
UUID_V4,0197ebcd-6ae1-716f-a20a-b84be649ea25,119,4.83
UUID_V4,0197ebcd-6cd2-7506-ba13-c92a71609d06,69,8.28
UUID_V4,0197ebcd-6ec7-72ee-894c-6854aa92ff11,38,15.11
UUID_V4,0197ebcd-70bb-70fb-af2c-8bfac156cb94,30,19.07
UUID_V4,0197ebcd-72b1-7478-9e2f-b6d8dc71f615,62,9.27
UUID_V4,0197ebcd-74a2-7342-97d7-fac060105f06,29,19.47
UUID_V4,0197ebcd-7698-7ccf-9f08-6215522fb171,36,15.78
UUID_V4,0197ebcd-788c-7135-bc72-65cf16557939,61,9.3
UUID_V4,0197ebcd-7a7c-7e64-b678-223ba8c5fa67,33,17.07
UUID_V4,0197ebcd-7c74-76e0-8ccd-c2746118c671,24,24.0
UUID_V4,0197ebcd-7e66-715d-8b96-318877f30f27,35,16.13
UUID_V4,0197ebcd-805a-7cd8-933b-23c9b9231f6e,120,4.78
UUID_V4,0197ebcd-8250-7b80-b7fc-721d2f2a7ec2,47,12.24
UUID_V4,0197ebcd-8444-7f68-9cba-be04315a63fb,51,11.09
UUID_V4,0197ebcd-8638-72f6-b03c-62c6734318bc,80,7.17
UUID_V4,0197ebcd-882d-7980-a7d0-00c5acf0c41b,28,19.89
UUID_V4,0197ebcd-8a20-7e8b-9fee-091a6361bc01,52,10.99
UUID_V4,0197ebcd-8c11-7834-9061-b63725903e34,87,6.55
UUID_V4,0197ebcd-8e08-7821-b549-b5c479132833,34,16.86
UUID_V4,0197ebcd-8ffc-72b8-adfc-c935c3a861d8,51,11.27
UUID_V4,0197ebcd-91ec-7b2b-8740-85d3e01fb27a,32,17.79
UUID_V4,0197ebcd-93e5-7588-8c05-27c5d5578d67,54,10.51
UUID_V4,0197ebcd-95d5-77bb-91fa-124b4aa65c03,30,18.91
UUID_V4,0197ebcd-97c8-7e8d-b768-8563cc29a4ec,60,9.6
UUID_V4,0197ebcd-99c0-740a-b3ac-ee8ff7ccc287,36,15.94
UUID_V4,0197ebcd-9bb0-7873-b0d9-f6e6f6f580b9,42,13.61
UUID_V4,0197ebcd-9da4-791b-9773-1e97e795eafd,94,6.13
UUID_V4,0197ebcd-9f9c-7ab3-a7c8-56b777428721,96,6.0
UUID_V4,0197ebcd-a18e-780c-ac0b-70c8a5d2321e,98,5.88
UUID_V4,0197ebcd-a381-78d5-97e4-64841757f18f,91,6.33
UUID_V4,0197ebcd-a578-72de-957d-247ba7e957cb,112,5.13
UUID_V4,0197ebcd-a76d-7451-a6b6-77588fb44590,103,5.55
UUID_V4,0197ebcd-a960-72d6-8320-0ca868469acf,36,15.87
UUID_V4,0197ebcd-ab54-7325-877b-944e1e4c4434,39,14.52
UUID_V4,0197ebcd-ad48-7625-84a6-1b672b189126,73,7.84
UUID_V4,0197ebcd-af39-74e4-a1ef-fd86c9c34e81,55,10.33
UUID_V4,0197ebcd-b12d-7d9b-9dc2-49387b3a2d07,72,8.0
UUID_V4,0197ebcd-b320-7048-af99-329459b647a0,143,4.02
UUID_V4,0197ebcd-b518-78f7-9936-9e390f9c8c4c,101,5.69
UUID_V4,0197ebcd-b70c-7dfa-9c08-a2311af39b6a,63,9.08
UUID_V4,0197ebcd-b8ff-7cc0-98ad-75796a4b42a5,100,5.72
UUID_V4,0197ebcd-baf4-7a10-9b32-9f474e7ee369,91,6.3
UUID_V4,0197ebcd-bce3-76e4-a9f3-f6acd7ab5876,39,14.77
UUID_V4,0197ebcd-bedb-736c-b0c6-62e6e5e63938,46,12.4
UUID_V4,0197ebcd-c0cf-7667-a320-4b7dd78ba94b,220,2.61
UUID_V4,0197ebcd-c2c1-71f9-96f4-7240b33023cc,78,7.36
UUID_V4,0197ebcd-c4b3-7477-be1f-b79324b5d3ea,66,8.71
UUID_V4,0197ebcd-c6a9-76a3-a2f2-73518b1e1933,40,14.06
UUID_V4,0197ebcd-c8a2-719c-b48b-e189f23369f4,20,28.5
UUID_V4,0197ebcd-ca94-7baa-991a-47010bc5c3ef,28,19.89
UUID_V4,0197ebcd-cc88-7edf-8139-c9226a696989,91,6.28
UUID_V4,0197ebcd-ce7c-7a71-9270-c467912ce199,27,21.3
UUID_V4,0197ebcd-d06d-772c-ab5b-9617f66a0ab4,74,7.75
UUID_V4,0197ebcd-d263-7d3e-a288-91157a202fa4,37,15.21
UUID_V4,0197ebcd-d456-768d-bc1f-8186f7f9f95b,93,6.16
UUID_V4,0197ebcd-d64c-782e-8540-cca3576c4552,61,9.44
UUID_V4,0197ebcd-d83f-713f-85d4-9089c94af665,65,8.81
UUID_V4,0197ebcd-da31-77ce-99eb-b9fe8c79f571,42,13.47
UUID_V4,0197ebcd-dc25-71d5-85fc-dc14368df3f5,94,6.1
UUID_V4,0197ebcd-de19-753c-b85c-4cf0e791c03c,71,8.03
UUID_V4,0197ebcd-e010-784c-95e6-83013e540c9f,104,5.53
UUID_V4,0197ebcd-e202-70b8-8e83-921a4662e92c,70,8.2
UUID_V4,0197ebcd-e3f8-7f42-a99e-29b2b8048d6a,86,6.68
UUID_V4,0197ebcd-e5e9-7385-b2d3-ba1bc42533aa,72,7.93
UUID_V4,0197ebcd-e7df-7470-9f49-097ac78ce254,63,9.11
UUID_V4,0197ebcd-e9d0-7b38-929b-2ce91821d50a,70,8.16
UUID_V4,0197ebcd-ebc8-7326-93bc-fb2519d1021c,121,4.74
UUID_V4,0197ebcd-edba-7ecc-9263-a64830ad22bc,110,5.2
UUID_V4,0197ebcd-efac-7ad4-8bc0-e05911be4119,53,10.84
UUID_V4,0197ebcd-f1a1-741e-afe6-d33b2b62d0fd,60,9.59
UUID_V4,0197ebcd-f395-7ae3-8d01-2ee4464c7ff0,52,10.88
UUID_V4,0197ebcd-f589-7c82-b382-8de5f6c9ea4c,85,6.7
UUID_V4,0197ebcd-f77f-7deb-92b0-9072c8083d4b,63,9.09
UUID_V4,0197ebcd-f972-78f4-84ba-d8a697d86745,32,17.66
UUID_V4,0197ebcd-fb65-7f7b-a768-ae08fbbcae53,49,11.73
UUID_V4,0197ebcd-fd59-7d8d-83c6-1a5131000d5f,77,7.4
UUID_V4,0197ebcd-ff4d-7129-9337-01b992bc4bd8,38,14.91
UUID_V4,0197ebce-0141-7fb8-9a5c-496d3887d0e2,77,7.47
UUID_V4,0197ebce-0338-7651-8f3d-85471f350d43,94,6.12
UUID_V4,0197ebce-052c-7f88-b408-793e0879632e,98,5.86
UUID_V4,0197ebce-071d-7185-9adf-fd63769beac0,98,5.87
UUID_V4,0197ebce-0911-739c-8ab2-7a56a5cfee1d,45,12.57
UUID_V4,0197ebce-0b03-722d-bfaa-e6588f5aa416,106,5.41
UUID_V4,0197ebce-0cfa-7191-bb98-73c550a99f7c,42,13.61
UUID_V4,0197ebce-0eec-7be7-9d9e-f8ed60d77b7c,89,6.41
UUID_V4,0197ebce-10e3-7f34-8738-a3c2cb514802,41,13.85
UUID_V4,0197ebce-12d6-7104-8d58-ae86bb38977e,67,8.58
UUID_V4,0197ebce-14cb-776b-9cdc-0fa265ba3119,66,8.71
UUID_V4,0197ebce-16bf-7102-90f3-0fc37b6c3e38,84,6.81
UUID_V4,0197ebce-18b0-7b47-9f68-e52920fd1795,34,16.88
UUID_V4,0197ebce-1aa7-73b2-8309-ef39edb0d422,83,6.88
UUID_V4,0197ebce-1c99-7649-a52f-8fb961eb6795,33,17.13
UUID_V4,0197ebce-1e8f-751e-be00-1d23861f884d,103,5.58
UUID_V4,0197ebce-2083-7344-b32b-dff7638876d2,57,10.06
UUID_V4,0197ebce-2272-7a8e-940c-90ce6d78e902,21,26.59
UUID_V4,0197ebce-246b-720d-8be6-a774cdf137f7,41,13.77
UUID_V4,0197ebce-265f-7199-82cb-da64b9c94f93,94,6.1
UUID_V4,0197ebce-2852-7bf8-8805-2bb386ff78e3,33,17.26
UUID_V4,0197ebce-2a46-730b-abe0-b0a1fe6181b6,87,6.61
UUID_V4,0197ebce-2c38-708b-bac6-1ba16b58938f,48,11.88
UUID_V4,0197ebce-2e2d-720f-a85f-08ed05e53cc8,94,6.11
UUID_V4,0197ebce-3020-71fd-8484-0f8c56de4276,28,19.95
UUID_V4,0197ebce-3217-7d51-b23c-3327e5a9cbcc,45,12.78
UUID_V4,0197ebce-3406-7761-9c7a-32543a93ab49,74,7.78
UUID_V4,0197ebce-35fa-723f-8f9e-48cd1b4e8b22,114,5.03
UUID_V4,0197ebce-37f0-79f9-9ddd-164022dba328,78,7.33
UUID_V4,0197ebce-39e4-76a0-a6d8-04b1ee47b6a9,105,5.45
UUID_V4,0197ebce-3bda-7be7-b362-ec0356d6b1eb,51,11.28
UUID_V4,0197ebce-3dcb-788e-9d1e-e6f32c88c271,34,16.54
UUID_V4,0197ebce-3fbf-71a4-80c5-2f5a12010d6a,93,6.17
UUID_V4,0197ebce-41b4-767a-9a43-2e9a86408255,62,9.2
UUID_V4,0197ebce-43aa-7e85-8e46-ec61a176c1f3,59,9.61
UUID_V4,0197ebce-45a0-7f6c-bf1a-a88c4d5a515d,69,8.27
UUID_V4,0197ebce-4793-77a4-a6cf-657e004ea457,50,11.31
UUID_V4,0197ebce-4985-7f43-8dec-11b08ee9c68f,94,6.11
UUID_V4,0197ebce-4b79-7559-8724-0cf219e32a0f,57,10.08
UUID_V4,0197ebce-4d6c-7b29-9797-f00c3825e887,34,16.9
UUID_V4,0197ebce-4f63-784b-be1d-37d538ccde4f,33,16.96
UUID_V4,0197ebce-5152-7dd4-bc4b-b3595c5fc51e,54,10.59
UUID_V4,0197ebce-5349-7144-86e3-636127a25b05,55,10.38
UUID_V4,0197ebce-553e-7733-a1eb-4902935e2278,74,7.71
UUID_V4,0197ebce-5732-7df8-b562-94750ccbd76f,77,7.42
UUID_V4,0197ebce-5923-7c69-86c1-ffbd6227ea04,68,8.47
UUID_V4,0197ebce-5b16-757b-bd27-7edf9167c847,39,14.63
UUID_V4,0197ebce-5d0b-7879-bbaa-125982d4bacf,93,6.18
UUID_V4,0197ebce-5efe-7446-a436-0a642d4aa5f1,54,10.63
UUID_V4,0197ebce-60f3-7d9d-9b11-d1e2852c86e2,53,10.68
UUID_V4,0197ebce-64df-764c-87a5-7110fc55eaca,73,7.87
UUID_V4,0197ebce-66d0-714c-8517-a77cd9124da8,79,7.27
UUID_V4,0197ebce-68c4-7752-a554-329982a5991b,87,6.56
UUID_V4,0197ebce-6aba-767b-9715-22ba92ddf312,66,8.71
UUID_V4,0197ebce-6cab-7b5e-8de5-e2b790263946,65,8.84
UUID_V4,0197ebce-6ea3-7ca0-9e1e-abfc69f07980,31,18.31
UUID_V4,0197ebce-7094-74c3-8527-ab324d4a411a,81,7.09
UUID_V4,0197ebce-7289-7924-9604-9ed12b6fb363,64,8.96
UUID_V4,0197ebce-747f-7e62-a616-1afdfd7d1a14,52,11.0
UUID_V4,0197ebce-766f-7661-aa1c-8c37b13d8139,28,20.24
UUID_V4,0197ebce-7866-7ad7-9c47-341fb232b3fa,40,14.27
UUID_V4,0197ebce-7a5a-74aa-a909-49a267229a19,91,6.28
UUID_V4,0197ebce-7c4d-77bf-b15b-5622f6b79868,40,14.21
UUID_V4,0197ebce-7e40-730a-9b4a-ddee5948372b,64,8.92
UUID_V4,0197ebce-8034-7e8a-b86e-fc889eb83a54,50,11.39
UUID_V4,0197ebce-822b-7a4a-9dd1-dcd025d495e7,75,7.62
UUID_V4,0197ebce-841d-73ef-9c84-241aab0d02e5,101,5.67
UUID_V4,0197ebce-8611-7f97-846b-b567e0accb42,67,8.57
UUID_V4,0197ebce-8806-78ed-a804-5eb838b67e6f,45,12.54
UUID_V4,0197ebce-89f8-7b68-8f7e-4df4e5043b8e,46,12.47
UUID_V4,0197ebce-8beb-7dd8-a2a1-f70e476d6d23,76,7.52
UUID_V4,0197ebce-8de7-76a2-8564-49da6be73afc,26,21.91
UUID_V4,0197ebce-8fd7-7e23-970b-819f1270def1,115,5.0
UUID_V4,0197ebce-91ca-7531-980c-d3f53a3ffc24,55,10.31
UUID_V4,0197ebce-93be-78a5-a3b1-8b03bef1ab9d,97,5.89
UUID_V4,0197ebce-95b3-7b0d-ab00-27a329b8de71,87,6.6
UUID_V4,0197ebce-97a6-778e-9b72-79c8277f68e1,72,7.91
UUID_V4,0197ebce-9996-7fa5-b168-93a93d2d72a9,116,4.96
UUID_V4,0197ebce-9b8b-7a69-90ff-b597482abad0,72,8.0
UUID_V4,0197ebce-9d7e-7c66-b668-910ac848de75,100,5.74
UUID_V4,0197ebce-9f76-7f41-bdd5-f68c83a74a0c,107,5.34
UUID_V4,0197ebce-a16a-7c90-b010-5e1ef5751fc6,96,5.98
UUID_V4,0197ebce-a35e-7e6a-ae5a-002f24f199b0,124,4.64
UUID_V4,0197ebce-a54e-7b69-b988-c4fa6332c493,104,5.5
UUID_V4,0197ebce-a746-723e-9ac0-aa3028329bc2,111,5.18
UUID_V4,0197ebce-a937-7a2b-8f61-bb326dd76664,71,8.06
UUID_V4,0197ebce-ab2d-72e5-9e9a-ef73a1b81355,101,5.66
UUID_V4,0197ebce-ad21-794c-84cf-0d7a45bfc65c,69,8.24
UUID_V4,0197ebce-af16-7401-9cd1-6eadde5ffaf9,85,6.77
UUID_V4,0197ebce-b109-7281-83c7-ffbcb315c16a,72,7.95
UUID_V4,0197ebce-b2fe-7811-9b49-24d316f883f9,84,6.81
UUID_V4,0197ebce-b4f0-72cf-b9e5-5a5c054a8d9a,56,10.23
UUID_V4,0197ebce-b6e5-7e70-80d3-cf877d17b06b,76,7.53
UUID_V4,0197ebce-b8d9-7bee-98d7-224a3dbb04f0,76,7.49
UUID_V4,0197ebce-bace-7c53-923d-6105a625f3be,93,6.16
UUID_V4,0197ebce-bcc2-7f5f-b1a0-920ce8ef63b6,75,7.6
UUID_V4,0197ebce-beb2-7e95-baa1-7c38a6404656,45,12.66
UUID_V4,0197ebce-c0a7-7d63-b387-74c4155de0ce,78,7.31
UUID_V4,0197ebce-c29e-76da-a578-d30895944b15,91,6.29
UUID_V4,0197ebce-c491-761c-9b28-b14dbba8bceb,84,6.78
UUID_V4,0197ebce-c686-7e04-8c9a-12071c85653d,59,9.74
UUID_V4,0197ebce-c87b-77dd-b39b-09e85e1aab0b,66,8.71
UUID_V4,0197ebce-ca6b-7e73-9bde-71ab576b6c36,82,6.99
UUID_V4,0197ebce-cc61-7b07-9486-2505d830050d,117,4.91
UUID_V4,0197ebce-ce56-7eb1-8dec-13d33fa20a54,114,5.04
UUID_V4,0197ebce-d048-788d-8a6d-6cb213369143,95,6.04
UUID_V4,0197ebce-d23d-7f5e-a83e-6896d93c054c,87,6.6
UUID_V4,0197ebce-d430-7032-b9ba-3363905360bc,51,11.18
UUID_V4,0197ebce-d621-76ab-89e5-867d4901851b,90,6.34
UUID_V4,0197ebce-d81a-7e8f-99e7-ab74897a0ec2,83,6.88
UUID_V4,0197ebce-da0a-7bf8-9cc5-92e4cc27a38b,103,5.57
UUID_V4,0197ebce-dc01-73f9-b0e9-b29ebd5314a8,89,6.42
UUID_V4,0197ebce-ddf2-71f5-befa-c2cce7c2e913,107,5.37
UUID_V4,0197ebce-dfe9-705a-8dc6-42ac997a3e95,56,10.19
UUID_V4,0197ebce-e1de-78d3-8969-50b7c7fb517b,82,7.01
UUID_V4,0197ebce-e3d1-732f-bb66-1ba8cfcad264,104,5.53
UUID_V4,0197ebce-e5c5-7d3f-b0e0-b6a17db329d1,86,6.63
UUID_V4,0197ebce-e7b6-78f5-b422-52b46e3809dc,92,6.25
UUID_V4,0197ebce-e9ae-7935-9108-812ad54a32ac,84,6.86
UUID_V4,0197ebce-eb9f-7741-93dc-aafeeb7dd7ed,98,5.87
UUID_V4,0197ebce-ed96-79d1-a2b7-aa311392c8f4,118,4.84
UUID_V4,0197ebce-ef88-7590-945a-342ce3b4a605,50,11.5
UUID_V4,0197ebce-f17e-7a6e-b685-a6c81fd27eb6,91,6.27
UUID_V4,0197ebce-f372-72e2-bfab-6bbc4fb578e0,94,6.11
UUID_V4,0197ebce-f566-78dc-b3f9-30cab52fc791,117,4.89
UUID_V4,0197ebce-f75a-79b4-a2a8-3987d2251226,78,7.29
UUID_V4,0197ebce-f94e-7a06-ba9c-d87861c32069,134,4.27
UUID_V4,0197ebce-fb41-755f-a4d7-98e3ad0002e4,81,7.06
UUID_V4,0197ebce-fd35-77ee-979b-7a01dbf0a7b1,128,4.49
UUID_V4,0197ebce-ff28-7c9a-bd69-d11792c4b04c,88,6.53
UUID_V4,0197ebcf-011e-7868-86b7-45b2574f40fc,125,4.58
UUID_V4,0197ebcf-030f-7e10-80ac-e08afb993a35,77,7.45
UUID_V4,0197ebcf-0506-7414-8f56-4f2b3ccb06ab,105,5.44
UUID_V4,0197ebcf-06f5-7302-b44a-8f00b1ad2319,84,6.85
UUID_V4,0197ebcf-08ed-7e0c-a191-31c155365740,111,5.15
UUID_V4,0197ebcf-0ae2-750a-aa8e-aea813e85117,87,6.61
UUID_V4,0197ebcf-0cd3-7d58-8925-2ec650e1e483,113,5.08
UUID_V4,0197ebcf-0ec8-7249-8edc-753369a1b153,79,7.28
UUID_V4,0197ebcf-10bd-7d32-b52c-02e277ab5f48,102,5.64
UUID_V4,0197ebcf-12af-7e7c-8135-8bdb851443db,85,6.75
UUID_V4,0197ebcf-14a6-7bbe-940f-e60377ea06cc,127,4.53
UUID_V4,0197ebcf-169a-752c-a4e2-6def4c93c98c,90,6.37
UUID_V4,0197ebcf-188d-7483-b6a4-4a612525036f,118,4.88
UUID_V4,0197ebcf-1a7d-75b3-9d0f-5127071e8546,83,6.86
UUID_V4,0197ebcf-1c71-7869-a051-66cc5a3b7b42,84,6.81
UUID_V4,0197ebcf-1e66-7d6b-af7c-63ba72f35102,102,5.59
UUID_V4,0197ebcf-205d-7484-90a6-6de3e3b69bf0,97,5.93
UUID_V4,0197ebcf-2252-7d6a-abd6-736e7e3aa5b2,82,7.01
UUID_V4,0197ebcf-2446-7a2c-8fab-05a70949facc,107,5.37
UUID_V4,0197ebcf-2638-76c2-87e7-ac9a0d4090dc,90,6.37
UUID_V4,0197ebcf-282a-7b07-960a-e73afd70082e,109,5.26
UUID_V4,0197ebcf-2a1e-72fa-9bb8-a4883af88bd9,115,4.97
UUID_V4,0197ebcf-2c12-7670-a81a-4447469cd2b5,108,5.31
UUID_V4,0197ebcf-2e09-7614-af24-3f5413c7996a,45,12.62
UUID_V4,0197ebcf-2ffa-709d-8fdc-5440c78aeb0d,90,6.39
UUID_V4,0197ebcf-31f0-7e6c-a0b8-32626ac9b05f,61,9.31
UUID_V4,0197ebcf-33e5-7ca6-afa5-10416137e4e1,79,7.22
UUID_V4,0197ebcf-35d6-7d69-be8a-43e880cfee01,97,5.89
UUID_V4,0197ebcf-37cd-7699-8a87-df20a41fc00c,63,9.11
UUID_V4,0197ebcf-39be-7ac1-b4e6-8a38eecbabf0,81,7.05
UUID_V4,0197ebcf-3bb4-7133-88cb-72858dc1724b,96,5.96
UUID_V4,0197ebcf-3da8-78d3-8c3b-79cd333d884f,78,7.35
UUID_V4,0197ebcf-3f9d-7543-b8ec-797c1ba57977,111,5.15
UUID_V4,0197ebcf-4191-795c-98aa-7fb23baa880d,43,13.34
UUID_V4,0197ebcf-4383-77ce-a16b-03c183aabbc3,59,9.63
UUID_V4,0197ebcf-4579-7547-9536-45caddec4438,79,7.21
UUID_V4,0197ebcf-476d-7a0f-a8e1-9e20ed3dec2f,36,15.75
UUID_V4,0197ebcf-4962-70ad-a3da-56b63bf4c4dc,66,8.6
UUID_V4,0197ebcf-4b51-73ff-be38-22ba089ef1c3,59,9.71
UUID_V4,0197ebcf-4d48-7466-9067-598915ece33b,59,9.71
UUID_V4,0197ebcf-4f3c-73ed-aa33-509bbd6527b2,49,11.72
UUID_V4,0197ebcf-5131-761a-9817-3afc1e4302e4,74,7.78
UUID_V4,0197ebcf-5321-7a62-93ca-4c9db8dffb11,156,3.67
UUID_V4,0197ebcf-5516-7f6b-8f91-869e5f7cb70b,46,12.43
UUID_V4,0197ebcf-570d-7a0f-ba9a-20416c48eac8,40,14.09
UUID_V4,0197ebcf-5901-7f5d-bb6f-e763390dc31a,44,12.94
UUID_V4,0197ebcf-5af5-7417-aa41-05fa9800a82b,62,9.24
UUID_V4,0197ebcf-5ce6-72be-99d8-5f148cec6def,54,10.53
UUID_V4,0197ebcf-5eda-796c-852a-76977d1e580a,63,9.14
UUID_V4,0197ebcf-60ce-7960-97a1-fb83418dbfe3,32,17.91
UUID_V4,0197ebcf-62c4-7251-9657-6e1a905b07a0,29,19.55
UUID_V4,0197ebcf-64b5-7f6f-bfa8-edda92698a00,36,15.87
UUID_V4,0197ebcf-66ac-7777-96cc-bbe8456fdbc4,46,12.31
UUID_V4,0197ebcf-689c-7b4f-8010-52cac580a650,45,12.73
UUID_V4,0197ebcf-6a92-7d1e-8884-403478dd505f,77,7.47
UUID_V4,0197ebcf-6c87-7e0e-9b15-f1de98c020c6,37,15.46
UUID_V4,0197ebcf-6e7a-7945-8b56-89d8afba6333,43,13.1
UUID_V4,0197ebcf-706f-7bec-90e6-abba837b1a4a,80,7.11
UUID_V4,0197ebcf-7265-7441-9b4a-af837ee568e7,134,4.28
UUID_V4,0197ebcf-7456-7d9a-824c-7a42d236dcb2,35,16.07
UUID_V4,0197ebcf-764e-7994-ac07-945ae758818a,49,11.67
UUID_V4,0197ebcf-7840-7a53-b078-91a834e3e619,38,15.04
UUID_V4,0197ebcf-7a35-798b-9227-531c0ed26598,95,6.0
UUID_V4,0197ebcf-7c27-7ac3-b5a7-d2155b1d7efe,55,10.47
UUID_V4,0197ebcf-7e1d-7124-a798-af51fae76a61,100,5.73
UUID_V4,0197ebcf-800e-7611-af42-fbe62403cb81,69,8.24
UUID_V4,0197ebcf-8203-7cdb-b72b-6bf10ae8b636,92,6.22
UUID_V4,0197ebcf-83f5-798b-b01a-dabcd1e8ce35,76,7.53
UUID_V4,0197ebcf-85ed-7a84-a516-89ef0918eaed,99,5.77
UUID_V4,0197ebcf-87e1-750f-8c0a-005e58ba7fb4,34,16.64
UUID_V4,0197ebcf-89d4-756f-9096-5c1ca8513df2,150,3.83
UUID_V4,0197ebcf-8bc9-743b-9b67-9bfabe498156,40,14.09
UUID_V4,0197ebcf-8dba-7096-8af5-bda14fe2eb52,78,7.34
UUID_V4,0197ebcf-8fad-762e-aaec-a7fdcad1874e,143,4.01
UUID_V4,0197ebcf-91a1-7049-82a0-b816721b469c,38,14.91
UUID_V4,0197ebcf-9399-7f3c-8c6e-fabc2a741de3,73,7.86
UUID_V4,0197ebcf-958d-762f-8118-47d40f0d6381,55,10.36
UUID_V4,0197ebcf-9780-7848-a5aa-9c36ea980767,58,9.87
UUID_V4,0197ebcf-9971-76d0-bdbd-37b72a385e05,32,17.61
UUID_V4,0197ebcf-9b65-75fb-8b40-883235515b88,68,8.42
UUID_V4,0197ebcf-9d5c-7c93-9538-9552fd2b5a8c,68,8.39
UUID_V4,0197ebcf-9f4d-76ce-9046-83350957ee7b,34,16.84
UUID_V4,0197ebcf-a143-7cb9-b083-70df2104b3d3,63,9.01
UUID_V4,0197ebcf-a339-734b-bfad-d6c52171378c,40,14.16
UUID_V4,0197ebcf-a529-7297-ae9c-19d6ba236c76,47,12.2
UUID_V4,0197ebcf-a720-743b-b1cc-4bd7f89a8d83,37,15.55
UUID_V4,0197ebcf-a914-703c-94d0-3ddfe2c9c40d,35,16.42
UUID_V4,0197ebcf-ab08-73f2-9a8c-afc6f7270c5d,39,14.48
UUID_V4,0197ebcf-acfc-76ff-b26d-9b59f216ca60,83,6.93
UUID_V4,0197ebcf-aeed-7872-9b40-45ba589024b8,89,6.47
UUID_V4,0197ebcf-b0e5-79ee-8a56-96d247706014,59,9.61
UUID_V4,0197ebcf-b2d4-7b98-b303-47876ff7d851,62,9.28
UUID_V4,0197ebcf-b4c9-75dd-8faf-0341ad75368f,277,2.08
UUID_V4,0197ebcf-b6bc-7b4c-94df-c1967c44d00d,113,5.07
UUID_V4,0197ebcf-b8b3-7f76-9e3e-c9909bd2f609,81,7.04
UUID_V4,0197ebcf-baa4-7c68-b337-661b4ce22768,96,5.96
UUID_V4,0197ebcf-bc9b-7552-b876-da82c51806f3,94,6.08
UUID_V4,0197ebcf-be8f-7ef8-bc86-f89b4f8bb1b8,75,7.62
UUID_V4,0197ebcf-c080-7f79-a68b-1928c0a0ecb3,105,5.46
UUID_V4,0197ebcf-c277-706f-9f0e-5343d881f1d0,89,6.44
UUID_V4,0197ebcf-c46c-7943-bd8d-c10ea416aa81,97,5.91
UUID_V4,0197ebcf-c660-79db-8e42-39d0ff330495,107,5.38
UUID_V4,0197ebcf-ca48-7a3a-9d66-fc222a8b1326,77,7.42
UUID_V4,0197ebcf-cc39-7537-9cc3-38b520df0815,96,6.0
UUID_V4,0197ebcf-ce31-78eb-be5f-0b211f806c4d,74,7.74
UUID_V4,0197ebcf-d024-77e5-bdfc-e40004d2094e,106,5.4
UUID_V4,0197ebcf-d217-732a-b315-6d576caa98a9,86,6.68
UUID_V4,0197ebcf-d40c-74d0-a2b4-0061fc50f3d7,101,5.69
UUID_V4,0197ebcf-d5fe-7870-a812-cbb1af9dc024,116,4.93
UUID_V4,0197ebcf-d7f2-7a7a-a686-bac9fea020c1,142,4.04
UUID_V4,0197ebcf-d9e6-7cd8-b73f-539da41ee605,105,5.45
UUID_V4,0197ebcf-dbdc-729d-940a-3630eb047861,123,4.68
UUID_V4,0197ebcf-ddcf-7368-8fa0-86bb277106b2,86,6.65
UUID_V4,0197ebcf-dfc4-76a9-bc82-de4a30eb6d05,108,5.31
UUID_V4,0197ebcf-e1b4-7fe8-9c19-96c7a6eb6f40,80,7.17
UUID_V4,0197ebcf-e3ac-7776-8491-9b29bbad76cb,79,7.29
UUID_V4,0197ebcf-e5a0-781f-a0a5-577b464304e7,81,7.08
UUID_V4,0197ebcf-e794-7a77-83a4-75e590509662,93,6.14
UUID_V4,0197ebcf-e986-7d43-b639-545f90e32f33,95,6.05
UUID_V4,0197ebcf-eb79-775c-abd8-a99e63233f2b,122,4.71
UUID_V4,0197ebcf-ed6c-76fb-9ca2-9988330725dd,73,7.81
UUID_V4,0197ebcf-ef63-7835-aa62-877d0128061e,88,6.51
UUID_V4,0197ebcf-f155-7a8b-9b3b-1615fa0a1b6d,84,6.85
UUID_V4,0197ebcf-f34c-70b4-8c00-f71e928f9c52,118,4.88
UUID_V4,0197ebcf-f53d-7a47-806f-6de3964d0c35,85,6.7
UUID_V4,0197ebcf-f731-701a-a334-ca41ad2550a3,91,6.29
UUID_V4,0197ebcf-f928-7177-a602-4881fedf3034,72,7.96
UUID_V4,0197ebcf-fb1c-7a0f-9dc7-8e48e22871df,99,5.81
UUID_V4,0197ebcf-fd10-7996-b5cf-a2c6e8bca890,103,5.59
UUID_V4,0197ebcf-ff02-7562-b7d7-1fd604c4e343,116,4.93
UUID_V4,0197ebd0-00f6-7197-9a4c-08b3e2c2301d,104,5.52
UUID_V4,0197ebd0-02ea-7b83-9443-ab3496513ca3,83,6.93
UUID_V4,0197ebd0-04df-7e6c-abb3-5c99d8e5c7d3,72,7.93
UUID_V4,0197ebd0-06d4-7c48-aef2-cd9620aae597,105,5.47
UUID_V4,0197ebd0-08c6-7311-a988-aa05a53e9fc4,100,5.72
UUID_V4,0197ebd0-0aba-7c37-9c7e-776f83061c30,97,5.92
UUID_V4,0197ebd0-0cb0-76f3-8188-14afebe77b0d,80,7.11
UUID_V4,0197ebd0-0ea2-7112-b453-33f9409d9590,93,6.14
UUID_V4,0197ebd0-1098-7085-aeaf-51c201a877d7,102,5.6
UUID_V4,0197ebd0-128a-7227-bac3-a1913d36fa21,178,3.24
UUID_V4,0197ebd0-1480-7c38-9781-cb86982914cb,96,5.97
UUID_V4,0197ebd0-1671-763c-b520-6899d6f00d07,94,6.09
UUID_V4,0197ebd0-1866-706d-b5eb-b70eb6b132f7,70,8.19
UUID_V4,0197ebd0-1a5b-731c-a7af-0910e30b40b0,86,6.64
UUID_V4,0197ebd0-1c4e-79e5-b1a0-b19f90461278,128,4.47
UUID_V4,0197ebd0-1e44-7a3f-9a8e-3b394dde8802,94,6.07
UUID_V4,0197ebd0-2038-7227-9545-c7f53b045038,99,5.8
UUID_V4,0197ebd0-222c-797e-b5e1-a0b3ca2e545d,72,7.91
UUID_V4,0197ebd0-2420-7816-a971-adb91aa629df,96,5.96
UUID_V4,0197ebd0-2614-7b16-8167-0b385cc5b015,128,4.47
UUID_V4,0197ebd0-2808-7027-a728-8522963dbff1,65,8.73
UUID_V4,0197ebd0-29fc-7f96-b8ef-ec15b01bbbbc,60,9.51
UUID_V4,0197ebd0-2bf0-77f2-813c-d28e5133c762,73,7.87
UUID_V4,0197ebd0-2de4-7527-819b-f996c61be81a,112,5.14
UUID_V4,0197ebd0-2fd7-707d-a8a1-ef2f688074cc,38,15.14
UUID_V4,0197ebd0-31c8-7484-9460-b03442f59ba4,57,10.11
UUID_V4,0197ebd0-33c0-7af8-bc30-c92789821daa,79,7.26
UUID_V4,0197ebd0-35b4-7f06-96d7-e39b9cf08097,54,10.56
UUID_V4,0197ebd0-37a6-7ea7-8d36-940e7c659f2b,60,9.49
UUID_V4,0197ebd0-399b-7e80-b991-f58bdee7b9dd,67,8.52
UUID_V4,0197ebd0-3b8b-73fa-8801-5a4025935e4c,86,6.65
UUID_V4,0197ebd0-3d84-7f70-b259-95e193ca8340,70,8.18
UUID_V4,0197ebd0-3f78-72eb-a392-c3c11232fdec,87,6.61
UUID_V4,0197ebd0-416b-760c-b25d-05c60175110e,66,8.72
UUID_V4,0197ebd0-435c-7084-ac27-e1421b475ffe,43,13.38
UUID_V4,0197ebd0-4550-7cc9-9d85-f0a3b23c9195,66,8.66
UUID_V4,0197ebd0-4749-7bd1-b35b-93e8c94d9fe8,39,14.46
UUID_V4,0197ebd0-493a-74e8-9f31-13cc47072aec,59,9.69
UUID_V4,0197ebd0-4b2e-79b9-8a4f-ef6f3ca7d942,63,9.01
UUID_V4,0197ebd0-4d1f-7020-b475-502a7b7544b7,48,11.88
UUID_V4,0197ebd0-4f17-78f0-901d-5999fe1d2b6c,47,12.24
UUID_V4,0197ebd0-510b-7cb4-8806-ea5f6b705f0e,62,9.24
UUID_V4,0197ebd0-52ff-7c0e-85c6-0b8b5d906bad,52,10.96
UUID_V4,0197ebd0-54f1-76cc-a3e9-2c9aca1c876e,95,6.06
UUID_V4,0197ebd0-56e5-74c8-a867-db1c8bf82115,49,11.69
UUID_V4,0197ebd0-58db-7a07-b177-f819b8a2a5c4,35,16.11
UUID_V4,0197ebd0-5acf-76aa-86a2-54012cd56a83,36,15.67
UUID_V4,0197ebd0-5cc3-7763-a04f-5fa3c29aa2fb,48,11.76
UUID_V4,0197ebd0-5eb7-7371-8842-d28e76a02cca,41,13.81
UUID_V4,0197ebd0-60ab-7570-89c4-0baa482deaf0,68,8.42
UUID_V4,0197ebd0-629b-76dd-85da-43a9f0515cf6,57,10.11
UUID_V4,0197ebd0-648f-7065-a5fd-e47b4864fdf3,37,15.29
UUID_V4,0197ebd0-6687-7e59-a2a9-71ba0a1be38f,38,15.16
UUID_V4,0197ebd0-6878-7539-96b9-9204d2ff93cc,44,12.85
UUID_V4,0197ebd0-6a6c-7e6e-af83-28f43ccf8c89,78,7.38
UUID_V4,0197ebd0-6c62-7c88-a9f4-44a096a456c9,73,7.8
UUID_V4,0197ebd0-6e57-7e85-9bec-795a55ba755f,65,8.82
UUID_V4,0197ebd0-704b-74d0-a867-f3e77f2c6e46,69,8.25
UUID_V4,0197ebd0-723a-79d1-9aef-134975888eb8,45,12.59
UUID_V4,0197ebd0-7431-7054-9f8f-6b7654af8de0,70,8.15
UUID_V4,0197ebd0-7626-71e6-b727-b673bef9d02f,40,14.18
UUID_V4,0197ebd0-781b-7fe8-a625-a9e7a1f409ab,57,9.97
UUID_V4,0197ebd0-7a0f-71fc-b004-75af86c7130d,89,6.44
UUID_V4,0197ebd0-7bff-7342-a094-aef3376092c5,65,8.8
UUID_V4,0197ebd0-7df7-7fa9-a4b6-336b84a9febb,72,7.94
UUID_V4,0197ebd0-7ff1-7684-b51d-287030b28d15,46,12.43
UUID_V4,0197ebd0-81df-7cf0-a85d-aa9d64cdb71d,98,5.85
UUID_V4,0197ebd0-83d3-7355-86d1-208eab83ca11,110,5.21
UUID_V4,0197ebd0-85c7-7e3e-bfbd-27de0f96ab85,45,12.58
UUID_V4,0197ebd0-87bb-762d-b476-a516e09d3684,304,1.89
UUID_V4,0197ebd0-89af-73c8-96ca-553f0d27f099,50,11.44
UUID_V4,0197ebd0-8b9f-7ad2-9d5e-7fc55ded6239,44,12.9
UUID_V4,0197ebd0-8d94-72ac-8b50-dfbb4e9d31cb,31,18.17
UUID_V4,0197ebd0-8f8b-796e-9b88-2f3bc4eff045,87,6.58
UUID_V4,0197ebd0-917d-73b3-9489-d07850af41fd,77,7.4
UUID_V4,0197ebd0-9370-772e-b65b-a4a41c79475a,59,9.73
UUID_V4,0197ebd0-9564-7591-b703-acd78943281e,79,7.25
UUID_V4,0197ebd0-975a-78ba-9936-0d5c87a88e5c,70,8.19
UUID_V4,0197ebd0-994a-740d-a247-37d5767c12d5,71,8.06
UUID_V4,0197ebd0-9b41-70fe-9aaf-7cebb50d2878,100,5.75
UUID_V4,0197ebd0-9d37-79f3-b263-8c6b7dfff8ab,91,6.31
UUID_V4,0197ebd0-9f28-7555-b6fa-956659cfc0f2,85,6.76
UUID_V4,0197ebd0-a11c-7597-892d-8ff26cc48e63,74,7.7
UUID_V4,0197ebd0-a312-77b4-bc7d-c2acb30bb3a7,51,11.27
UUID_V4,0197ebd0-a507-74ea-b363-19f4b3168b70,103,5.56
UUID_V4,0197ebd0-a6fa-7b69-ab97-6df78b089b8f,43,13.32
UUID_V4,0197ebd0-a8ef-7f4c-9c81-7e0fc528030d,85,6.71
UUID_V4,0197ebd0-aae3-7872-97b1-10ca8b18fe5d,101,5.7
UUID_V4,0197ebd0-acd5-7cab-a71b-8c9e9e6cef7e,38,14.94
UUID_V4,0197ebd0-aecb-7f62-bb84-3a32c9cacaf3,80,7.13
UUID_V4,0197ebd0-b0ba-797a-8112-146462ebacef,80,7.16
UUID_V4,0197ebd0-b2b2-7a9c-9c4a-438b2b870a83,73,7.81
UUID_V4,0197ebd0-b4a5-7ba6-9436-2c1b84d75946,60,9.48
UUID_V4,0197ebd0-b696-7962-aa6b-bb2e52443eae,61,9.33
UUID_V4,0197ebd0-b88e-743d-8e50-9e1439b17e8c,50,11.43
UUID_V4,0197ebd0-ba7f-778b-a9ee-0388811e8d82,79,7.26
UUID_V4,0197ebd0-bc76-729e-bf51-7ffb1b3ac1fb,81,7.04
UUID_V4,0197ebd0-be68-73e7-b822-c3ad2b7b2e32,84,6.84
UUID_V4,0197ebd0-c05f-7ae4-bd6c-c64a8dc0aa8a,74,7.73
UUID_V4,0197ebd0-c252-78b8-a656-2e7c91b75a9d,70,8.18
UUID_V4,0197ebd0-c447-76a1-8272-9147ed1b8dbc,73,7.79
UUID_V4,0197ebd0-c63b-7c3a-9256-97d95d540474,84,6.81
UUID_V4,0197ebd0-c82e-7ad1-94b8-33b1cf145242,67,8.59
UUID_V4,0197ebd0-ca23-7510-adfb-adf5d1877c73,90,6.34
UUID_V4,0197ebd0-cc17-7184-9cc6-02e97375c230,79,7.26
UUID_V4,0197ebd0-ce0b-7403-804f-574c13cda22c,110,5.23
UUID_V4,0197ebd0-cfff-7129-b805-19af15fd9c46,76,7.5
UUID_V4,0197ebd0-d1f3-7495-8434-f654ff01cd0b,84,6.79
UUID_V4,0197ebd0-d3e5-7bde-a207-91b7b1ae342c,63,9.02
UUID_V4,0197ebd0-d5da-7168-80d7-e43540d163d7,109,5.25
UUID_V4,0197ebd0-d7cd-7ffe-9ff9-c7c0233bb6e8,93,6.14
UUID_V4,0197ebd0-d9ca-7cef-ad5c-502936bdb722,31,18.51
UUID_V4,0197ebd0-dbb6-7341-8ca0-7b742ccdde7e,67,8.51
UUID_V4,0197ebd0-ddab-7b36-aae0-d79d62a5a37b,148,3.89
UUID_V4,0197ebd0-df9e-7a8e-a95d-d62e0a135c02,109,5.24
UUID_V4,0197ebd0-e18f-76f3-8484-84e7a904b483,97,5.92
UUID_V4,0197ebd0-e386-7602-8bd1-d65898e8fd2d,68,8.44
UUID_V4,0197ebd0-e57a-79af-b810-1410745d03ff,97,5.93
UUID_V4,0197ebd0-e76d-7c03-8c4d-a370d8d730f3,72,7.95
UUID_V4,0197ebd0-e962-7d46-a49e-90418cd81de1,42,13.67
UUID_V4,0197ebd0-eb56-70e7-a705-b61e678c13a5,69,8.31
UUID_V4,0197ebd0-ed46-7f59-8725-3df0a5913fd5,97,5.91
UUID_V4,0197ebd0-ef3e-7547-b0e8-f01b7fc7dd8a,70,8.19
UUID_V4,0197ebd0-f12f-72f0-8fe0-8498346af6b2,88,6.5
UUID_V4,0197ebd0-f324-78c8-8061-4b66d7f31d79,70,8.12
UUID_V4,0197ebd0-f51a-702c-93a9-cded2f267a13,98,5.85
UUID_V4,0197ebd0-f70e-71fc-9cf0-6b210f971439,73,7.79
UUID_V4,0197ebd0-f902-76d3-85ed-37f06dc14e18,82,6.95
UUID_V4,0197ebd0-faf6-7c6a-8cbc-20be61c3e281,76,7.54
UUID_V4,0197ebd0-fcea-701a-930f-33ec4a030a66,257,2.24
UUID_V4,0197ebd0-fedd-7675-b6b3-b06d2a0b0fc0,88,6.53
UUID_V4,0197ebd1-00d2-7129-b218-98a5d4146dd8,92,6.21
UUID_V4,0197ebd1-02c3-7010-b28e-58f9701c4629,75,7.6
UUID_V4,0197ebd1-04b6-7728-90c3-3ee7ccfed4df,65,8.76
UUID_V4,0197ebd1-06ae-7669-b1d2-440b42e5e6ec,68,8.42
UUID_V4,0197ebd1-08a2-7b5b-9d9c-b825a9529586,72,7.99
UUID_V4,0197ebd1-0a95-73a1-8439-3ad3df99547a,60,9.58
UUID_V4,0197ebd1-0c88-740e-bda9-97d16b93736e,87,6.57
UUID_V4,0197ebd1-0e7d-744a-8b73-bea4b39ade19,59,9.71
UUID_V4,0197ebd1-1072-7bc8-af55-861853d591b7,54,10.48
UUID_V4,0197ebd1-1266-7e4f-b5bf-1f9fc4587807,55,10.46
UUID_V4,0197ebd1-1458-70ce-acfd-aedf8da6993c,77,7.41
UUID_V4,0197ebd1-164b-7bbb-a49d-4a7f29f9b692,62,9.25
UUID_V4,0197ebd1-1842-70c7-8fa4-44fdf3432cc0,164,3.51
UUID_V4,0197ebd1-1a31-73aa-87b4-d19f6d9d09f8,32,17.81
UUID_V4,0197ebd1-1c26-71d3-ae06-f8dd9cbb6c35,89,6.46
UUID_V4,0197ebd1-1e1d-7041-8a31-fa965c234ef8,72,7.95
UUID_V4,0197ebd1-2010-7203-9b56-bb30b2f232cc,101,5.67
UUID_V4,0197ebd1-2206-7e15-b8b0-7d6d3e193af5,76,7.5
UUID_V4,0197ebd1-23fa-7cc2-abb4-ba509303a080,108,5.31
UUID_V4,0197ebd1-25eb-763c-a045-78e9be504d50,75,7.6
UUID_V4,0197ebd1-27e0-7a20-8509-1b846c0c0da9,91,6.29
UUID_V4,0197ebd1-29d6-73dd-a857-bf79fcd75d7f,85,6.7
UUID_V4,0197ebd1-2bc9-7119-baaf-1ab86d225870,68,8.44
UUID_V4,0197ebd1-2dbc-7d9f-b654-e1ab7a8b49c7,55,10.46
UUID_V4,0197ebd1-2faf-7bcd-9328-46761a6b31b4,104,5.51
UUID_V4,0197ebd1-31a4-740c-9de9-cd43c3851eeb,68,8.43
UUID_V4,0197ebd1-339a-7042-a8bb-c0fb52400a2f,95,6.02
UUID_V4,0197ebd1-358b-7288-8dfa-de15afda2c59,78,7.38
UUID_V4,0197ebd1-3782-794a-b519-4e92c7603d5f,83,6.89
UUID_V4,0197ebd1-3971-73cb-96fb-d6c554e57a0c,79,7.2
UUID_V4,0197ebd1-3b6a-79b9-92a6-aafca28381c3,103,5.56
UUID_V4,0197ebd1-3d5d-7458-83e9-3077c649117e,58,9.93
UUID_V4,0197ebd1-3f51-743f-b8ad-afec42e11a6e,70,8.15
UUID_V4,0197ebd1-4143-780a-9a0e-9598c47b1466,74,7.74
UUID_V4,0197ebd1-4337-70e1-a62d-f9eb4ddda632,84,6.8
UUID_V4,0197ebd1-452e-77b1-9beb-a3dda08dedf6,81,7.03
UUID_V4,0197ebd1-4721-7d6d-a903-351dcb4abecd,95,6.06
UUID_V4,0197ebd1-4914-7b74-8238-1e4a0f2dbac2,69,8.25
UUID_V4,0197ebd1-4b0a-7e6a-aab8-ccf05be6746d,104,5.51
UUID_V4,0197ebd1-4cf9-7849-9aad-4bed86744917,75,7.6
UUID_V4,0197ebd1-4ef1-74aa-8aaa-5eff9340e382,104,5.49
UUID_V4,0197ebd1-50e4-7b88-9a70-db6aee39de42,74,7.75
UUID_V4,0197ebd1-52d8-7075-a67d-ec35618ee4ec,99,5.78
UUID_V4,0197ebd1-54ce-708f-8d14-a7a07cbef7f2,91,6.27
UUID_V4,0197ebd1-56bf-77b5-9414-21dc5357b4ee,83,6.93
UUID_V4,0197ebd1-58b6-7d24-93da-ab53f1672172,87,6.58
UUID_V4,0197ebd1-5aa9-78a9-93e0-c05a83c8041c,77,7.48
UUID_V4,0197ebd1-5c9e-7cd3-b9d8-d795b73711da,82,6.95
UUID_V4,0197ebd1-5e8d-7858-a896-abf76533d78b,60,9.55
UUID_V4,0197ebd1-6085-79a4-a657-6ef76246005c,74,7.76
UUID_V4,0197ebd1-6279-7cff-a997-cfe4e7d6a18c,79,7.23
UUID_V4,0197ebd1-646e-78bf-87bf-5b1a9cd04f50,80,7.17
UUID_V4,0197ebd1-6662-7634-a7f5-2b7887bdcc39,96,5.97
UUID_V4,0197ebd1-6855-7c05-a95f-49e94436cc61,79,7.25
UUID_V4,0197ebd1-6a49-73e9-9fb4-af6ae22de59f,39,14.58
UUID_V4,0197ebd1-6c3c-74bc-ac1e-755f18e98d13,304,1.89
UUID_V4,0197ebd1-6e30-7a12-b376-389444b49e5a,39,14.46
UUID_V4,0197ebd1-7025-7a92-bd47-e4ee0d43fa7f,40,14.24
UUID_V4,0197ebd1-7219-7331-883e-2db33113821c,61,9.38
UUID_V4,0197ebd1-740a-7944-9fa8-5a02fda664be,53,10.74
UUID_V4,0197ebd1-7600-76c8-b838-3651082df33e,257,2.24
UUID_V4,0197ebd1-77f1-7e10-9c2b-26041deb722a,34,16.84
UUID_V4,0197ebd1-79e6-7cfa-adbb-0a0f9aa8c1a2,90,6.36
UUID_V4,0197ebd1-7bdb-7309-8b35-97746a07877c,100,5.72
UUID_V4,0197ebd1-7dce-7603-a5b8-64257299e9b8,49,11.59
UUID_V4,0197ebd1-7fc3-739f-a194-cc6995b5dc78,20,28.39
UUID_V4,0197ebd1-81b9-7233-97ec-6169a8f843e6,42,13.71
UUID_V4,0197ebd1-83ad-767a-b308-a8848c6381f6,45,12.64
UUID_V4,0197ebd1-859e-7137-bf6c-1d8966fb3697,97,5.92
UUID_V4,0197ebd1-8793-7114-8284-fe8510f2790d,91,6.32
UUID_V4,0197ebd1-8989-75f5-a795-3a1f99af5885,114,5.02
UUID_V4,0197ebd1-8b7b-7d83-9f6c-6db9f98bf1cb,108,5.32
UUID_V4,0197ebd1-8d6d-7f8e-b1f2-b5872435213f,45,12.78
UUID_V4,0197ebd1-8f64-794b-9e28-b3ec00236f8b,97,5.88
UUID_V4,0197ebd1-9159-715a-bdea-540a9ca0ce36,46,12.39
UUID_V4,0197ebd1-9349-70c2-9e93-8dcdccd9bd52,75,7.58
UUID_V4,0197ebd1-953f-7471-9b64-13ef088f68a9,75,7.65
UUID_V4,0197ebd1-9731-7206-8e6e-4c041ca89481,26,22.08
UUID_V4,0197ebd1-9929-7a6d-8b99-083e053fe98e,75,7.64
UUID_V4,0197ebd1-9b1c-77c4-a22e-1ba959dc46ce,45,12.6
UUID_V4,0197ebd1-9d11-735b-9317-6e4f3f43d9ee,72,7.99
UUID_V4,0197ebd1-9f01-7c25-9d6f-cd2ddb50637d,38,14.85
UUID_V4,0197ebd1-a0f8-7163-b82d-7836f328a50c,54,10.58
UUID_V4,0197ebd1-a2ed-777c-a2fc-d0daecee64d0,69,8.29
UUID_V4,0197ebd1-a6d2-726c-9afb-9395073da14b,41,14.03
UUID_V4,0197ebd1-a8ca-7af8-8ac3-78f00026789d,86,6.69
UUID_V4,0197ebd1-aab9-74de-970e-ed5d44a1d179,40,14.24
UUID_V4,0197ebd1-acae-7d8f-8b90-da09cabd987e,173,3.32
UUID_V4,0197ebd1-aea5-7919-b834-139186b891a6,33,17.43
UUID_V4,0197ebd1-b095-7359-a8f3-4debfc86db6d,42,13.41
UUID_V4,0197ebd1-b28d-7324-b514-f865d1e66434,65,8.82
UUID_V4,0197ebd1-b47d-7ebe-b003-8d559c6f2443,38,14.9
UUID_V4,0197ebd1-b674-74ab-9a8b-3b975016f59b,33,17.17
UUID_V4,0197ebd1-ba5a-7673-8028-f6ec590a9365,110,5.2
UUID_V4,0197ebd1-bc4e-72d9-992e-ee2f22a606ac,47,12.24
UUID_V4,0197ebd1-be43-70fe-b3fe-ad094e4a053c,37,15.33
UUID_V4,0197ebd1-c039-7ddb-be51-032947110a18,37,15.31
UUID_V4,0197ebd1-c22d-7d8d-bfca-99473043d971,47,12.24
UUID_V4,0197ebd1-c41e-7ac5-a62a-0e8b23bd989c,50,11.41
UUID_V4,0197ebd1-c615-7acc-acb9-6bc3038ce62c,41,14.05
UUID_V4,0197ebd1-c809-706d-a4b2-693151f617ff,49,11.75
UUID_V4,0197ebd1-c9fa-7e70-84bf-326e09437edb,46,12.27
UUID_V4,0197ebd1-cbef-7887-9a84-6a2282c9737d,139,4.13
UUID_V4,0197ebd1-cde1-7158-a20c-b9bcab8aa19a,86,6.68
UUID_V4,0197ebd1-cfd6-7d73-8b6c-b7708a54f6bf,20,27.87
UUID_V4,0197ebd1-d1cd-7a55-8d7a-872de680cf0a,38,14.9
UUID_V4,0197ebd1-d3bc-7b8c-8a78-0485aedf49c7,34,16.54
UUID_V4,0197ebd1-d5b5-7645-9150-1d3cf0ac2fe5,45,12.56
UUID_V4,0197ebd1-d7a7-75b9-99e1-b3ff9db1a25f,50,11.46
UUID_V4,0197ebd1-d99a-7b2b-ae78-260896505190,69,8.23
UUID_V4,0197ebd1-db8d-7621-a5ed-11cb8b676b8f,83,6.88
UUID_V4,0197ebd1-dd85-7fdd-9c15-f6c47834b54e,82,6.95
UUID_V4,0197ebd1-df77-700d-870c-526407d96744,101,5.65
UUID_V4,0197ebd1-e16c-7107-ba12-8fa0f3c43c98,58,9.78
UUID_V4,0197ebd1-e361-787d-8572-df5e073d9f16,102,5.63
UUID_V4,0197ebd1-e553-74dd-bf18-1305f18fdf8a,64,9.0
UUID_V4,0197ebd1-e749-7c03-a245-fd4aae5ab178,147,3.91
UUID_V4,0197ebd1-e938-7c19-9b9a-0613e631aea2,43,13.18
UUID_V4,0197ebd1-eb31-7699-85e3-ccea3ace9a92,90,6.4
UUID_V4,0197ebd1-ed21-7fc6-8037-479bff2724fe,65,8.74
UUID_V4,0197ebd1-ef15-7cee-a2e3-575eeb4bcc0c,69,8.31
UUID_V4,0197ebd1-f108-7434-8490-a0c00e6fafa0,91,6.28
UUID_V4,0197ebd1-f2fc-77db-817a-2a85d0efed47,37,15.33
UUID_V4,0197ebd1-f4f0-70aa-b6d6-12620dc411a8,234,2.45
UUID_V4,0197ebd1-f6e9-7c76-9722-cf441719dde8,77,7.4
UUID_V4,0197ebd1-f8dc-7d19-83c6-0a2d8b576d49,56,10.23
UUID_V4,0197ebd1-facf-7517-872c-a77701a599c8,111,5.15
UUID_V4,0197ebd1-fcbf-7fcb-83d2-5ea4849399c1,37,15.57
UUID_V4,0197ebd1-feb8-7d97-acc5-57df71b00a76,100,5.75
UUID_V4,0197ebd2-00a8-7eed-969e-5219031bf76c,61,9.4
UUID_V4,0197ebd2-029c-714e-ab9b-1d0907123bf0,76,7.5
UUID_V4,0197ebd2-0490-75d5-a63a-d26fe0b45029,111,5.16
UUID_V4,0197ebd2-0688-7b7c-8845-9477cfdd57e0,103,5.58
UUID_V4,0197ebd2-0878-7b6a-8ca6-53aae07011f1,64,8.95
UUID_V4,0197ebd2-0a6e-7155-8be0-10cf6f408ca2,77,7.43
UUID_V4,0197ebd2-0c60-792e-8058-3414422c8908,71,8.06
UUID_V4,0197ebd2-0e56-7ae2-95a1-716a20e0a93f,112,5.13
UUID_V4,0197ebd2-1048-7037-9d70-dbee16372413,100,5.73
UUID_V4,0197ebd2-123e-74b3-af14-04e698014f38,85,6.73
UUID_V4,0197ebd2-1431-74d2-8aa8-1b150ed10c8f,37,15.55
UUID_V4,0197ebd2-1628-74c4-91af-2e5d018d5e43,72,7.94
UUID_V4,0197ebd2-1818-710f-b851-cec1f7803a0c,73,7.89
UUID_V4,0197ebd2-1a0c-7321-a196-7b11300d61b3,54,10.59
UUID_V4,0197ebd2-1bff-7e99-9420-b2377be5d248,57,10.04
UUID_V4,0197ebd2-1df7-74bb-abe7-e618d5e61dfe,80,7.16
UUID_V4,0197ebd2-1fe8-71e6-9436-40f21661f7d5,58,9.92
UUID_V4,0197ebd2-21dc-75cb-8133-ec6d64ca5413,97,5.9
UUID_V4,0197ebd2-23d4-7245-82cf-bc1817307321,80,7.17
UUID_V4,0197ebd2-25c8-789b-8489-ab824d3ae12b,101,5.65
UUID_V4,0197ebd2-27bb-7913-b992-53af3448ce06,78,7.33
UUID_V4,0197ebd2-29ad-7dc5-b383-13ea6187bce8,99,5.79
UUID_V4,0197ebd2-2ba3-7359-aaab-a4c766f21b52,146,3.94
UUID_V4,0197ebd2-2d98-71de-87f6-967f7d1c604d,112,5.14
UUID_V4,0197ebd2-2f8c-7e08-824c-35351b4a00d7,81,7.06
UUID_V4,0197ebd2-317f-7da3-889d-78d4a603882c,99,5.8
UUID_V4,0197ebd2-3372-7c41-9dd7-395bf0085832,89,6.46
UUID_V4,0197ebd2-3568-7875-aa86-38f4a9b98229,124,4.61
UUID_V4,0197ebd2-375c-7bdd-86e4-c8d2f5f3d650,94,6.11
UUID_V4,0197ebd2-394d-7c6b-aa67-ce1d8fffe35e,91,6.26
UUID_V4,0197ebd2-3b42-7fe4-8519-c057104e6a40,72,7.98
UUID_V4,0197ebd2-3d37-7e9a-adef-5b13f8bf5efa,74,7.77
UUID_V4,0197ebd2-3f2c-7c49-b99b-56b8d8f4b0f2,101,5.66
UUID_V4,0197ebd2-4120-77eb-9a9f-7763dba2e1e3,117,4.89
UUID_V4,0197ebd2-4310-7d39-a833-bfa727e6f21e,85,6.75
UUID_V4,0197ebd2-4504-78d5-aa52-45bd3a0e7ead,94,6.08
UUID_V4,0197ebd2-46f8-7472-9dc4-5fa0210e27c1,78,7.31
UUID_V4,0197ebd2-48ef-7bf3-bf1e-4f05c2566f78,104,5.51
UUID_V4,0197ebd2-4ae4-7bdc-8c27-7bac44d80330,101,5.66
UUID_V4,0197ebd2-4cd8-7b6c-86a2-7309c9539281,90,6.37
UUID_V4,0197ebd2-4ec8-7cdd-8566-f8c7a9155ab2,93,6.19
UUID_V4,0197ebd2-50bf-7f74-8928-27f289a01408,97,5.93
UUID_V4,0197ebd2-52b4-739f-8a40-773f9da83217,102,5.61
UUID_V4,0197ebd2-54a8-7751-822e-4e6db62d1bd4,97,5.93
UUID_V4,0197ebd2-569b-7a0f-8d76-ff8f779a5b1a,86,6.67
UUID_V4,0197ebd2-588c-770a-b4c0-9dacf8eb568c,83,6.91
UUID_V4,0197ebd2-5a83-759a-a214-ef2c8fe6e18a,104,5.51
UUID_V4,0197ebd2-5c77-7445-ac73-68419190d376,82,6.95
UUID_V4,0197ebd2-5e68-7932-85a1-f4bd627d3cc1,70,8.18
UUID_V4,0197ebd2-6060-7d45-8588-806b63810414,107,5.37
UUID_V4,0197ebd2-6250-7f26-9cc6-f8d9be6ca504,82,6.94
UUID_V4,0197ebd2-6447-7083-b0c6-8e442878789f,104,5.51
UUID_V4,0197ebd2-663c-7447-8be6-42f29c408019,100,5.72
UUID_V4,0197ebd2-682f-70c6-9255-059cbc104421,123,4.65
UUID_V4,0197ebd2-6a23-7d20-8ac9-9d4a39a33491,80,7.13
UUID_V4,0197ebd2-6c13-7220-af3b-bd94b48a6df4,63,9.09
UUID_V4,0197ebd2-6e08-7447-946a-d59de7649dc7,79,7.28
UUID_V4,0197ebd2-6ffb-7e36-af6a-7059bbe42d2a,94,6.11
UUID_V4,0197ebd2-71f0-74ca-8458-671ea833580f,73,7.82
UUID_V4,0197ebd2-73e3-7366-b20a-3dfc84efad3a,101,5.65
UUID_V4,0197ebd2-75d7-780f-b44c-77c79d5c26a7,50,11.49
UUID_V4,0197ebd2-77cf-780f-af05-6555a6250105,101,5.66
UUID_V4,0197ebd2-79c4-709d-8975-5a1b7b7c6da3,160,3.59
UUID_V4,0197ebd2-7bb7-7271-b343-0a10c0c88f25,108,5.3
UUID_V4,0197ebd2-7dac-76c5-9721-068b12007521,82,6.96
UUID_V4,0197ebd2-7f9e-7347-b885-2fa29b9d3e3c,127,4.5
UUID_V4,0197ebd2-8193-71f7-949d-9634901427c9,98,5.85
UUID_V4,0197ebd2-8387-7fc4-8e5c-82cf3690a7f7,81,7.09
UUID_V4,0197ebd2-8578-7a7a-9e5a-1a92d7a99a7e,79,7.27
UUID_V4,0197ebd2-876f-7d07-83e1-bcd892df2a8b,101,5.69
UUID_V4,0197ebd2-8961-7671-b416-866aa672d33f,74,7.73
UUID_V4,0197ebd2-8b52-7aa3-a339-946a07da9674,75,7.61
UUID_V4,0197ebd2-8d47-7cc2-8ea3-da18039fdd50,65,8.82
UUID_V4,0197ebd2-8f3d-7bb4-adfb-10edc377258b,78,7.35
UUID_V4,0197ebd2-9133-78d9-a596-35a17a30afe8,72,7.98
UUID_V4,0197ebd2-9324-7beb-9637-9ecc80efd751,99,5.76
UUID_V4,0197ebd2-951b-7ae1-82ec-834a1025cd45,93,6.16
UUID_V4,0197ebd2-970b-7ecc-81dd-c95db4d18534,71,8.11
UUID_V4,0197ebd2-9902-7938-958e-bcf730bb0be5,93,6.14
UUID_V4,0197ebd2-9af6-7cb4-bdbc-5bdda609950c,65,8.82
UUID_V4,0197ebd2-9ce7-7eba-8281-545c6a075d44,90,6.37
UUID_V4,0197ebd2-9edf-7152-abd3-af3baa12b88e,109,5.25
UUID_V4,0197ebd2-a0d2-7f24-8982-9eb8b6e64ec1,82,6.98
UUID_V4,0197ebd2-a2c3-734c-8f7b-582382b89972,134,4.27
UUID_V4,0197ebd2-a4b8-77d9-aa21-0fbacde3f7f9,67,8.55
UUID_V4,0197ebd2-a6ad-7e5f-88c3-d4ee1f39eb17,85,6.77
UUID_V4,0197ebd2-a8a3-7414-ae10-a999172eb214,103,5.55
UUID_V4,0197ebd2-aa93-7bcd-ab90-cb4329e7848d,73,7.89
UUID_V4,0197ebd2-ac8b-710a-ad58-cd257eedb627,101,5.7
UUID_V4,0197ebd2-ae7c-75c7-bd8b-38c4be2b05ca,79,7.27
UUID_V4,0197ebd2-b072-73e8-a16e-022c31128269,94,6.12
UUID_V4,0197ebd2-b267-75df-be79-03e34ebbde91,98,5.87
UUID_V4,0197ebd2-b45a-72ad-b82c-d80f13e9ce81,108,5.31
UUID_V4,0197ebd2-b64c-7f58-9d0d-0a296e2b3f42,76,7.51
UUID_V4,0197ebd2-b841-74e0-a6ae-a8b4cf9c091f,92,6.25
UUID_V4,0197ebd2-ba37-7efe-9d1b-265ea9cfd636,108,5.3
UUID_V4,0197ebd2-bc28-71fe-b1b9-76d6ec9345d7,78,7.31
UUID_V4,0197ebd2-be1c-7841-bbc0-39e74a1bb8be,79,7.23
UUID_V4,0197ebd2-c013-7344-82d1-61342b2439e7,90,6.36
UUID_V4,0197ebd2-c205-70bb-b913-24ad79e540ab,105,5.44
UUID_V4,0197ebd2-c3f8-787f-9a05-30d395466029,66,8.72
UUID_V4,0197ebd2-c5ee-791e-8c5b-ee6431baab3f,104,5.52
UUID_V4,0197ebd2-c7e3-7c29-904f-15363558efde,92,6.24
UUID_V4,0197ebd2-c9d7-7c9b-b870-afeefa409df6,89,6.46
UUID_V4,0197ebd2-cbcb-7c3b-9710-675096b97456,67,8.54
UUID_V4,0197ebd2-cdbc-7302-905c-0b27555f5d2d,89,6.42
UUID_V4,0197ebd2-cfb1-7067-ae42-0d7d816609b2,72,7.94
UUID_V4,0197ebd2-d1a4-742a-b55f-e4db1df94ba6,93,6.18
UUID_V4,0197ebd2-d39b-7d15-ba03-4df574f7c9a9,83,6.87
UUID_V4,0197ebd2-d58d-7f49-8cf2-e3a3a36e5838,102,5.63
UUID_V4,0197ebd2-d781-7ebe-a5f1-b2b9b0da4d7c,81,7.03
UUID_V4,0197ebd2-db68-73c1-9456-0d733522708d,98,5.82
UUID_V4,0197ebd2-dd5f-7955-baab-d346194c722b,98,5.85
UUID_V4,0197ebd2-df53-783b-976f-29abb5326e4e,82,6.95
UUID_V4,0197ebd2-e146-7e96-a6f0-4dd63493a634,94,6.07
UUID_V4,0197ebd2-e338-7527-822c-a2f3950b4c5c,88,6.52
UUID_V4,0197ebd2-e52c-7132-a7ee-582d82a79ba1,91,6.3
UUID_V4,0197ebd2-e723-763c-b867-951654f281e0,59,9.71
UUID_V4,0197ebd2-e914-7c40-91ef-c20a2748e578,94,6.1
UUID_V4,0197ebd2-eb07-75f8-b390-526ed757fad8,61,9.41
UUID_V4,0197ebd2-ecfa-7e7c-a52d-f5d3574199fd,105,5.44
UUID_V4,0197ebd2-eeee-75ae-993d-cc21c62c99fe,25,22.44
UUID_V4,0197ebd2-f0e4-7aa1-ae8c-99abc7714c62,110,5.21
UUID_V4,0197ebd2-f2db-71bb-b209-4942bdf7ed97,64,8.87
UUID_V4,0197ebd2-f4cb-7061-a845-3c03352c33b2,82,6.96
UUID_V4,0197ebd2-f6c3-7f2f-b9b7-f14cf01fa3f8,140,4.09
UUID_V4,0197ebd2-f8b7-74b2-82ce-89e5b1dbf9c5,98,5.85
UUID_V4,0197ebd2-faa8-7711-8d72-6c739d11ad2a,85,6.75
UUID_V4,0197ebd2-fc9e-7818-a7b5-59a3108e3b22,108,5.33
UUID_V4,0197ebd2-fe91-73e9-b060-4b3b81c40be8,88,6.5
UUID_V4,0197ebd3-0087-7a99-85d5-cd1e95c99eaa,175,3.28
UUID_V4,0197ebd3-0278-7b23-93e9-bdda3d090015,43,13.32
UUID_V4,0197ebd3-046b-7a69-902a-28402bd5351a,41,13.94
UUID_V4,0197ebd3-0661-7557-90aa-3fc0b6e05a3b,51,11.11
UUID_V4,0197ebd3-0854-78c8-8d75-75b32db6d056,59,9.67
UUID_V4,0197ebd3-0a48-793e-8b76-c9ee1da74847,44,12.82
UUID_V4,0197ebd3-0c3e-783a-bf0b-1db4f00d3c0b,158,3.62
UUID_V4,0197ebd3-0e30-7500-9511-5c1212556a63,37,15.24
UUID_V4,0197ebd3-1022-787b-bc9c-98cbd5cf24b3,68,8.46
UUID_V4,0197ebd3-1217-727d-b695-49657569de7b,70,8.21
UUID_V4,0197ebd3-140b-7f49-8860-9b90d426192d,44,12.98
UUID_V4,0197ebd3-1602-7151-8f22-232ead163848,81,7.1
UUID_V4,0197ebd3-17f4-7457-bfc6-df4b638c1743,94,6.08
UUID_V4,0197ebd3-19e8-7f43-95fd-4f5a33ff8d0e,64,8.91
UUID_V4,0197ebd3-1bdc-7e3f-9956-e1ad549b7d76,110,5.22
UUID_V4,0197ebd3-1dd0-78a4-8ffa-394d8325c959,66,8.72
UUID_V4,0197ebd3-1fc6-7f36-bd95-5f16fbc4098d,96,5.99
UUID_V4,0197ebd3-21c4-7245-95d7-8a3c7f0b7790,165,3.48
UUID_V4,0197ebd3-23ae-7036-80f0-43f7fdbed850,62,9.29
UUID_V4,0197ebd3-259f-7449-81d8-8814918ace75,85,6.72
UUID_V4,0197ebd3-2796-7cd9-9356-6293e517e711,77,7.44
UUID_V4,0197ebd3-2988-7375-a7c1-fa6fba9d5507,54,10.59
UUID_V4,0197ebd3-2b7d-7824-ab9d-b025711a03bc,106,5.43
UUID_V4,0197ebd3-2d6f-75e6-8a82-203cd264e5b5,76,7.49
UUID_V4,0197ebd3-2f63-78ff-958a-b61e7b939217,127,4.5
UUID_V4,0197ebd3-3158-7462-986b-0b8e10f40ca5,64,8.91
UUID_V4,0197ebd3-334b-7922-97ec-7e50b4e40172,85,6.73
UUID_V4,0197ebd3-353f-7903-b434-ae4873580bf6,88,6.52
UUID_V4,0197ebd3-3734-7e28-984b-d94d775170b3,167,3.44
UUID_V4,0197ebd3-392a-7b02-bfc4-14feb8a5c180,98,5.85
UUID_V4,0197ebd3-3b1b-75fd-b782-7cb402890880,89,6.45
UUID_V4,0197ebd3-3d10-7455-82ab-dad06fbe87ab,81,7.06
UUID_V4,0197ebd3-3f06-7f04-b842-71386fbb861b,109,5.25
UUID_V4,0197ebd3-40f7-7dca-bc4a-e86cc0195d99,66,8.68
UUID_V4,0197ebd3-42ee-7d42-9f15-90d4b62acd39,105,5.46
UUID_V4,0197ebd3-44e0-7975-b068-824bf1be4b74,88,6.5
UUID_V4,0197ebd3-46d6-7754-a7a4-2fc49d2a2fe6,97,5.9
UUID_V4,0197ebd3-48c8-7b40-86a0-550de943aaf3,69,8.32
UUID_V4,0197ebd3-4abc-7796-b449-0680f458a065,99,5.81
UUID_V4,0197ebd3-4caf-70b0-a1f1-b786dd02b034,243,2.37
UUID_V4,0197ebd3-4ea4-77fc-85fe-0f12eff13c07,77,7.41
UUID_V4,0197ebd3-509a-7379-a1d6-1378a2bc26fa,79,7.28
UUID_V4,0197ebd3-528c-701a-9ca0-d42a3ff2f819,85,6.74
UUID_V4,0197ebd3-547f-70e0-8822-a15104060078,79,7.22
UUID_V4,0197ebd3-5676-7b58-b258-7ba7561e1b62,90,6.36
UUID_V4,0197ebd3-5868-763b-b630-1dce944ca1b8,81,7.07
UUID_V4,0197ebd3-5a5c-7fcb-be69-1fdfc40a2a6c,83,6.88
UUID_V4,0197ebd3-5c51-76bf-bf9a-4486a9a459f1,89,6.45
UUID_V4,0197ebd3-5e44-76ac-b045-31d5b06f4491,87,6.58
UUID_V4,0197ebd3-6038-76c7-bc78-fd66b45f275a,77,7.44
UUID_V4,0197ebd3-622c-7ead-acda-efe006fc6c0f,96,5.94
UUID_V4,0197ebd3-6420-7365-b6e9-982c7da32607,71,8.01
UUID_V4,0197ebd3-6614-731b-90eb-048b630f9b2b,88,6.54
UUID_V4,0197ebd3-680a-71ec-bc4a-605bac3e03b1,100,5.74
UUID_V4,0197ebd3-69fa-7927-91eb-f30bb1eef6ae,108,5.31
UUID_V4,0197ebd3-6bef-71a0-8408-c381177440f4,87,6.62
UUID_V4,0197ebd3-6de3-7805-beae-ff97fff77245,119,4.82
UUID_V4,0197ebd3-6fda-71a7-b6b4-bb1c87a6b5a4,79,7.25
UUID_V4,0197ebd3-71ce-7519-9fd9-e7f3cc40c206,111,5.17
UUID_V4,0197ebd3-73c0-75c4-941e-74c84960632f,87,6.58
UUID_V4,0197ebd3-75b5-7a02-a143-b712d0f24d04,96,5.98
UUID_V4,0197ebd3-77a8-7c65-9c4d-118634ccde9f,76,7.58
UUID_V4,0197ebd3-799a-789e-bb84-5b5dfac2c492,88,6.48
UUID_V4,0197ebd3-7b90-7609-8846-1ce81425dd63,82,7.0
UUID_V4,0197ebd3-7d86-7ba9-8458-caab3c018c5b,101,5.69
UUID_V4,0197ebd3-7f78-73e9-9da9-f3a8e683eb46,80,7.16
UUID_V4,0197ebd3-816e-7add-99c2-a625444a9385,87,6.55
UUID_V4,0197ebd3-835e-7a61-861a-217342ee35d4,77,7.46
UUID_V4,0197ebd3-8554-72e4-bada-d5427091b508,98,5.83
UUID_V4,0197ebd3-874a-7d5a-83f5-095426b21745,53,10.86
UUID_V4,0197ebd3-893b-767c-98d1-5a92c1c21af7,109,5.27
UUID_V4,0197ebd3-8b32-798a-9333-b54992f492eb,79,7.25
UUID_V4,0197ebd3-8d22-7979-ac56-9dfdd3659af5,100,5.76
UUID_V4,0197ebd3-8f17-77aa-ad7e-632392aea49f,74,7.73
UUID_V4,0197ebd3-910a-7803-9542-342aee84849b,104,5.5
UUID_V4,0197ebd3-92ff-7cb8-8c70-a300954b2b02,91,6.33
UUID_V4,0197ebd3-94f6-7119-beb0-e90a07ccc78f,143,4.02
UUID_V4,0197ebd3-96e7-7f2f-9ced-ada0be854720,37,15.39
UUID_V4,0197ebd3-98dc-7bbb-8392-03d1054f476b,61,9.33
UUID_V4,0197ebd3-9ad0-7432-bff4-2b2162962d78,32,17.52
UUID_V4,0197ebd3-9cc4-7073-b964-7f1e1a47df86,87,6.59
UUID_V4,0197ebd3-9eb9-7f70-b600-8f6d85ab98f4,70,8.18
UUID_V4,0197ebd3-a0ab-7699-9bf4-c5a7f202f1d3,85,6.73
UUID_V4,0197ebd3-a29f-78ea-854e-45a0ac4e8876,36,15.59
UUID_V4,0197ebd3-a496-725d-8921-2c6fedc13cb2,117,4.9
UUID_V4,0197ebd3-a685-7d2e-abe2-b428ce789a01,56,10.19
UUID_V4,0197ebd3-a87c-73d9-af6b-28181aef8b1f,108,5.3
UUID_V4,0197ebd3-aa71-7bfc-9179-b209dac631cd,97,5.9
UUID_V4,0197ebd3-ac63-7e98-83ee-c2dde9d0b268,97,5.94
UUID_V4,0197ebd3-ae56-7dff-9e74-8f572a6f877d,58,9.89
UUID_V4,0197ebd3-b04c-7182-b2ce-c937d62e25c0,104,5.51
UUID_V4,0197ebd3-b240-7154-9654-25670e3a5de6,66,8.67
UUID_V4,0197ebd3-b432-7d32-ad7d-f43a5639f86b,117,4.88
UUID_V4,0197ebd3-b628-7b06-845a-cd339baa45b1,76,7.56
UUID_V4,0197ebd3-b81c-7b3e-935a-9992c940e90a,81,7.07
UUID_V4,0197ebd3-ba10-7813-aee8-10f8b8c997c3,73,7.81
UUID_V4,0197ebd3-bc03-75e3-8bc4-167e24642232,83,6.93
UUID_V4,0197ebd3-bdf5-752f-92bc-0a39a136cf97,69,8.24
UUID_V4,0197ebd3-bfed-73e6-b7f6-1e1b52b16902,48,11.76
UUID_V4,0197ebd3-c1e1-776c-bec7-938e18253195,93,6.18
UUID_V4,0197ebd3-c3d2-77c9-b26c-e6357f817301,77,7.4
UUID_V4,0197ebd3-c5c7-7e09-a611-379e566cd4de,32,17.63
UUID_V4,0197ebd3-c7bd-75fb-9281-f3a242498177,126,4.56
UUID_V4,0197ebd3-c9b2-7dcf-b698-9491450cf96d,204,2.82
UUID_V4,0197ebd3-cba2-717c-90f8-31a529b8a3ed,83,6.86
UUID_V4,0197ebd3-cd99-7b08-8bfd-91b6594fa2ea,93,6.19
UUID_V4,0197ebd3-cf8d-71da-a7e8-dd2039275c2c,89,6.43
UUID_V4,0197ebd3-d181-79e4-953f-464264404d76,53,10.72
UUID_V4,0197ebd3-d375-7d55-b66d-e68a31c5ae25,59,9.62
UUID_V4,0197ebd3-d564-73d4-afae-d0ee12f122ec,61,9.34
UUID_V4,0197ebd3-d75d-7412-b904-f193786f7255,94,6.08
UUID_V4,0197ebd3-d950-7199-b0bd-c26bc573856e,75,7.66
UUID_V4,0197ebd3-db45-7d7f-81ca-8e7e91084f2f,109,5.27
UUID_V4,0197ebd3-dd35-7541-ba51-4d6722597f8a,65,8.82
UUID_V4,0197ebd3-df2b-72af-84d8-8c019f6ee400,101,5.69
UUID_V4,0197ebd3-e11d-7861-80d0-d1ee3936a6f1,90,6.36
UUID_V4,0197ebd3-e315-71cf-90e0-dc6092716b9e,71,8.1
UUID_V4,0197ebd3-e509-74e2-a0b4-40e383a5f2e8,81,7.1
UUID_V4,0197ebd3-e6fd-7982-8a2d-144d76e13ec5,95,6.06
UUID_V4,0197ebd3-e8f1-7a45-af4a-582de034120a,86,6.66
UUID_V4,0197ebd3-eae5-74b4-918d-becbfcfe8ea0,97,5.89
UUID_V4,0197ebd3-ecd6-74ac-9ebe-fc1cc0104a03,46,12.45
UUID_V4,0197ebd3-eecd-7144-888e-b2b913392ab3,103,5.55
UUID_V4,0197ebd3-f0c1-70c0-8e4a-cd5c1295a942,109,5.25
UUID_V4,0197ebd3-f2b4-7fc4-a29c-ac73648c7d08,78,7.35
UUID_V4,0197ebd3-f4a9-7b42-bcd7-810fdd92d00c,93,6.15
UUID_V4,0197ebd3-f69d-710a-9c8a-8a3c24d04be7,113,5.07
UUID_V4,0197ebd3-f890-7b7e-9c77-5a4c4c5cd2e9,73,7.85
UUID_V4,0197ebd3-fa84-790e-8080-78558ea04d14,95,6.04
UUID_V4,0197ebd3-fc79-700e-9cff-5cd035e300a7,59,9.72
UUID_V4,0197ebd3-fe6d-7072-93b7-7a42b6a41da0,86,6.67
UUID_V4,0197ebd4-005f-7d96-84ba-fc83bf26cc6f,72,7.89
UUID_V4,0197ebd4-0253-7b1d-aff7-6696512faf86,101,5.69
UUID_V4,0197ebd4-0449-73f0-8e94-994e93c401ff,67,8.59
UUID_V4,0197ebd4-063c-75ce-8616-4e83461c64c9,105,5.45
UUID_V4,0197ebd4-0830-72f1-b8be-781054a6e241,56,10.14
UUID_V4,0197ebd4-0a24-78b3-b1f7-3c66fb32ef24,73,7.88
UUID_V4,0197ebd4-0c19-75b6-bf20-04e916dcac2d,63,9.09
UUID_V4,0197ebd4-0e0c-7f4f-b0b0-7a0bd40ceb1b,78,7.35
UUID_V4,0197ebd4-0ffe-7166-8940-ce4ff8871393,53,10.75
UUID_V4,0197ebd4-11f4-7247-9a64-29c5983de633,47,12.08
UUID_V4,0197ebd4-13e4-746f-a35a-5caaa1c6b764,33,17.0
UUID_V4,0197ebd4-15dd-7353-bf3b-c159ba22320f,44,12.84


==> metrics_UUID_V7.csv <==
UID,identifier,durationMicros,bandwidthMbps
UUID_V7,0197ebaa-dea5-788b-9b49-7e448beebc69,56,10.25
UUID_V7,0197ebaa-e096-7481-b4f7-cf7d4f118ff1,83,6.91
UUID_V7,0197ebaa-e28d-7e0f-bb77-5f0726ecffde,101,5.66
UUID_V7,0197ebaa-e482-702a-9dea-0d8600bd2d80,92,6.22
UUID_V7,0197ebaa-e676-7a4d-804e-e428aeaf4f18,229,2.51
UUID_V7,0197ebaa-e865-7453-a234-28a7c7ab5dc9,173,3.32
UUID_V7,0197ebaa-ea5a-7cb1-b0cc-f6d7e876bfa0,75,7.6
UUID_V7,0197ebaa-ec53-7af0-9b0b-81bbd3feab92,141,4.07
UUID_V7,0197ebaa-ee44-719b-a884-f848d744dfb7,255,2.26
UUID_V7,0197ebaa-f03a-72dc-bf1f-7291b062f79c,152,3.79
UUID_V7,0197ebaa-f22a-7da3-a7e4-10b118a9dec6,259,2.22
UUID_V7,0197ebaa-f41f-7283-bb3d-d895e151618b,198,2.9
UUID_V7,0197ebaa-f615-7276-b480-bb246fa20e56,313,1.84
UUID_V7,0197ebaa-f809-786c-9700-5af33c17176b,149,3.85
UUID_V7,0197ebaa-f9fe-7548-964c-b46e9b358c79,313,1.84
UUID_V7,0197ebaa-fbed-734e-a063-ce8e8e32f5b8,189,3.04
UUID_V7,0197ebaa-fde6-745d-aeaa-4082dd681717,294,1.96
UUID_V7,0197ebaa-ffda-7a1e-b2d4-d167eec94134,198,2.9
UUID_V7,0197ebab-01cd-7623-9956-66a47aed756d,207,2.77
UUID_V7,0197ebab-03c2-7621-a3a0-c5ae43824233,179,3.21
UUID_V7,0197ebab-05b5-779c-9e8d-349a882ba299,243,2.36
UUID_V7,0197ebab-07a9-784b-a76e-16038eea45ec,137,4.19
UUID_V7,0197ebab-099a-791f-9f50-15f38ad8ddbf,297,1.94
UUID_V7,0197ebab-0b92-797a-8857-a423158b423e,164,3.49
UUID_V7,0197ebab-0d81-7aaa-9aa7-7e5d96815221,243,2.36
UUID_V7,0197ebab-0f79-7b4f-a8b2-fc27cc98c5a2,194,2.97
UUID_V7,0197ebab-116e-75d1-bc17-3d0a3f932842,307,1.88
UUID_V7,0197ebab-1361-7627-ba6b-443e30df481e,162,3.55
UUID_V7,0197ebab-1556-7b02-b06e-dbdeee1b8299,325,1.77
UUID_V7,0197ebab-1749-7201-95a1-fcf37002eaf1,153,3.76
UUID_V7,0197ebab-193e-7f02-ac47-5144a4f55441,239,2.4
UUID_V7,0197ebab-1b31-71c9-bc27-d2d1d8505330,176,3.27
UUID_V7,0197ebab-1f17-7bcd-a971-8fac4f1d0723,84,6.81
UUID_V7,0197ebab-210d-7bbd-bdff-c7767752ff8d,240,2.4
UUID_V7,0197ebab-2300-7696-9b01-a34af2500a23,92,6.24
UUID_V7,0197ebab-24f1-7ffa-af49-c07e13fbec73,232,2.47
UUID_V7,0197ebab-26e9-7d3f-abff-3c5ca0898dc8,145,3.97
UUID_V7,0197ebab-28dd-70d2-8f68-b3b009ce0f20,124,4.64
UUID_V7,0197ebab-2ad1-75ac-b619-24f579c3e70a,144,4.0
UUID_V7,0197ebab-2cc5-79a1-8b60-96c1fbdb6a44,120,4.77
UUID_V7,0197ebab-2eb8-72c5-bdb7-2468052b7bad,110,5.2
UUID_V7,0197ebab-32a1-76af-9186-bc1cf34309cf,142,4.04
UUID_V7,0197ebab-3495-750c-a482-352dbd76b9cf,270,2.13
UUID_V7,0197ebab-3689-7729-841d-758f38c7282e,167,3.44
UUID_V7,0197ebab-387d-75ce-b62b-4a68a529f3d4,116,4.92
UUID_V7,0197ebab-3a6e-7dd0-9075-b7092cab9cb8,127,4.53
UUID_V7,0197ebab-3c61-7ed9-947d-840a48e946c3,135,4.26
UUID_V7,0197ebab-3e56-715b-b002-aeff0bfe75d9,159,3.62
UUID_V7,0197ebab-404d-7b81-980b-8062cf16b987,177,3.24
UUID_V7,0197ebab-423e-7b0e-9eb6-1eafbe84538a,135,4.25
UUID_V7,0197ebab-4432-7a8a-887a-fc64cba6edb7,282,2.04
UUID_V7,0197ebab-4629-782b-b23d-af87173f1382,178,3.23
UUID_V7,0197ebab-481d-7701-9325-f5a2c7e1dc15,236,2.43
UUID_V7,0197ebab-4a11-798e-86e9-955d36ab6a14,185,3.11
UUID_V7,0197ebab-4c01-7210-8fd4-82072d510714,265,2.17
UUID_V7,0197ebab-4df7-74fb-9ea9-68b82f6d819e,66,8.65
UUID_V7,0197ebab-4fed-7a2c-9ccd-016c9138ff0a,108,5.31
UUID_V7,0197ebab-51df-7469-bc27-39ab3196d396,118,4.86
UUID_V7,0197ebab-53d4-7a48-9eb5-d9ec7267bec8,238,2.42
UUID_V7,0197ebab-55c5-74c1-9103-c1ad295c95e8,147,3.9
UUID_V7,0197ebab-57ba-7c4e-9a66-6bd6f6d25b5b,353,1.63
UUID_V7,0197ebab-59b4-7159-bfde-0f91a74d2ad3,202,2.85
UUID_V7,0197ebab-5ba2-7fcb-90e1-0afcda07a98f,97,5.9
UUID_V7,0197ebab-5d96-766b-87d8-cb65a6997bf1,89,6.44
UUID_V7,0197ebab-5f89-7003-9932-38b2c687e82c,159,3.61
UUID_V7,0197ebab-617f-7afb-a15f-e98188c13f41,373,1.54
UUID_V7,0197ebab-6375-7346-97de-67626da3288f,162,3.54
UUID_V7,0197ebab-6566-707e-9f07-b86ec287082b,92,6.2
UUID_V7,0197ebab-675c-7ce9-92ac-99076a46c750,127,4.53
UUID_V7,0197ebab-6950-7019-871e-23f86dfbd13d,125,4.59
UUID_V7,0197ebab-6b42-7445-a0ce-7ff3911251c3,190,3.02
UUID_V7,0197ebab-6d39-790f-879d-becf4e1cae58,176,3.26
UUID_V7,0197ebab-6f28-7b0c-97cb-91775808e8ab,259,2.22
UUID_V7,0197ebab-711e-7562-9327-d7e487e693c0,167,3.43
UUID_V7,0197ebab-7313-7751-8bf6-16b0907f95fb,247,2.32
UUID_V7,0197ebab-7509-7fbf-9b5b-6a350e1fbdb2,149,3.86
UUID_V7,0197ebab-76fd-717d-9f90-f146cbbdcad3,220,2.62
UUID_V7,0197ebab-78f0-7d8a-9adb-86374f2366f9,150,3.83
UUID_V7,0197ebab-7ae5-79a3-9e18-ec254cc4c9f2,219,2.62
UUID_V7,0197ebab-7cd8-7708-ae88-8f9a55e614e6,72,7.99
UUID_V7,0197ebab-7ec9-7ae5-897c-2bfa6197aa51,153,3.76
UUID_V7,0197ebab-80bd-7893-b62c-06bebab84b41,204,2.82
UUID_V7,0197ebab-82b5-756a-9387-d7a14f6a760c,202,2.85
UUID_V7,0197ebab-84a8-7f2b-957f-c99258726069,176,3.26
UUID_V7,0197ebab-8699-77f3-9863-6da6f50195c4,221,2.6
UUID_V7,0197ebab-8890-7ac5-818a-1befbf66bc63,168,3.42
UUID_V7,0197ebab-8a84-7764-8ddc-a88de343b11a,223,2.58
UUID_V7,0197ebab-8c79-7b5b-aa8e-b6cd9ff0a064,166,3.46
UUID_V7,0197ebab-8e6c-7d70-bdff-24d11796b0b7,206,2.79
UUID_V7,0197ebab-905d-75f1-aebe-3cb5284901a4,105,5.44
UUID_V7,0197ebab-9253-7128-b81d-65b790829bb2,239,2.41
UUID_V7,0197ebab-9445-7f07-92bb-cbe669fdb2fe,184,3.13
UUID_V7,0197ebab-963c-7f6d-9f64-bb88f57f8b4a,216,2.66
UUID_V7,0197ebab-9830-7b6c-aff3-668e777c3e39,185,3.1
UUID_V7,0197ebab-9a21-76f5-93a7-83fe256faa9b,297,1.94
UUID_V7,0197ebab-9c16-710a-af23-e57b6aba1dae,162,3.55
UUID_V7,0197ebab-9e0b-73c4-909b-98debd4af294,264,2.18
UUID_V7,0197ebab-a000-79bc-91cc-1b7d33d87c2e,168,3.42
UUID_V7,0197ebab-a1f4-7efe-ba95-f175c5ffa153,296,1.94
UUID_V7,0197ebab-a3e8-7a23-b645-2c9184e50bef,164,3.51
UUID_V7,0197ebab-a5dd-7d10-9a51-843ab39aed38,358,1.6
UUID_V7,0197ebab-a7cf-7caf-9ba9-b07b524a5965,191,3.01
UUID_V7,0197ebab-a9c2-7892-8a48-79f680a3f60f,195,2.94
UUID_V7,0197ebab-abb8-720b-879e-0a8da091827b,164,3.51
UUID_V7,0197ebab-ada9-74e8-b450-4f23883ca6df,256,2.24
UUID_V7,0197ebab-af9e-7e3e-8ce9-32c43e0a9f8b,168,3.41
UUID_V7,0197ebab-b193-7b68-9ef2-d29448550eb1,209,2.75
UUID_V7,0197ebab-b384-7bab-82bd-3b86de4c262b,128,4.49
UUID_V7,0197ebab-b57c-7185-8d8e-32abcfac609b,273,2.1
UUID_V7,0197ebab-b770-7abb-ba70-af75766fd979,180,3.2
UUID_V7,0197ebab-b962-7bdd-9124-069b8187badf,215,2.68
UUID_V7,0197ebab-bb56-795f-8bdb-96c471be9ffc,146,3.92
UUID_V7,0197ebab-bd4b-744e-80d6-25b64623df6f,103,5.57
UUID_V7,0197ebab-bf3e-7fc3-ae03-7606368ef162,180,3.19
UUID_V7,0197ebab-c131-70af-8252-a6524cecdef3,202,2.84
UUID_V7,0197ebab-c328-7469-86b0-71b2b97a994b,164,3.5
UUID_V7,0197ebab-c51c-76e1-8c90-e949a4a89f05,250,2.3
UUID_V7,0197ebab-c70e-7a46-84c6-e7d81a9eb88a,153,3.75
UUID_V7,0197ebab-c902-7e06-a5a6-09a29ada81c7,213,2.7
UUID_V7,0197ebab-caf8-71d5-b048-8bd8fdcadb52,177,3.24
UUID_V7,0197ebab-cce9-74a4-ae6d-53e4ce2c1b34,190,3.02
UUID_V7,0197ebab-cee0-7f92-b549-a54ecb929ff5,282,2.04
UUID_V7,0197ebab-d0d3-737b-a5b8-8d5f52a6b094,243,2.37
UUID_V7,0197ebab-d2c8-7da5-8eb7-176fbfe1369a,163,3.53
UUID_V7,0197ebab-d4ba-72e1-bb08-9c8712aa679e,276,2.08
UUID_V7,0197ebab-d6b0-7bc5-aefe-922b040380f7,133,4.31
UUID_V7,0197ebab-d8a4-7c3a-a725-90bb9fe3f5b9,235,2.45
UUID_V7,0197ebab-da98-70d2-8bce-2062ee065d70,158,3.64
UUID_V7,0197ebab-dc8a-775e-b5e2-b840d21e0a27,239,2.41
UUID_V7,0197ebab-de80-7a5d-b12c-c89c9add059f,139,4.14
UUID_V7,0197ebab-e06f-7b09-a6d1-20918e486847,230,2.49
UUID_V7,0197ebab-e268-7909-8be9-e82871799885,164,3.51
UUID_V7,0197ebab-e459-7427-b437-da82f8dba127,276,2.08
UUID_V7,0197ebab-e64c-7708-87fc-e5314364beb9,146,3.94
UUID_V7,0197ebab-e83f-7461-8703-8d352c387479,243,2.36
UUID_V7,0197ebab-ea33-7192-ae21-0a6e6a44f15f,157,3.65
UUID_V7,0197ebab-ec27-7179-83df-4ceccddca30e,284,2.03
UUID_V7,0197ebab-ee1b-7fa4-b45e-b9da0cd3fd53,148,3.87
UUID_V7,0197ebab-f014-75ce-aefc-ecdf0d39787e,226,2.55
UUID_V7,0197ebab-f207-7a10-9a6b-fc02c4f4f3ef,169,3.39
UUID_V7,0197ebab-f3fb-7dcb-bc77-1d3b73fcc7af,219,2.63
UUID_V7,0197ebab-f5ef-74e2-a4a2-160c28c657b4,178,3.23
UUID_V7,0197ebab-f7e1-79c4-bf29-4f2b20bd6ec9,231,2.49
UUID_V7,0197ebab-f9d7-7212-814b-9aeb6dc05b88,145,3.96
UUID_V7,0197ebab-fbcc-7948-a220-4deb0a890ba2,229,2.51
UUID_V7,0197ebab-fdbf-77af-940d-70bcaf38dea7,147,3.91
UUID_V7,0197ebab-ffb0-7180-9bf7-a8c884c2a823,274,2.09
UUID_V7,0197ebac-01a7-7968-98eb-18e8fb1913fa,161,3.57
UUID_V7,0197ebac-0397-748f-979c-1c2ddd8a6f7e,185,3.1
UUID_V7,0197ebac-058f-72c4-a134-aafc284958bb,179,3.2
UUID_V7,0197ebac-0782-7838-a137-ce3fb6b2e05e,169,3.41
UUID_V7,0197ebac-0976-7777-840f-a898a1cc9e36,145,3.97
UUID_V7,0197ebac-0b6b-7267-96cf-0b402cc5509c,210,2.74
UUID_V7,0197ebac-0d5f-7c42-9238-73c8e6549a27,129,4.43
UUID_V7,0197ebac-0f52-7f0e-a8d1-afd7f9a89fe0,221,2.61
UUID_V7,0197ebac-1147-7194-a72a-6fe9c20644a1,150,3.82
UUID_V7,0197ebac-133b-7585-b528-2273429f7b51,244,2.36
UUID_V7,0197ebac-152f-72d4-975b-f2c9edd21525,152,3.78
UUID_V7,0197ebac-1723-7bfb-a0da-fc39bbb97c06,260,2.21
UUID_V7,0197ebac-1913-7b54-93ff-9f8a23c7c9c6,170,3.37
UUID_V7,0197ebac-1b08-707f-a786-c5351ea54899,236,2.44
UUID_V7,0197ebac-1cfd-7861-86d0-eb6a96ea9f55,172,3.34
UUID_V7,0197ebac-1eef-720e-9f10-aa536e1f52cc,220,2.62
UUID_V7,0197ebac-20e3-71e1-a6ae-3e1ea27cbe83,171,3.37
UUID_V7,0197ebac-22d7-7f95-b710-e604104d0c27,205,2.8
UUID_V7,0197ebac-24cf-7eb6-b039-913262f6de6c,154,3.73
UUID_V7,0197ebac-26c3-7b65-b090-2d93a5128d70,121,4.76
UUID_V7,0197ebac-28b7-7658-9da8-5a7c4a92fd36,136,4.21
UUID_V7,0197ebac-2aab-780b-b540-0efa5623d97c,117,4.9
UUID_V7,0197ebac-2c9c-7072-886a-64c512ea4bcd,157,3.66
UUID_V7,0197ebac-2e8f-74b1-9d82-eaefc7ab1e0a,128,4.48
UUID_V7,0197ebac-3086-734d-99fd-dd5c3a96c957,144,3.98
UUID_V7,0197ebac-327b-73eb-a924-b6481d71a6ca,285,2.02
UUID_V7,0197ebac-346a-7177-8c77-08f8df4fb11c,172,3.35
UUID_V7,0197ebac-3660-7fda-9e46-69a7edc50c65,246,2.34
UUID_V7,0197ebac-3853-7e3f-b4a3-92acbd579a27,165,3.49
UUID_V7,0197ebac-3a4b-766f-9814-e3215c0bf196,328,1.76
UUID_V7,0197ebac-3c3d-7584-b150-2156909d7001,165,3.48
UUID_V7,0197ebac-3e32-72ea-a00b-62f0ff47923d,83,6.94
UUID_V7,0197ebac-402a-7f7b-9c59-a880b6cdfbcd,392,1.47
UUID_V7,0197ebac-421b-79ed-8a48-b515bf729c69,289,1.99
UUID_V7,0197ebac-440f-72b9-ae0c-f7c8967fd755,134,4.3
UUID_V7,0197ebac-45ff-7cef-810c-0f72a1e0b6f7,164,3.51
UUID_V7,0197ebac-47f9-75c1-b7d2-c8777eeba603,67,8.58
UUID_V7,0197ebac-49e7-78e3-a80f-c7c1c52ab42d,301,1.91
UUID_V7,0197ebac-4bde-7256-9975-22ca95c46079,179,3.22
UUID_V7,0197ebac-4dcf-7087-a74f-47c7cfc76134,108,5.32
UUID_V7,0197ebac-4fc7-735b-875e-936a9e12a6d0,90,6.35
UUID_V7,0197ebac-51b8-7e80-a66a-5c3bfa5ff9c8,158,3.64
UUID_V7,0197ebac-53af-7727-aae9-bb21371b3f1e,117,4.92
UUID_V7,0197ebac-5797-7c65-a596-fdb325af0f31,71,8.06
UUID_V7,0197ebac-598a-7c17-9ffe-0a3c782500a4,215,2.67
UUID_V7,0197ebac-5b7c-7fb0-ab0b-6932cb94af74,126,4.54
UUID_V7,0197ebac-5d72-73cd-ae50-d843800d5f92,154,3.72
UUID_V7,0197ebac-5f65-782b-b1dc-785b3e3099bf,169,3.39
UUID_V7,0197ebac-6158-770e-9cd1-fe6fd19a4be4,80,7.2
UUID_V7,0197ebac-634e-7720-9c04-f312f81c4440,85,6.71
UUID_V7,0197ebac-6543-740d-ac36-7402a7d1cbe5,171,3.36
UUID_V7,0197ebac-6732-78a3-88d6-3af19c7ddf0e,99,5.79
UUID_V7,0197ebac-6929-7fca-85b2-8026c35f240b,311,1.85
UUID_V7,0197ebac-6b1d-70bf-a55f-b14c745b1354,103,5.55
UUID_V7,0197ebac-6d11-7ada-bb9c-656721ae4a8f,72,7.9
UUID_V7,0197ebac-6f07-7930-b062-49d0a2549f93,146,3.92
UUID_V7,0197ebac-70f9-72c1-9dbe-0bf1277376fb,170,3.38
UUID_V7,0197ebac-72ee-7662-afec-fe858d5e5415,134,4.3
UUID_V7,0197ebac-74df-71ca-a5e0-1597b91f0945,113,5.08
UUID_V7,0197ebac-76d4-7ba6-8b88-c515e702c017,133,4.31
UUID_V7,0197ebac-78c6-7e6c-b71f-615f88064fb9,70,8.22
UUID_V7,0197ebac-7abb-7f64-aec5-a260a6a49c1b,96,5.95
UUID_V7,0197ebac-7caf-79e8-932f-73fb5862a96e,97,5.89
UUID_V7,0197ebac-7ea2-70dc-91aa-7453b923a10e,224,2.57
UUID_V7,0197ebac-8098-7cac-8b42-9fe58446d7b9,146,3.92
UUID_V7,0197ebac-828e-7a2e-9119-1a4139184d9c,269,2.14
UUID_V7,0197ebac-8480-7ede-80ae-edfc9ffbbd69,141,4.07
UUID_V7,0197ebac-8673-7f93-b45b-fa4a95f5abe8,54,10.61
UUID_V7,0197ebac-8867-73ff-a754-ac085bca3588,168,3.43
UUID_V7,0197ebac-8a5a-735d-af7a-3248fc098768,119,4.81
UUID_V7,0197ebac-8c52-7c45-8092-3ab4e9e2be16,139,4.13
UUID_V7,0197ebac-8e46-70c8-bc33-f3f73d51817a,140,4.1
UUID_V7,0197ebac-903b-7800-8b24-226f489995a1,315,1.83
UUID_V7,0197ebac-922e-72c8-af7e-eb2effa12541,135,4.27
UUID_V7,0197ebac-9421-78bc-844f-d71e25ebfc04,72,7.98
UUID_V7,0197ebac-9614-7d7f-bad4-aa1c942fd079,107,5.36
UUID_V7,0197ebac-980a-704e-94e1-25a968dd5a67,281,2.05
UUID_V7,0197ebac-99fd-725d-9780-2bc3e8e5d388,124,4.64
UUID_V7,0197ebac-9bef-70c6-992b-6cf2a46f5856,196,2.93
UUID_V7,0197ebac-9de6-75b9-8dc7-1ee3bea7e50d,147,3.91
UUID_V7,0197ebac-9fd9-7c72-934d-a4b099e031f6,211,2.73
UUID_V7,0197ebac-a1cd-721d-b4de-718ced637837,190,3.02
UUID_V7,0197ebac-a3c2-75ed-9841-88ddf6f3fb01,123,4.67
UUID_V7,0197ebac-a5b6-7252-9817-6f252ed75683,79,7.27
UUID_V7,0197ebac-a7a7-7162-a2e1-beac30cc13ed,184,3.12
UUID_V7,0197ebac-a99e-75a6-a27e-c4db944e310c,166,3.46
UUID_V7,0197ebac-ab91-755e-9b3e-8754d828b58b,203,2.83
UUID_V7,0197ebac-ad83-767f-861b-9af12fc51fd8,208,2.76
UUID_V7,0197ebac-af77-70b5-bcd7-5f817db60f6b,214,2.69
UUID_V7,0197ebac-b16c-760e-bca1-7a9977d30629,144,3.98
UUID_V7,0197ebac-b362-755c-b793-7686e056e45a,125,4.6
UUID_V7,0197ebac-b556-7a46-a002-51398f0d739e,116,4.93
UUID_V7,0197ebac-b745-73a6-aa05-f96bdb2b6cc5,186,3.09
UUID_V7,0197ebac-b93b-7818-9fb0-7e9d308e7474,126,4.55
UUID_V7,0197ebac-bb32-7ec6-86e9-44cf33de5e47,106,5.39
UUID_V7,0197ebac-bd26-7e05-937f-2733beb22c9b,117,4.89
UUID_V7,0197ebac-bf1a-7949-871c-dac2d868874b,141,4.08
UUID_V7,0197ebac-c10e-73d8-a808-0d890d0a8c51,75,7.6
UUID_V7,0197ebac-c302-7684-9eb4-eb47421bc334,182,3.16
UUID_V7,0197ebac-c4f6-725c-b308-656bbe4cb55a,142,4.05
UUID_V7,0197ebac-c6e6-7bfa-8a54-84a60afe3f08,271,2.12
UUID_V7,0197ebac-c8de-7653-abf8-2af2172a6676,105,5.47
UUID_V7,0197ebac-cad0-7d44-b249-411a34d8dee5,172,3.35
UUID_V7,0197ebac-ccc2-7f32-9f02-9a3dec144db9,104,5.52
UUID_V7,0197ebac-ceba-75a1-bc7a-8c62ee4d1254,131,4.37
UUID_V7,0197ebac-d0ac-76e9-b236-f205b2a65f92,139,4.12
UUID_V7,0197ebac-d2a2-7c39-8367-c2475c30f782,246,2.34
UUID_V7,0197ebac-d492-7523-9e57-6fb4f2f5210e,81,7.08
UUID_V7,0197ebac-d687-7b7f-8b43-fb8e8ffd9a3d,179,3.21
UUID_V7,0197ebac-d87e-7705-a249-e9b90553b779,119,4.83
UUID_V7,0197ebac-da72-7b0b-a0a2-f501e29cabe1,195,2.94
UUID_V7,0197ebac-dc66-780a-aa57-cf0a7a2d8b64,127,4.53
UUID_V7,0197ebac-de58-7023-810b-88c4f27c6061,115,5.0
UUID_V7,0197ebac-e04c-728e-bbfc-a92eabef8cfb,120,4.8
UUID_V7,0197ebac-e240-7469-94bf-505371309e10,142,4.06
UUID_V7,0197ebac-e431-73fe-80bf-1750e7d94e58,126,4.55
UUID_V7,0197ebac-e629-771e-92af-0cce34b78689,129,4.44
UUID_V7,0197ebac-e81b-7190-9434-905f37c8f5f5,154,3.72
UUID_V7,0197ebac-ea12-7420-b215-bd40c3dde3aa,222,2.59
UUID_V7,0197ebac-ec03-70bd-88d8-bd3ee4ea3e9b,123,4.65
UUID_V7,0197ebac-edf8-7ff2-ba8a-9b636cf86a18,235,2.45
UUID_V7,0197ebac-efec-7aac-9134-6f51df225827,210,2.73
UUID_V7,0197ebac-f1e1-7531-9508-71ebe870d49e,183,3.15
UUID_V7,0197ebac-f3d5-71b8-96c5-2142a51608c6,77,7.41
UUID_V7,0197ebac-f5c9-7824-86bf-dbf2886ace6e,206,2.79
UUID_V7,0197ebac-f7bc-776e-b468-d1cb97d697a6,102,5.6
UUID_V7,0197ebac-f9b1-79bd-b5f5-981e9f971c6c,164,3.5
UUID_V7,0197ebac-fba4-78be-9d5e-2ae12c87d456,170,3.37
UUID_V7,0197ebac-fd99-73d9-b2ba-dab000b352a3,163,3.51
UUID_V7,0197ebac-ff8d-775f-a11f-1eb430976d7a,126,4.56
UUID_V7,0197ebad-0181-7800-b90a-47a78d4afc90,169,3.41
UUID_V7,0197ebad-0375-72b0-9827-aad72de9e8a0,153,3.76
UUID_V7,0197ebad-056a-7701-881f-3115bbe4789c,191,3.01
UUID_V7,0197ebad-075c-7ff7-aa8d-f40e222ce31c,111,5.17
UUID_V7,0197ebad-094f-7b1f-90f1-e878150fba90,121,4.73
UUID_V7,0197ebad-0b45-74a6-a2a7-49e3a18a4f89,112,5.1
UUID_V7,0197ebad-0d38-7a6a-b8b2-45c0863610f7,150,3.83
UUID_V7,0197ebad-0f2d-7f68-8375-5b3b7f81de98,122,4.7
UUID_V7,0197ebad-1121-7eb7-a49c-708153005f6e,211,2.73
UUID_V7,0197ebad-1315-78e6-b54b-79b856a73dd7,144,3.99
UUID_V7,0197ebad-1509-71b5-a3cc-63ca792adc09,161,3.56
UUID_V7,0197ebad-16fd-7018-8c66-5e1b79a2274f,116,4.94
UUID_V7,0197ebad-18f0-741e-8200-5bcf9297cff2,159,3.6
UUID_V7,0197ebad-1ae4-7dea-bca3-994d1502b8a5,119,4.81
UUID_V7,0197ebad-1cd9-7346-8816-c262a5ec5356,121,4.74
UUID_V7,0197ebad-1eca-79d8-81b2-4eeaaaaf1049,153,3.75
UUID_V7,0197ebad-20c1-7e47-b699-07cfb53640cb,180,3.19
UUID_V7,0197ebad-22b5-784d-bbdc-607a76552760,111,5.17
UUID_V7,0197ebad-24a8-7cde-a07f-eba71225bf35,151,3.79
UUID_V7,0197ebad-269a-74e9-8834-2eb6486c94a7,128,4.48
UUID_V7,0197ebad-2891-7358-a4a1-eab289d7a88f,83,6.87
UUID_V7,0197ebad-2a83-7766-9cfd-d581acf19fd6,139,4.13
UUID_V7,0197ebad-2c7a-7487-9bb4-5cae89756682,398,1.44
UUID_V7,0197ebad-2e6d-72de-b494-9ac220159386,94,6.07
UUID_V7,0197ebad-3060-7c98-8e22-e669aa3767b2,193,2.98
UUID_V7,0197ebad-3250-7a2c-b35c-d227f2cc4ea0,141,4.08
UUID_V7,0197ebad-3448-7861-8cd9-f4d0889367b9,66,8.69
UUID_V7,0197ebad-363d-7af5-b5d8-87b4ff5450de,144,3.98
UUID_V7,0197ebad-382f-7e0d-9edf-9d360226a4fe,197,2.92
UUID_V7,0197ebad-3a21-7928-b301-dc0302039e38,83,6.93
UUID_V7,0197ebad-3c19-7c68-8d47-48f755a21126,199,2.88
UUID_V7,0197ebad-3e0a-7bb8-8fed-ffb916e958d1,107,5.35
UUID_V7,0197ebad-3fff-76d6-ab8c-6103f924b5c1,131,4.38
UUID_V7,0197ebad-41f3-7c5d-a0ca-fb6160852014,126,4.56
UUID_V7,0197ebad-43e7-7da2-a99e-3ae5d6b1287f,122,4.69
UUID_V7,0197ebad-45d9-78bb-b084-8c0c489759d8,94,6.08
UUID_V7,0197ebad-47ce-777c-8f57-87a1286f169d,111,5.15
UUID_V7,0197ebad-49c5-7e1d-a3dc-7a748b245de5,140,4.09
UUID_V7,0197ebad-4bb9-7d29-bb64-1cfd6c254e62,185,3.1
UUID_V7,0197ebad-4da8-7706-8970-063f2131321d,140,4.11
UUID_V7,0197ebad-4fa1-79e5-9074-c22bd16c312f,170,3.38
UUID_V7,0197ebad-5195-73b6-8084-579adca56da5,118,4.86
UUID_V7,0197ebad-5384-713d-bfba-84c43e0413b7,161,3.56
UUID_V7,0197ebad-557b-753f-99ce-77cde5ebcd84,96,5.97
UUID_V7,0197ebad-5770-7549-96e7-663fe2195fd8,166,3.45
UUID_V7,0197ebad-5962-72db-ae93-36a1480c413c,135,4.26
UUID_V7,0197ebad-5b54-72db-bea5-546350b25fb4,297,1.94
UUID_V7,0197ebad-5d4c-7836-9819-5a6687c14e74,155,3.7
UUID_V7,0197ebad-5f41-797b-b59f-68efc79a2f4a,200,2.87
UUID_V7,0197ebad-6134-782b-a056-e377e69cf0e9,50,11.33
UUID_V7,0197ebad-6326-7dd8-a44d-971722c52d7c,86,6.66
UUID_V7,0197ebad-651c-74ff-bc10-6dabcfae8128,67,8.57
UUID_V7,0197ebad-670e-7328-9852-5c4ac22a929a,163,3.52
UUID_V7,0197ebad-6900-7499-9453-e3ecf53b79ab,150,3.82
UUID_V7,0197ebad-6af9-7041-8498-b8140d7e084b,177,3.25
UUID_V7,0197ebad-6ced-730c-949b-abb2dfe9757c,162,3.53
UUID_V7,0197ebad-6edd-721e-a95c-af3ec315cb30,151,3.8
UUID_V7,0197ebad-70d4-7d63-b059-a5c727b379cd,122,4.7
UUID_V7,0197ebad-72c9-7fda-a7e1-28601877ebaa,191,3.0
UUID_V7,0197ebad-74ba-7303-a8d8-078ba1b8985f,117,4.89
UUID_V7,0197ebad-76ad-7cc8-b7e0-4f8aa3653610,200,2.87
UUID_V7,0197ebad-78a2-7824-8657-baf7dc8658b1,126,4.57
UUID_V7,0197ebad-7a97-7042-b1ad-cad8902be3bb,162,3.55
UUID_V7,0197ebad-7c8c-7413-bb82-699580cbef96,144,4.0
UUID_V7,0197ebad-7e7c-70c5-89f5-d600b7d4f246,186,3.09
UUID_V7,0197ebad-8071-70ac-a52a-5d453b82f96d,144,4.0
UUID_V7,0197ebad-8265-7757-8755-b1aac9ed26dd,162,3.55
UUID_V7,0197ebad-845c-7a90-a5db-390d6aa17a14,130,4.4
UUID_V7,0197ebad-864c-7c1b-b8ca-ae4f05c54e09,188,3.06
UUID_V7,0197ebad-8844-7c75-b973-61ce9ba79a0b,131,4.37
UUID_V7,0197ebad-8a36-7a76-b26d-e19fc88dc118,147,3.91
UUID_V7,0197ebad-8c2b-7a51-aaab-142f98641ea8,141,4.07
UUID_V7,0197ebad-8e1b-7ad4-8249-51d480ac4d90,178,3.23
UUID_V7,0197ebad-9014-7fb1-8500-a50d62f25d82,97,5.94
UUID_V7,0197ebad-9208-7300-95d0-89922baf8958,233,2.47
UUID_V7,0197ebad-93fc-7242-a291-ba99396c602b,143,4.0
UUID_V7,0197ebad-95f0-7cf9-8798-041876b16cef,207,2.78
UUID_V7,0197ebad-97e1-7d2f-bd0e-035fa0a5839b,42,13.63
UUID_V7,0197ebad-9bca-752c-9f07-6ba635a27a38,156,3.69
UUID_V7,0197ebad-9dbb-74e1-909c-e20d57626014,65,8.83
UUID_V7,0197ebad-9fb4-7cd2-8195-50b9ddfa34ac,52,11.04
UUID_V7,0197ebad-a1a9-7aba-b9ec-6c2ab9abc9b2,244,2.36
UUID_V7,0197ebad-a398-7ff1-a965-f5d6c0dcd54a,54,10.49
UUID_V7,0197ebad-a58f-7da6-bcbf-e5f924ae2390,83,6.93
UUID_V7,0197ebad-a784-70a4-a48f-9ccc1e9ce025,124,4.61
UUID_V7,0197ebad-a978-7914-b9f8-6271303fdf60,115,5.0
UUID_V7,0197ebad-ab6c-74c9-9dbf-163f613a42c1,114,5.05
UUID_V7,0197ebad-ad60-7e7a-b39d-bb441ac995d1,125,4.58
UUID_V7,0197ebad-af54-782d-922c-6805166dd71f,112,5.1
UUID_V7,0197ebad-b148-7732-9938-bbd4f8579088,121,4.73
UUID_V7,0197ebad-b33c-717a-b5d4-6d6f687d728a,124,4.62
UUID_V7,0197ebad-b530-7d27-9ddf-1386c1a91864,147,3.9
UUID_V7,0197ebad-b724-7bd1-8e2c-e02d3bc03768,57,9.95
UUID_V7,0197ebad-b918-78ba-b6b1-ada57ec2bab1,149,3.85
UUID_V7,0197ebad-bb0c-7fb7-84d9-0bfea937ef17,115,5.0
UUID_V7,0197ebad-bd00-7d84-8626-891ae32b2c70,122,4.7
UUID_V7,0197ebad-bef3-7159-b521-c355b776fb28,138,4.17
UUID_V7,0197ebad-c0e7-79fd-8785-307ebc9cb0f0,150,3.83
UUID_V7,0197ebad-c2da-7dcd-970e-a9a48ca704e0,75,7.65
UUID_V7,0197ebad-c4cb-7c17-9ccd-f6e15d845bcb,100,5.76
UUID_V7,0197ebad-c6c4-7d35-9ba7-ff7dad4c2f5b,119,4.81
UUID_V7,0197ebad-c8b8-7a3f-a85d-e4fe2dd8fbd6,198,2.91
UUID_V7,0197ebad-caac-7f90-a734-a81185b2f459,158,3.63
UUID_V7,0197ebad-cc9c-76aa-a8fe-4e2cda058c5d,154,3.74
UUID_V7,0197ebad-ce94-7a5f-bb89-232357b8bd03,122,4.69
UUID_V7,0197ebad-d083-710d-b58e-c90a077630b1,137,4.18
UUID_V7,0197ebad-d279-7e8a-948d-ed4d5924a745,114,5.05
UUID_V7,0197ebad-d470-7f3b-a61b-31c169fb0119,201,2.86
UUID_V7,0197ebad-d660-7b72-84e7-753b6084ccbb,161,3.57
UUID_V7,0197ebad-d858-784c-b46b-db2489103cea,153,3.76
UUID_V7,0197ebad-da4a-7880-9e35-d6a164df1504,106,5.41
UUID_V7,0197ebad-dc3f-74c8-98f6-dd9e8dd26e66,76,7.49
UUID_V7,0197ebad-de31-7eb1-98a4-e1eb754ebd7b,99,5.81
UUID_V7,0197ebad-e027-707c-9b97-80043025483f,199,2.89
UUID_V7,0197ebad-e21b-7fd9-8e4a-ba8ce49137bc,63,9.06
UUID_V7,0197ebad-e40b-7dff-8f84-3ee3543d8b81,106,5.41
UUID_V7,0197ebad-e603-7bc6-a06b-216ba73af75e,105,5.48
UUID_V7,0197ebad-e7f7-7ad1-8ef6-96a9169ae501,152,3.77
UUID_V7,0197ebad-e9eb-79f6-b971-5789b68a271a,148,3.89
UUID_V7,0197ebad-ebdf-7d31-b051-ebed8699db87,149,3.85
UUID_V7,0197ebad-edd3-7b08-b493-6db5d6e3248b,136,4.21
UUID_V7,0197ebad-efc7-707e-a9e5-b65c6b8c6536,179,3.2
UUID_V7,0197ebad-f1b9-7b0e-8bca-6c24626c7e44,151,3.81
UUID_V7,0197ebad-f3af-7410-985b-a4a2e217eeae,127,4.52
UUID_V7,0197ebad-f5a3-788c-bb27-5a07b20497ca,92,6.21
UUID_V7,0197ebad-f797-7294-81a4-1912ab879284,113,5.08
UUID_V7,0197ebad-f98b-7af2-94b1-a816f25ff36f,109,5.25
UUID_V7,0197ebad-fb7f-768c-bf05-cce517b9f524,152,3.77
UUID_V7,0197ebad-fd73-753b-a100-38655a583792,143,4.02
UUID_V7,0197ebad-ff66-7f33-b28d-ae818c7d5a66,153,3.76
UUID_V7,0197ebae-0157-7ddf-8c8d-daef1bfe9aec,76,7.53
UUID_V7,0197ebae-034f-718b-b9d8-46dc1b0ca5db,148,3.87
UUID_V7,0197ebae-0543-7012-bd62-ea86ae672014,114,5.03
UUID_V7,0197ebae-0737-7378-8f66-2d652fa38b09,189,3.04
UUID_V7,0197ebae-092a-767c-92d8-dd774ded230e,45,12.66
UUID_V7,0197ebae-0b1f-73bd-b8fb-a9ecb16d9b7c,164,3.5
UUID_V7,0197ebae-0d13-7984-9d14-ca2e34124002,166,3.45
UUID_V7,0197ebae-0f05-7ebb-9cac-b48c1a7546ec,274,2.09
UUID_V7,0197ebae-10f9-7f3a-a1ef-f83a7e9a4772,137,4.2
UUID_V7,0197ebae-12ee-78f3-b3b4-5607a4673a5a,154,3.73
UUID_V7,0197ebae-14e0-71b9-92d7-8068d4f94814,130,4.43
UUID_V7,0197ebae-16d7-7dfe-9913-25792511e6a6,56,10.16
UUID_V7,0197ebae-18c9-76ce-b223-3c80b195a7da,82,6.95
UUID_V7,0197ebae-1abb-77e2-93d3-1b3a20aac9db,72,7.99
UUID_V7,0197ebae-1cb2-780c-ae33-2b5eb6d7f59d,129,4.45
UUID_V7,0197ebae-1ea7-7dd9-8322-5184472128a5,148,3.88
UUID_V7,0197ebae-209b-7ea7-822d-3bc3e35fce5d,138,4.15
UUID_V7,0197ebae-228b-72e6-9b98-22e0ea4f6db5,237,2.42
UUID_V7,0197ebae-2483-77b2-be4a-3d6076644731,133,4.3
UUID_V7,0197ebae-2673-7e0c-a19a-de63f91f4f66,253,2.27
UUID_V7,0197ebae-2869-772c-a155-91aaddb38a58,143,4.0
UUID_V7,0197ebae-2a5f-774b-a216-19a323a9bdde,164,3.5
UUID_V7,0197ebae-2c53-7296-91fb-a43ab26a5ca8,133,4.33
UUID_V7,0197ebae-2e47-7163-b8bd-6683de0273fc,164,3.5
UUID_V7,0197ebae-303a-7560-bed5-149620021cb4,116,4.94
UUID_V7,0197ebae-322e-76cc-bf26-fabfe76bc379,172,3.34
UUID_V7,0197ebae-3421-71d4-9d7d-e20122b92978,152,3.78
UUID_V7,0197ebae-3617-7016-808d-70f9051ab7de,159,3.61
UUID_V7,0197ebae-380b-790e-95b6-e5ec3abdb56a,74,7.69
UUID_V7,0197ebae-39fb-7ece-bf6e-8b49bf4f2271,187,3.07
UUID_V7,0197ebae-3bf1-712b-8476-7137f15a73ef,97,5.93
UUID_V7,0197ebae-3de7-7d42-820e-d5b40a39b222,138,4.16
UUID_V7,0197ebae-3fdb-7e54-a897-632f8c407288,81,7.05
UUID_V7,0197ebae-41ca-7cbe-8727-f562a94320cc,98,5.85
UUID_V7,0197ebae-43be-731f-826f-df96929fb3e8,71,8.05
UUID_V7,0197ebae-45b7-7986-9c08-7e32e11f75a6,189,3.04
UUID_V7,0197ebae-47ab-7dff-a113-445120abae3d,143,4.0
UUID_V7,0197ebae-499d-7acd-9e80-47320670db52,165,3.47
UUID_V7,0197ebae-4b93-7237-8168-c121fa134a37,113,5.09
UUID_V7,0197ebae-4d82-7db6-95ba-ec1a6948415e,147,3.9
UUID_V7,0197ebae-4f78-7415-8351-2e088074e415,138,4.17
UUID_V7,0197ebae-516d-76c9-a1c1-42e863020bc6,83,6.86
UUID_V7,0197ebae-5361-79c1-a6fe-92309819fd7a,132,4.33
UUID_V7,0197ebae-5556-7ecc-abdc-6912777ec753,97,5.89
UUID_V7,0197ebae-5749-7a22-990c-a64fc34007dd,133,4.31
UUID_V7,0197ebae-593f-7aa8-8351-074dbb2547f4,159,3.62
UUID_V7,0197ebae-5b2f-74b2-9398-62df8e72d165,110,5.21
UUID_V7,0197ebae-5d24-7c2b-83d3-b84e604fb601,160,3.6
UUID_V7,0197ebae-5f1b-76e7-92d2-36b6ee5b2bed,140,4.09
UUID_V7,0197ebae-610e-7699-86cf-3a2703e6e8f5,142,4.04
UUID_V7,0197ebae-6301-7120-a1e1-c40ef5b76fcb,146,3.92
UUID_V7,0197ebae-64f4-75c3-b0c3-60d5ecdffc6c,163,3.53
UUID_V7,0197ebae-66ea-7216-be50-82012499eb2a,145,3.96
UUID_V7,0197ebae-68df-7202-bde9-2263df6a75b7,160,3.58
UUID_V7,0197ebae-6acd-77c1-bbb2-a0d755bd3e5a,118,4.85
UUID_V7,0197ebae-6cc6-7efd-aa34-feb904714409,95,6.02
UUID_V7,0197ebae-6eba-711c-a519-eaec120ba753,159,3.62
UUID_V7,0197ebae-70ae-7a72-8330-ca8022a28b42,145,3.97
UUID_V7,0197ebae-72a2-760e-a8ec-141afa7a9ba1,124,4.63
UUID_V7,0197ebae-7496-7c65-b34a-cc8a76a3c285,150,3.83
UUID_V7,0197ebae-7689-7c6c-b3a3-b78b77849cf3,132,4.36
UUID_V7,0197ebae-787c-700a-b3e9-94836f75763a,132,4.34
UUID_V7,0197ebae-7a6e-74cc-be26-c139f20c45e8,147,3.91
UUID_V7,0197ebae-7c62-703e-8138-9de03363ee78,142,4.04
UUID_V7,0197ebae-7e58-71c9-9e15-94386b265c6f,115,4.98
UUID_V7,0197ebae-804b-71e8-81db-a2207cd51e9c,135,4.27
UUID_V7,0197ebae-8242-7d4b-99e2-1dcda4dfc5a7,134,4.29
UUID_V7,0197ebae-8436-7fcb-b463-cc1fc3991bcd,138,4.17
UUID_V7,0197ebae-862a-7b53-b7b4-fe5db21be7f0,125,4.58
UUID_V7,0197ebae-881d-7bbb-a34f-bc381a975e3c,135,4.25
UUID_V7,0197ebae-8a0f-7bfa-a313-38f2c61d0099,107,5.37
UUID_V7,0197ebae-8c02-76ae-9ffe-44d5ce6cdf06,139,4.14
UUID_V7,0197ebae-8df9-7478-a176-ed3959faf374,72,7.99
UUID_V7,0197ebae-8fed-734c-9274-dc387c0ae1ba,134,4.28
UUID_V7,0197ebae-91df-7900-95ba-57dc973d56e9,124,4.63
UUID_V7,0197ebae-93d6-7044-818a-f2b57992c9bd,347,1.66
UUID_V7,0197ebae-95c9-7b27-8dfd-e227072f18ee,128,4.49
UUID_V7,0197ebae-97be-7ab0-819d-be5f1811a48c,166,3.45
UUID_V7,0197ebae-99af-7b53-992b-baa1dd9382db,136,4.22
UUID_V7,0197ebae-9ba6-700a-a417-f3e21c92a531,142,4.04
UUID_V7,0197ebae-9d9a-706b-9b42-2849b92e3e5a,145,3.96
UUID_V7,0197ebae-9f8d-713a-ad7a-88f0d7007641,146,3.92
UUID_V7,0197ebae-a181-74f7-ace9-3847c2aa427b,130,4.41
UUID_V7,0197ebae-a374-7417-9000-fcf6c6c5990b,214,2.68
UUID_V7,0197ebae-a56a-7565-b1aa-3ebc6c2d5843,120,4.78
UUID_V7,0197ebae-a75e-79e5-b3c1-a054b3655f94,95,6.03
UUID_V7,0197ebae-a94f-75d7-a2e9-f2985b8ba046,149,3.86
UUID_V7,0197ebae-ab46-7cab-bdc9-67c9f58dffe2,102,5.6
UUID_V7,0197ebae-ad3a-7dfe-8806-3b94e8c16f43,133,4.32
UUID_V7,0197ebae-af2e-7416-9bba-0c8d8dc4efc5,146,3.92
UUID_V7,0197ebae-b122-71bd-8b02-713d1bcecb92,142,4.04
UUID_V7,0197ebae-b312-70eb-bd2f-05dd4f579a6f,59,9.65
UUID_V7,0197ebae-b508-71ac-bbaf-dc0cf8231463,144,3.97
UUID_V7,0197ebae-b6fb-7603-ba4f-d20ea93e1755,159,3.61
UUID_V7,0197ebae-b8f0-788b-ab36-1850fdc985d6,108,5.32
UUID_V7,0197ebae-bae6-7893-b0d6-720143bf7a08,135,4.24
UUID_V7,0197ebae-bcda-7288-85d2-0def511bbd74,116,4.94
UUID_V7,0197ebae-bece-7070-9835-9d27b6106f3c,179,3.22
UUID_V7,0197ebae-c0c2-7bca-8bf4-04db6c220575,112,5.11
UUID_V7,0197ebae-c2b6-7dfb-9978-dc8c893e5ad1,171,3.36
UUID_V7,0197ebae-c4aa-781a-8f06-e43870b91bd5,227,2.53
UUID_V7,0197ebae-c69e-7db8-b4c3-e852afa7874f,115,4.97
UUID_V7,0197ebae-c892-70df-911f-47a3c85bc5aa,96,5.96
UUID_V7,0197ebae-ca84-70e3-a0b4-281c4358b9f5,124,4.64
UUID_V7,0197ebae-cc7a-7cbd-b19b-eb07ab678231,80,7.15
UUID_V7,0197ebae-ce6e-71a2-a6a8-db3594397137,70,8.23
UUID_V7,0197ebae-d062-72d4-b003-002b732a4ac2,83,6.88
UUID_V7,0197ebae-d253-74af-b330-7aac807bdb8c,119,4.8
UUID_V7,0197ebae-d445-7638-a7c8-1ff63b3d0a26,47,12.15
UUID_V7,0197ebae-d63e-7150-8e8d-bec02c489077,144,4.0
UUID_V7,0197ebae-d830-7b88-b13f-31116d0c460f,30,18.86
UUID_V7,0197ebae-da26-7df8-b777-87b4ca1386f9,122,4.7
UUID_V7,0197ebae-dc1a-766d-8d0f-d72f59a07422,86,6.64
UUID_V7,0197ebae-de0d-7e08-90cb-9cb5b7579d3f,97,5.91
UUID_V7,0197ebae-dffd-7c46-94fe-97a500f46094,37,15.21
UUID_V7,0197ebae-e1f4-705b-aa47-7e0da78e1495,111,5.19
UUID_V7,0197ebae-e3e9-7b3c-a521-24758388b621,99,5.79
UUID_V7,0197ebae-e5de-7420-b5d0-70620a65f6a9,111,5.16
UUID_V7,0197ebae-e7d1-7d60-916e-fa2af610af78,104,5.51
UUID_V7,0197ebae-e9c3-7f86-a20b-dc5dd9617673,40,14.12
UUID_V7,0197ebae-ebb9-75b5-bcb9-f82c5d6324ac,20,28.1
UUID_V7,0197ebae-edaf-77ac-91e1-3912a2fd98f2,122,4.71
UUID_V7,0197ebae-ef9d-7e34-bda2-184e2e3fc55d,50,11.47
UUID_V7,0197ebae-f194-72e0-9137-42b8e682aed2,79,7.25
UUID_V7,0197ebae-f388-7227-b22a-f689481a9aa9,85,6.7
UUID_V7,0197ebae-f57d-7b2f-bef6-45da9910724c,70,8.18
UUID_V7,0197ebae-f771-7189-bd45-84c9b5067a9b,93,6.19
UUID_V7,0197ebae-f960-79f0-ac75-f1a95f8c53cf,98,5.82
UUID_V7,0197ebae-fb55-7ed2-b536-aafe0687f87c,114,5.02
UUID_V7,0197ebae-fd4d-7e16-a13d-ae63577d3dce,107,5.34
UUID_V7,0197ebae-ff3d-7f87-91c2-e5a10566f29e,43,13.1
UUID_V7,0197ebaf-0131-7f88-90f0-396c6d5f50f1,39,14.77
UUID_V7,0197ebaf-0325-72be-aa4a-5f2a8df3141d,63,9.06
UUID_V7,0197ebaf-051b-7b25-aa25-d1114c80e43e,89,6.44
UUID_V7,0197ebaf-0711-7090-b730-37806a3b5079,61,9.33
UUID_V7,0197ebaf-0902-7183-89da-bd12cb8a6041,96,5.96
UUID_V7,0197ebaf-0af8-7f3e-b2be-5cba99d43fa3,73,7.88
UUID_V7,0197ebaf-0cec-7568-aae1-f4783160ab71,122,4.7
UUID_V7,0197ebaf-0ee0-7793-b097-4595ca01641a,68,8.42
UUID_V7,0197ebaf-10d3-757e-a440-6f144de66084,87,6.55
UUID_V7,0197ebaf-12c9-7af4-806b-03391a8471c8,84,6.79
UUID_V7,0197ebaf-14bd-7090-883b-ede781c993f7,102,5.6
UUID_V7,0197ebaf-16b1-7cdc-a45c-a8d0ce185c95,36,15.71
UUID_V7,0197ebaf-18a2-7792-bef8-708297cb3010,86,6.65
UUID_V7,0197ebaf-1a95-7ed5-bd1e-21073f78ea4a,145,3.95
UUID_V7,0197ebaf-1c8c-70f8-8c2d-a5ff65119436,93,6.17
UUID_V7,0197ebaf-1e7f-7f79-9516-a659dbf47ee0,67,8.59
UUID_V7,0197ebaf-2071-70f5-93d5-fee076245a01,60,9.51
UUID_V7,0197ebaf-2265-7498-b7c5-42ac2f57027c,45,12.79
UUID_V7,0197ebaf-245d-7b27-9163-aa5d711e5f0b,97,5.9
UUID_V7,0197ebaf-2651-7e88-84bb-b166be84fff2,87,6.55
UUID_V7,0197ebaf-2841-7fda-afc0-4b58b1d9f82d,89,6.43
UUID_V7,0197ebaf-2a34-7f20-845a-e159c29e908c,68,8.42
UUID_V7,0197ebaf-2c29-7138-8e59-43c883fb4bca,75,7.67
UUID_V7,0197ebaf-2e1d-73eb-aeba-e89901221341,71,8.07
UUID_V7,0197ebaf-3015-7f28-b3c4-6b0fe25b4328,95,6.02
UUID_V7,0197ebaf-3209-754c-a63f-4bdd0af7374a,108,5.32
UUID_V7,0197ebaf-33fd-770a-97eb-477f04c009a1,97,5.94
UUID_V7,0197ebaf-35f1-7c78-b32b-0fdaa692662f,91,6.28
UUID_V7,0197ebaf-37e1-7f65-ab18-b0c045536e8d,104,5.51
UUID_V7,0197ebaf-39d6-7646-b613-1cde30d41e80,84,6.81
UUID_V7,0197ebaf-3bcc-76b6-89e6-434f31fb1c64,75,7.66
UUID_V7,0197ebaf-3dbd-7dd9-9f75-8252c9f11781,73,7.84
UUID_V7,0197ebaf-3fb5-7547-8cc9-163e176aa073,121,4.74
UUID_V7,0197ebaf-41a5-7fc6-8db8-93d491b9b665,62,9.25
UUID_V7,0197ebaf-439a-7d58-adeb-94354488bbd6,104,5.54
UUID_V7,0197ebaf-4591-72db-aff9-0d81bedfb1e2,95,6.04
UUID_V7,0197ebaf-4781-7e00-b94a-5ecc8c3ef146,140,4.11
UUID_V7,0197ebaf-4975-7a79-a7d6-48dc197f7236,88,6.5
UUID_V7,0197ebaf-4b6a-717d-b716-69cd616f7e6f,137,4.2
UUID_V7,0197ebaf-4d61-7507-b6a6-31812095d279,87,6.58
UUID_V7,0197ebaf-4f55-713e-b91c-16737d812d63,105,5.45
UUID_V7,0197ebaf-5145-7159-8eab-774bfb4716ae,88,6.51
UUID_V7,0197ebaf-533d-7b94-aa1d-732906b837ab,105,5.48
UUID_V7,0197ebaf-552d-7d41-b21b-c026b2bbc9b2,61,9.33
UUID_V7,0197ebaf-5725-78ea-926f-251d5d33dee1,114,5.03
UUID_V7,0197ebaf-5916-731c-a0ad-3278d7d45e99,37,15.19
UUID_V7,0197ebaf-5b0a-7bba-a1fb-9203c495582b,81,7.09
UUID_V7,0197ebaf-5d01-7515-b5b2-ca121adf2d3a,97,5.94
UUID_V7,0197ebaf-5ef1-7f61-bac4-da68e86f6673,65,8.73
UUID_V7,0197ebaf-60e8-7116-9ffb-7ed8a0281f56,72,8.0
UUID_V7,0197ebaf-62db-7e3a-b3b8-2a4baeba2f59,56,10.17
UUID_V7,0197ebaf-64cf-7df6-b93b-6a6c1ada00ee,68,8.37
UUID_V7,0197ebaf-66c2-7fb9-ba91-d8bc99d00942,88,6.48
UUID_V7,0197ebaf-68b5-78cb-8288-ccc0623a8ac0,68,8.46
UUID_V7,0197ebaf-6aa9-75cf-8962-c844151ef7c6,47,12.02
UUID_V7,0197ebaf-6c9e-7136-a91b-25e0ea0e8674,36,15.58
UUID_V7,0197ebaf-6e91-7e53-9c7c-a9c625650b73,200,2.87
UUID_V7,0197ebaf-7085-7c0c-953e-5c3f496110d5,37,15.39
UUID_V7,0197ebaf-727c-701b-b1ec-32bfc9f6a373,37,15.41
UUID_V7,0197ebaf-7470-702f-873c-04b948afa8f7,49,11.76
UUID_V7,0197ebaf-7662-7e3f-a47d-f265795d7c07,54,10.58
UUID_V7,0197ebaf-7855-71f0-ba9b-4990d84251d9,380,1.51
UUID_V7,0197ebaf-7a4c-779f-8b69-15dd22960afc,92,6.21
UUID_V7,0197ebaf-7c3c-76ae-96c5-c9eb08a75d3e,68,8.39
UUID_V7,0197ebaf-7e32-7062-8e60-e5308c9d7980,122,4.69
UUID_V7,0197ebaf-8028-718a-bb82-a1bbf3299b1d,73,7.85
UUID_V7,0197ebaf-8219-7eb6-924e-0ab904bf311c,89,6.46
UUID_V7,0197ebaf-8410-7d86-8dfc-0f45e8324e62,65,8.76
UUID_V7,0197ebaf-8600-79eb-92c0-c506397b701b,130,4.41
UUID_V7,0197ebaf-87f4-7a8e-a691-f3d5e6ae0f65,55,10.33
UUID_V7,0197ebaf-89eb-754c-8948-4f641d99c4bd,81,7.07
UUID_V7,0197ebaf-8bde-76e2-a162-09cab344632c,55,10.3
UUID_V7,0197ebaf-8dd1-7fc2-80a3-2583347b04ae,89,6.41
UUID_V7,0197ebaf-8fc6-7ec5-a3d1-f1d42d3b8d90,39,14.42
UUID_V7,0197ebaf-91b8-7aed-a69c-b07cb942ac2f,69,8.32
UUID_V7,0197ebaf-93ac-769d-92bc-9e5f903a6cbf,40,14.16
UUID_V7,0197ebaf-95a1-7d91-b703-4aa08fdb65c9,48,11.95
UUID_V7,0197ebaf-9796-7861-a35a-9f553b00f4b6,112,5.1
UUID_V7,0197ebaf-9989-7321-8725-fb8327a68714,54,10.55
UUID_V7,0197ebaf-9b80-7256-95e4-a15ed87fa60c,51,11.17
UUID_V7,0197ebaf-9d74-766d-88a2-9317cd32a61f,89,6.45
UUID_V7,0197ebaf-9f65-7474-aa77-2aeb5df5e14b,90,6.39
UUID_V7,0197ebaf-a159-7a87-8d6f-c1b2d21a3b6c,70,8.14
UUID_V7,0197ebaf-a34e-71f7-82a0-4988f72096bd,69,8.3
UUID_V7,0197ebaf-a541-71ad-923b-ada46a5a41da,71,8.0
UUID_V7,0197ebaf-a738-7b37-be74-db8f4e878944,43,13.3
UUID_V7,0197ebaf-a92c-7ee7-9784-8be5b9056b32,78,7.35
UUID_V7,0197ebaf-ab1e-73c8-991c-de84a59dbdde,59,9.64
UUID_V7,0197ebaf-ad12-7efc-af58-5ff092838900,69,8.26
UUID_V7,0197ebaf-af05-73f3-b2ec-2875c4e67410,296,1.94
UUID_V7,0197ebaf-b0fa-7e6a-8e3c-397504cad57d,78,7.35
UUID_V7,0197ebaf-b2f0-75f6-91f8-5ceea76efa7f,65,8.76
UUID_V7,0197ebaf-b4e1-7688-86aa-40608629c484,212,2.71
UUID_V7,0197ebaf-b6d7-7987-af5e-4719549914e9,35,16.24
UUID_V7,0197ebaf-b8ca-7832-8ee0-8566d5ed97e6,43,13.28
UUID_V7,0197ebaf-babd-7b2f-a51d-67fc01f37cd6,44,12.85
UUID_V7,0197ebaf-bcb4-7736-b085-73ebb35ea283,70,8.15
UUID_V7,0197ebaf-bea4-79e7-aa46-d80e4d003caa,57,10.05
UUID_V7,0197ebaf-c09b-7d5a-b162-13ad3ce5ed7e,64,8.93
UUID_V7,0197ebaf-c28d-7eb9-9c59-31c3dddf60a4,69,8.23
UUID_V7,0197ebaf-c481-7a73-b384-54de27c6dee7,238,2.41
UUID_V7,0197ebaf-c675-7a2b-b9a9-715d3e453a9a,61,9.31
UUID_V7,0197ebaf-c86a-74eb-8464-c51eb674176c,92,6.21
UUID_V7,0197ebaf-ca5d-7b37-af2e-a7e3a8205967,30,18.96
UUID_V7,0197ebaf-cc54-748c-a48d-d333621f4f0e,70,8.17
UUID_V7,0197ebaf-ce45-7ceb-b143-47dfb1b85be9,360,1.6
UUID_V7,0197ebaf-d03c-71a0-8b5b-614a1898b235,39,14.6
UUID_V7,0197ebaf-d22d-7fa4-8cac-819e322c4b6a,32,17.81
UUID_V7,0197ebaf-d422-7044-a0ac-9e8908881d3f,79,7.21
UUID_V7,0197ebaf-d616-7209-a940-3a4f3c5fd038,55,10.4
UUID_V7,0197ebaf-d80a-7590-8dd7-b2eba3571d1c,115,4.99
UUID_V7,0197ebaf-d9fd-79c3-93c3-29a6ae1640f1,41,13.73
UUID_V7,0197ebaf-dbf2-743b-9227-c321dd1b45a9,147,3.9
UUID_V7,0197ebaf-dde5-7d8b-9db7-4b9876933849,60,9.47
UUID_V7,0197ebaf-dfd9-7eda-a4e8-cbbc47c7a199,75,7.61
UUID_V7,0197ebaf-e1ce-70f9-a15d-ec4cc4cb7276,43,13.14
UUID_V7,0197ebaf-e3c0-7c7b-9281-78d3d629a789,93,6.14
UUID_V7,0197ebaf-e5b8-7160-82cb-acde23dd46a1,43,13.14
UUID_V7,0197ebaf-e7aa-7a75-a1c8-3bb87bfa029d,78,7.35
UUID_V7,0197ebaf-e99c-73a4-af42-54cb73344007,32,17.75
UUID_V7,0197ebaf-eb90-7f59-8342-01e2ae546de5,41,13.74
UUID_V7,0197ebaf-ed85-7019-b80f-c214ff5e91e0,43,13.27
UUID_V7,0197ebaf-ef7b-764b-a117-73ec502c7eb0,65,8.83
UUID_V7,0197ebaf-f16d-7c86-b172-a61f19af1d7d,65,8.73
UUID_V7,0197ebaf-f361-7808-b158-051a144c1f28,65,8.83
UUID_V7,0197ebaf-f555-7f15-b3c7-86049c912a54,136,4.22
UUID_V7,0197ebaf-f749-772e-8f02-e542c17733cd,88,6.51
UUID_V7,0197ebaf-f93b-75e1-8374-807eabd9c83f,52,11.03
UUID_V7,0197ebaf-fb32-746e-8dd2-f42ea6bf5c26,66,8.62
UUID_V7,0197ebaf-fd25-7b60-b059-980edaecba31,39,14.49
UUID_V7,0197ebaf-ff19-7cce-971e-6bbccb140667,73,7.85
UUID_V7,0197ebb0-010c-7164-98e8-5b2e61d4322c,42,13.71
UUID_V7,0197ebb0-0300-70d5-a065-40ebad63d85d,77,7.39
UUID_V7,0197ebb0-04f5-7a1d-9cc5-804b80d0ce98,72,7.89
UUID_V7,0197ebb0-06e9-7e52-9ab3-8cef5d4e73cb,77,7.48
UUID_V7,0197ebb0-08df-73ba-930a-0084fe1703e5,56,10.26
UUID_V7,0197ebb0-0ad0-78c1-8557-59c473016a44,58,9.85
UUID_V7,0197ebb0-0cc7-7be3-8654-43fa90d41e5b,52,10.91
UUID_V7,0197ebb0-0eb8-79d3-866f-ae86ac584159,82,6.95
UUID_V7,0197ebb0-10ac-761b-b534-d81679a333c2,43,13.38
UUID_V7,0197ebb0-12a2-721d-8fb0-954f5f5d8941,39,14.66
UUID_V7,0197ebb0-1497-75fd-a865-cfca1c9e4c92,63,9.09
UUID_V7,0197ebb0-168b-71d4-bb92-84ee66da5b2d,36,15.69
UUID_V7,0197ebb0-187b-7cd4-bfb5-57af532b5548,73,7.8
UUID_V7,0197ebb0-1a71-767d-94f0-1f1afd4c5c9e,38,14.9
UUID_V7,0197ebb0-1c66-7dec-b4cd-d54188c12060,97,5.93
UUID_V7,0197ebb0-1e5a-72e9-951a-faa3950b9d96,108,5.32
UUID_V7,0197ebb0-204e-7c33-85b7-921a6ccfb456,48,11.89
UUID_V7,0197ebb0-2243-7abc-be85-f1753157528a,105,5.44
UUID_V7,0197ebb0-2435-7716-af43-2ceb89fb0be0,102,5.65
UUID_V7,0197ebb0-262a-7f46-b3a7-8387d670a8ac,47,12.11
UUID_V7,0197ebb0-281d-79b0-9a6b-d3b1cd3644a5,63,9.11
UUID_V7,0197ebb0-2a11-7271-bf77-144c0131ce02,77,7.46
UUID_V7,0197ebb0-2c05-788c-8e90-5ebf2f946c70,74,7.7
UUID_V7,0197ebb0-2df9-707e-a827-697fec4976a4,69,8.25
UUID_V7,0197ebb0-2fef-7e52-9daf-96d12c4889d0,52,11.04
UUID_V7,0197ebb0-31e2-7f7b-9456-cae18d2dd302,73,7.88
UUID_V7,0197ebb0-33d7-75bd-9e58-df76054ae585,60,9.54
UUID_V7,0197ebb0-35c9-7dc2-90e5-925366b0266c,49,11.54
UUID_V7,0197ebb0-37bd-787c-afee-6bef68e090a3,56,10.14
UUID_V7,0197ebb0-39b1-707f-9b09-038eff1b7f23,62,9.21
UUID_V7,0197ebb0-3ba5-79ac-822b-4f7c94fc3ed0,55,10.46
UUID_V7,0197ebb0-3d99-7c08-a652-3fd14dd11908,41,13.74
UUID_V7,0197ebb0-3f8e-7030-b62b-4105d336d8ec,76,7.5
UUID_V7,0197ebb0-417f-7cc2-bf2c-599ce58fe0d9,82,7.0
UUID_V7,0197ebb0-4374-7edf-984c-ff94de97ccb9,65,8.76
UUID_V7,0197ebb0-456a-775c-abf4-fbae8480bb09,59,9.74
UUID_V7,0197ebb0-475c-79d2-a44f-67b0bef198da,37,15.33
UUID_V7,0197ebb0-4950-7e09-8912-603ebef3ab65,62,9.17
UUID_V7,0197ebb0-4b46-776a-b556-86cba0d97498,34,16.74
UUID_V7,0197ebb0-4d3d-7ee6-a8ce-a1351cd0cf10,242,2.37
UUID_V7,0197ebb0-4f2d-764f-9878-ab6341ab0b54,88,6.48
UUID_V7,0197ebb0-5121-70a7-a1a6-d6a631f17e01,53,10.74
UUID_V7,0197ebb0-5317-741c-9cec-5b48564b48fc,77,7.48
UUID_V7,0197ebb0-550b-746c-a9fd-1b11e66812ca,34,16.76
UUID_V7,0197ebb0-570c-7533-b878-01ad54b8922e,212,2.71
UUID_V7,0197ebb0-58f1-73b5-a32c-b2de70f371cd,75,7.65
UUID_V7,0197ebb0-5ae4-727d-b980-4a7b7c3b4213,66,8.62
UUID_V7,0197ebb0-5cd9-7036-a5ae-b416ed7354eb,73,7.81
UUID_V7,0197ebb0-5ecf-7218-aab8-ff56957c5e12,62,9.27
UUID_V7,0197ebb0-60c2-7ca9-a8a1-eb90b2732c82,65,8.86
UUID_V7,0197ebb0-62b6-72f3-bb6f-e933d183cae5,60,9.47
UUID_V7,0197ebb0-64a9-7174-b22e-48ffeb3ebb38,76,7.57
UUID_V7,0197ebb0-669d-703e-a21a-ff7cee6ab741,64,8.91
UUID_V7,0197ebb0-6891-7798-b7d7-6b82cf8ba254,99,5.81
UUID_V7,0197ebb0-6a84-7ad9-a5e6-3f27dc2e5f76,65,8.83
UUID_V7,0197ebb0-6c79-75e7-a3ef-d12837ff54e8,82,6.95
UUID_V7,0197ebb0-6e6e-7c61-b3a7-34d2f5f16efc,47,12.15
UUID_V7,0197ebb0-705f-7dfe-b1d9-853f53dde2ea,84,6.78
UUID_V7,0197ebb0-7254-74ed-9b29-101d452cf989,37,15.5
UUID_V7,0197ebb0-7449-7d31-81ee-87667b13ccda,69,8.3
UUID_V7,0197ebb0-763d-70e9-9b60-0e8dd45e28cc,263,2.19
UUID_V7,0197ebb0-7831-79ba-aa10-94c6c9550666,88,6.53
UUID_V7,0197ebb0-7a26-7ab8-a733-a80fd3c8fbba,42,13.53
UUID_V7,0197ebb0-7c1b-762e-8732-98f9fac93b9b,76,7.57
UUID_V7,0197ebb0-7e0e-7da9-8ddc-3041c4df463b,63,9.04
UUID_V7,0197ebb0-8001-7c0f-8a1b-1253f33fcfb6,66,8.67
UUID_V7,0197ebb0-81f5-730d-bc5f-446e29dcddf5,67,8.56
UUID_V7,0197ebb0-83e9-7e8d-8e6d-b63d8769f234,202,2.85
UUID_V7,0197ebb0-85dc-7694-adae-7ab4c36d8cb8,68,8.39
UUID_V7,0197ebb0-87d2-7121-b62f-34ee23fb62dd,59,9.69
UUID_V7,0197ebb0-89c4-7750-95a0-352f50f4091e,72,7.89
UUID_V7,0197ebb0-8bb9-7d99-963c-7d816eb4ec5f,51,11.11
UUID_V7,0197ebb0-8dad-7bda-ad79-27efa5a38c2b,63,9.01
UUID_V7,0197ebb0-8fa1-7974-bdf0-f2d60a4ed802,73,7.83
UUID_V7,0197ebb0-9195-72a0-a49c-aaa44c86350b,70,8.23
UUID_V7,0197ebb0-9389-7ea6-8075-5ee146cffe8b,81,7.1
UUID_V7,0197ebb0-957b-73f3-9c99-2afd19adffe3,70,8.14
UUID_V7,0197ebb0-9772-73a7-9887-0e0bbca186ac,76,7.53
UUID_V7,0197ebb0-9966-7c5f-90ab-b692bec63f35,78,7.34
UUID_V7,0197ebb0-9b59-701f-85fb-49d64f5eab9b,76,7.56
UUID_V7,0197ebb0-9d4e-7441-9d81-b82fc579f3f3,64,8.94
UUID_V7,0197ebb0-9f41-7bfe-8700-0c64015fabaa,81,7.05
UUID_V7,0197ebb0-a135-7371-997e-cc89c6d671b3,87,6.58
UUID_V7,0197ebb0-a32a-705a-935a-8105fcb9a03f,63,9.01
UUID_V7,0197ebb0-a51d-7af5-b90c-cc367f030950,58,9.8
UUID_V7,0197ebb0-a710-7678-b935-0b5ff02bc5cf,113,5.08
UUID_V7,0197ebb0-a905-7192-9302-3a65e219038c,66,8.64
UUID_V7,0197ebb0-aaf8-799c-a92c-04334a613de7,72,7.9
UUID_V7,0197ebb0-aced-73dd-9831-9e04a31e8534,39,14.54
UUID_V7,0197ebb0-aee1-7a13-9273-a4bfff4e7275,59,9.71
UUID_V7,0197ebb0-b0d2-70c5-9de7-d4114143dc15,56,10.29
UUID_V7,0197ebb0-b2ca-77af-8d2c-b0d190d04283,84,6.82
UUID_V7,0197ebb0-b4bd-7b9e-ae74-bfbbb56ac959,51,11.13
UUID_V7,0197ebb0-b6b0-7d00-a11d-94d89fed5f98,81,7.07
UUID_V7,0197ebb0-b8a6-7ca0-b4c7-976cf3e63ffa,77,7.43
UUID_V7,0197ebb0-ba99-7427-ae41-c05afc94e104,122,4.71
UUID_V7,0197ebb0-bc8b-7862-b0f9-bff5643743ee,30,18.71
UUID_V7,0197ebb0-be81-77ca-a38d-fdf7982142cb,63,9.04
UUID_V7,0197ebb0-c075-7c35-bbab-08d95c1e97ab,29,19.58
UUID_V7,0197ebb0-c26a-7eb2-96dd-1ba4d628ceb0,69,8.25
UUID_V7,0197ebb0-c45d-7907-889b-61731bdbd889,70,8.17
UUID_V7,0197ebb0-c651-759b-9363-9cd189d66396,78,7.38
UUID_V7,0197ebb0-c845-7e81-ae35-9c258cd3e5b4,95,6.03
UUID_V7,0197ebb0-ca39-78f0-9953-6e24be392455,81,7.04
UUID_V7,0197ebb0-cc2e-729d-971c-5161659cca9e,65,8.85
UUID_V7,0197ebb0-ce21-71b5-9f0f-5a1b6d2f082e,55,10.34
UUID_V7,0197ebb0-d015-769f-b113-ff5887b3ece4,69,8.28
UUID_V7,0197ebb0-d20a-79cd-b197-f0677845714c,63,9.01
UUID_V7,0197ebb0-d3fd-72ff-8f39-fe1f40d8ad60,81,7.11
UUID_V7,0197ebb0-d5f1-7fe5-8524-e5fddf1465c4,72,7.95
UUID_V7,0197ebb0-d7e5-7737-977f-5aeac5f7c216,53,10.77
UUID_V7,0197ebb0-d9d9-7fa8-9d9b-53e6abf0500b,39,14.75
UUID_V7,0197ebb0-dbcd-7cc1-87d5-58069cf1b0b5,69,8.32
UUID_V7,0197ebb0-dfb5-780a-b85d-24259efb1d83,48,11.77
UUID_V7,0197ebb0-e1a9-792d-99b7-ba53467741a6,85,6.73
UUID_V7,0197ebb0-e399-7a4c-8c2a-6479483fbecc,58,9.9
UUID_V7,0197ebb0-e592-737f-bb4e-dba64d59ad88,75,7.62
UUID_V7,0197ebb0-e785-7b77-85ab-44317d398f88,84,6.83
UUID_V7,0197ebb0-e979-7435-a269-3d1de0f08d93,57,10.09
UUID_V7,0197ebb0-eb6d-7fb7-8c8c-8748fb178df9,68,8.35
UUID_V7,0197ebb0-ed5e-7848-9bf9-b40e491d8b26,93,6.13
UUID_V7,0197ebb0-ef55-7896-b106-19c750460aae,56,10.17
UUID_V7,0197ebb0-f148-711f-986d-bb083d856a5e,78,7.3
UUID_V7,0197ebb0-f33e-7b5e-8667-bdbf07db843d,66,8.73
UUID_V7,0197ebb0-f531-7072-8b2d-f2c81a4604ea,57,10.1
UUID_V7,0197ebb0-f724-763e-8558-f02bf57cf5af,59,9.75
UUID_V7,0197ebb0-f919-735e-add6-2b96126bf853,149,3.84
UUID_V7,0197ebb0-fb0d-7eba-9aac-651253020721,49,11.7
UUID_V7,0197ebb0-fd01-7713-a717-bc32e3a38ad9,65,8.81
UUID_V7,0197ebb0-fef5-7dbe-baf3-1bbf6ccb73e0,105,5.44
UUID_V7,0197ebb1-00e8-7c66-9415-9d02bb029e64,81,7.05
UUID_V7,0197ebb1-02dd-7fdc-9bfa-caa9a830afdf,71,8.09
UUID_V7,0197ebb1-04d1-7ea4-82d6-2335f1a65f60,74,7.74
UUID_V7,0197ebb1-06c5-7e2c-bc52-541eec67faa2,65,8.79
UUID_V7,0197ebb1-08b9-78c6-a42c-2808988d82dc,74,7.71
UUID_V7,0197ebb1-0aac-74f1-b40e-a20e8d38dfbb,49,11.7
UUID_V7,0197ebb1-0c9f-71f5-989d-2d9b3f1b5d74,86,6.64
UUID_V7,0197ebb1-0e95-7b8e-ac60-98b1d129ef78,69,8.32
UUID_V7,0197ebb1-1089-710d-a5d3-bbc378442b45,80,7.16
UUID_V7,0197ebb1-127d-7073-bea1-172ba0bf16ae,64,8.97
UUID_V7,0197ebb1-1471-71ce-ba44-2691a1343c0e,74,7.69
UUID_V7,0197ebb1-1665-7e66-80de-34b72e119182,67,8.53
UUID_V7,0197ebb1-1856-7d94-9728-98cccbfac271,89,6.46
UUID_V7,0197ebb1-1a4d-703d-9feb-92ae50e9d497,64,8.99
UUID_V7,0197ebb1-1c3e-7979-9591-f54cec9d6e09,41,13.89
UUID_V7,0197ebb1-1e34-793c-9e77-b94d8b29ea03,69,8.25
UUID_V7,0197ebb1-2025-76ec-b53b-d63e91a15fc0,84,6.8
UUID_V7,0197ebb1-221d-73be-88f0-b4cd9bfcbfc7,122,4.69
UUID_V7,0197ebb1-2410-749e-a013-996672e03522,114,5.01
UUID_V7,0197ebb1-2605-7c88-9119-740e346955c1,37,15.53
UUID_V7,0197ebb1-27f8-7220-8f08-0dec3400995f,81,7.09
UUID_V7,0197ebb1-29ea-712c-aef3-ade0275661e1,67,8.57
UUID_V7,0197ebb1-2be1-7237-9cc7-c3cb1974bb62,105,5.44
UUID_V7,0197ebb1-2dd5-729b-9711-94a407a88804,131,4.38
UUID_V7,0197ebb1-2fc7-7bb1-960b-5220b33f472c,79,7.28
UUID_V7,0197ebb1-31bb-7af7-8925-70ac549b12d1,65,8.77
UUID_V7,0197ebb1-33b0-7bc4-8d51-2d8c7b19398e,93,6.19
UUID_V7,0197ebb1-35a2-7fb4-8b73-e725587a4f72,68,8.47
UUID_V7,0197ebb1-3796-7b7d-be5d-c0b52726947c,58,9.88
UUID_V7,0197ebb1-398d-7d1f-8077-f671f3eed653,64,9.0
UUID_V7,0197ebb1-3b7e-731f-9a35-cef980a051b8,66,8.62
UUID_V7,0197ebb1-3d75-76cf-974e-aa1f7a652be4,63,9.02
UUID_V7,0197ebb1-3f68-7b12-969a-b5d21b6f95a5,73,7.85
UUID_V7,0197ebb1-415a-7d66-93cc-f9aeb7e50472,67,8.5
UUID_V7,0197ebb1-434d-7213-9bc6-68a93ba958be,95,6.06
UUID_V7,0197ebb1-4545-74e9-bed7-63d17ce54f2e,85,6.74
UUID_V7,0197ebb1-4738-7c8f-845e-905c109f8631,95,6.01
UUID_V7,0197ebb1-492d-75f9-9503-1214219bc510,58,9.91
UUID_V7,0197ebb1-4b1c-7dca-96df-3ca15699181f,102,5.64
UUID_V7,0197ebb1-4d12-757b-afd9-cffc1d4a0529,37,15.39
UUID_V7,0197ebb1-4f08-7f15-b34f-897dd5dc2678,62,9.25
UUID_V7,0197ebb1-50f9-7b2a-a4a2-5455b2e26d11,57,10.06
UUID_V7,0197ebb1-52f1-79c3-9fd9-805c604a2308,83,6.94
UUID_V7,0197ebb1-54e1-76c2-8338-bf9516d21402,78,7.36
UUID_V7,0197ebb1-56d9-77b7-b8c4-30dbaa75f787,65,8.78
UUID_V7,0197ebb1-58cc-79af-9d66-97d9d6916b95,72,7.9
UUID_V7,0197ebb1-5abd-7f6c-b928-a039a131de74,115,4.98
UUID_V7,0197ebb1-5cb5-72f9-bcbc-d623821bf281,73,7.88
UUID_V7,0197ebb1-5ea7-7666-84aa-fdaffbd60b0c,74,7.69
UUID_V7,0197ebb1-609d-7ffe-88e0-8d3e5ffe0336,76,7.48
UUID_V7,0197ebb1-628d-7b01-b494-6fbbd8564401,87,6.57
UUID_V7,0197ebb1-6485-7308-88e1-c3280aa10cbd,53,10.87
UUID_V7,0197ebb1-6678-79f5-9ccd-c054a2d35d3b,85,6.73
UUID_V7,0197ebb1-686a-7bc7-83f0-1b1df41777ff,90,6.39
UUID_V7,0197ebb1-6a61-76a7-95e0-2bf0a199ef73,76,7.53
UUID_V7,0197ebb1-6c54-735c-9f9a-a2037be857a4,60,9.47
UUID_V7,0197ebb1-6e49-7f56-ab59-fa63395a6b6a,107,5.36
UUID_V7,0197ebb1-703c-7614-890a-a57b29eca5a1,65,8.86
UUID_V7,0197ebb1-722d-7463-968f-583f26edea90,71,8.08
UUID_V7,0197ebb1-7421-7345-b101-acc31e0fd784,40,14.4
UUID_V7,0197ebb1-7618-78c9-acb5-f0dda848f5f6,97,5.93
UUID_V7,0197ebb1-780c-7c41-8605-73a912847310,58,9.88
UUID_V7,0197ebb1-79fd-7f6b-a23d-0029df796473,70,8.12
UUID_V7,0197ebb1-7bf4-789a-962c-46017fbbc92e,64,8.9
UUID_V7,0197ebb1-7de8-7a34-98ef-f690835643e7,81,7.03
UUID_V7,0197ebb1-7fdc-7527-8d7b-b8e0bb20062b,49,11.62
UUID_V7,0197ebb1-81d0-70c8-a221-a9b3d09fd291,82,6.99
UUID_V7,0197ebb1-83c3-76a7-8fd6-59b0ac4f7718,43,13.23
UUID_V7,0197ebb1-85b5-77a5-afa6-d02fff83399d,99,5.81
UUID_V7,0197ebb1-87a8-758d-b186-d03042456454,49,11.67
UUID_V7,0197ebb1-89a0-7bbc-af6c-25dfd8f77e57,81,7.09
UUID_V7,0197ebb1-8b94-75be-93ad-8f37dacbd27f,67,8.59
UUID_V7,0197ebb1-8d86-7aba-86ac-01c1d52f42e3,78,7.33
UUID_V7,0197ebb1-8f7b-7e80-a897-a9a2ce5a0241,37,15.41
UUID_V7,0197ebb1-9170-71a0-90e6-4b2b4b0944a0,79,7.26
UUID_V7,0197ebb1-9361-7a08-80a1-e1ce1268b4b5,70,8.17
UUID_V7,0197ebb1-9558-745f-970d-43c1882d49bc,91,6.28
UUID_V7,0197ebb1-9748-7cdb-9185-0aeb1ccaabc2,66,8.67
UUID_V7,0197ebb1-993e-7c23-bce8-01c1358c121b,86,6.69
UUID_V7,0197ebb1-9b33-7dab-976f-cfdc54282df0,74,7.71
UUID_V7,0197ebb1-9d38-775f-8680-a8d1502e6b53,75,7.59
UUID_V7,0197ebb1-9f1c-7958-ab62-41daa8491197,73,7.85
UUID_V7,0197ebb1-a110-790a-abfb-f0b5b64374e6,89,6.47
UUID_V7,0197ebb1-a301-7ae6-a6db-188509db0f3c,80,7.11
UUID_V7,0197ebb1-a4f8-7b74-a563-0f0c0be39a36,109,5.27
UUID_V7,0197ebb1-a6ec-790f-9786-be141f404a93,76,7.49
UUID_V7,0197ebb1-a8e0-74e8-898c-65ade312c527,74,7.74
UUID_V7,0197ebb1-aad4-7c53-9468-8e79c813bceb,43,13.2
UUID_V7,0197ebb1-acc7-7391-8d7b-69670a262e40,89,6.41
UUID_V7,0197ebb1-aebc-740b-9e88-1aed97b2067b,46,12.43
UUID_V7,0197ebb1-b0b8-7787-9002-e8b999afe443,45,12.54
UUID_V7,0197ebb1-b2a2-73f0-8de5-9f248ab505f0,67,8.54
UUID_V7,0197ebb1-b498-7619-af69-33945eff76fd,98,5.87
UUID_V7,0197ebb1-b689-752f-9edb-953c8429ff37,49,11.63
UUID_V7,0197ebb1-b880-7a68-8374-d87e38473e78,89,6.4
UUID_V7,0197ebb1-ba71-7d91-97af-cda52436aaf6,38,14.8
UUID_V7,0197ebb1-bc67-75b5-971d-be9b279b5771,83,6.9
UUID_V7,0197ebb1-be5c-7910-bde6-8a5e3fff4a7f,78,7.31
UUID_V7,0197ebb1-c04b-74c1-ab12-dd92bd310a88,78,7.31
UUID_V7,0197ebb1-c244-7c8e-b163-f1858d9c37a2,75,7.62
UUID_V7,0197ebb1-c438-756d-ba75-532ab82a0be9,87,6.57
UUID_V7,0197ebb1-c627-7fa3-b9d2-58bc21c7f669,79,7.22
UUID_V7,0197ebb1-c81c-75f2-9e6e-55501bae864b,69,8.25
UUID_V7,0197ebb1-ca14-789b-a57d-e550d4e2b1a7,83,6.91
UUID_V7,0197ebb1-cc05-7ed1-9ac3-40a44ac037bb,64,8.91
UUID_V7,0197ebb1-cdf8-7a3d-ac6f-417731183a18,80,7.17
UUID_V7,0197ebb1-cff0-795c-bab6-4a17ea103592,44,12.93
UUID_V7,0197ebb1-d1e4-7dc5-8275-30127137e65c,53,10.78
UUID_V7,0197ebb1-d3d5-7356-a42e-c6fb3c79e447,83,6.91
UUID_V7,0197ebb1-d5c9-703a-88d3-36c5d9867fdf,135,4.24
UUID_V7,0197ebb1-d7bf-7aa1-a191-a3c8a38e2ded,51,11.2
UUID_V7,0197ebb1-d9b4-7e93-99ca-6685fa5d5271,75,7.67
UUID_V7,0197ebb1-dba8-7a97-a8f4-9d84720188c6,96,5.99
UUID_V7,0197ebb1-dd9a-7039-82a6-0effec08f2a3,62,9.19
UUID_V7,0197ebb1-df90-70b8-a4fe-9f1cadba1988,131,4.39
UUID_V7,0197ebb1-e378-7d6a-a306-5aadab2cdb20,98,5.83
UUID_V7,0197ebb1-e56b-742f-b25f-8e6c86177d4a,46,12.3
UUID_V7,0197ebb1-e75d-75db-975b-96682c898329,78,7.35
UUID_V7,0197ebb1-e951-7693-b093-f698b5ad538c,75,7.6
UUID_V7,0197ebb1-eb46-7134-9a9a-758691836544,85,6.75
UUID_V7,0197ebb1-ed39-70d5-9fab-2d7dc7449c78,58,9.9
UUID_V7,0197ebb1-ef2f-7927-a800-a9aef4e1a818,56,10.13
UUID_V7,0197ebb1-f124-7040-92a7-7f32ae7633b8,62,9.15
UUID_V7,0197ebb1-f312-7329-aa8c-e9c0dafbbb4a,75,7.62
UUID_V7,0197ebb1-f50b-75fc-aace-2fad2f27d3f0,81,7.08
UUID_V7,0197ebb1-f6ff-7656-987d-be51ea36b83c,330,1.74
UUID_V7,0197ebb1-f8f4-7515-b37f-9c31fbef561d,78,7.37
UUID_V7,0197ebb1-fae7-7a69-a79c-0abb5359fa9e,148,3.87
UUID_V7,0197ebb1-fcdb-7b81-a77a-7e9293548ff2,249,2.3
UUID_V7,0197ebb1-fecc-7a4e-ad7b-3392ba2b47ab,91,6.32
UUID_V7,0197ebb2-00c3-7724-9978-853be29793b5,51,11.2
UUID_V7,0197ebb2-02b5-7051-a15d-f2a31700bd69,40,14.21
UUID_V7,0197ebb2-04a9-7fa7-a63e-757bc0b26853,44,12.91
UUID_V7,0197ebb2-069e-7bdf-9164-1115bca42d85,58,9.83
UUID_V7,0197ebb2-0893-73b5-9ed0-a65316fbf18a,55,10.38
UUID_V7,0197ebb2-0a86-7c4a-b068-108f5dae4ff4,35,16.38
UUID_V7,0197ebb2-0c7b-76bd-a705-623dc337501f,64,8.99
UUID_V7,0197ebb2-0e6f-76ab-8503-271f38290c89,76,7.57
UUID_V7,0197ebb2-1061-754a-8fab-611a67f44f5f,72,7.91
UUID_V7,0197ebb2-1255-7eba-b2b4-4094e2fa53f7,51,11.29
UUID_V7,0197ebb2-144a-7636-a9e8-876490e0d728,97,5.91
UUID_V7,0197ebb2-163e-73ed-96da-12e14b263527,78,7.3
UUID_V7,0197ebb2-1831-7ddc-b3db-f43f332e11c7,55,10.46
UUID_V7,0197ebb2-1a26-78d7-a005-ad73d0bde873,70,8.21
UUID_V7,0197ebb2-1c1b-7783-bfe2-0eefc4e21641,54,10.49
UUID_V7,0197ebb2-1e0c-7f43-a3d1-b2454fc62dc3,69,8.24
UUID_V7,0197ebb2-2002-79fa-8b1c-8368db2028c8,58,9.85
UUID_V7,0197ebb2-21f6-7496-8dab-6a03cc014b59,98,5.83
UUID_V7,0197ebb2-23e8-7cde-b36a-67c55463aa09,58,9.87
UUID_V7,0197ebb2-25de-71a6-a15d-85dd734fdb7e,68,8.36
UUID_V7,0197ebb2-27d1-7144-a52b-1365cd7db35f,78,7.34
UUID_V7,0197ebb2-29c4-7d3d-b31a-08712e44d990,84,6.8
UUID_V7,0197ebb2-2bb6-755f-a4d7-8de19a560f2a,63,9.11
UUID_V7,0197ebb2-2daf-7156-92cc-2a40290472b6,92,6.24
UUID_V7,0197ebb2-2fa3-709b-90cf-1f6a581527e5,79,7.29
UUID_V7,0197ebb2-3197-72af-9131-136f703dfba3,83,6.94
UUID_V7,0197ebb2-3389-73f3-aaf8-45c7ff2bbb8e,64,8.99
UUID_V7,0197ebb2-357f-7ac1-89dc-5070037c9d08,59,9.75
UUID_V7,0197ebb2-3773-7149-9ced-c384c7b475bc,69,8.23
UUID_V7,0197ebb2-3966-7954-a8ec-52ac94010ca3,43,13.13
UUID_V7,0197ebb2-3b56-7a0a-b456-b830109432cd,65,8.75
UUID_V7,0197ebb2-3d4d-7131-b2c5-48430eb175fa,79,7.29
UUID_V7,0197ebb2-3f43-76a4-9ac4-d9938b974b8d,72,7.99
UUID_V7,0197ebb2-4136-74d7-8b59-33846a5e9ebd,77,7.48
UUID_V7,0197ebb2-4328-7302-9bd8-ac9b69176d52,53,10.86
UUID_V7,0197ebb2-451f-7dd9-be0a-76e32f89081c,79,7.28
UUID_V7,0197ebb2-4713-74ee-9fb5-67282ae63cf1,76,7.57
UUID_V7,0197ebb2-4905-7632-a4e1-b8af24b9d338,116,4.94
UUID_V7,0197ebb2-4afb-7cff-8d84-f09f70ebdd93,62,9.19
UUID_V7,0197ebb2-4cef-783c-af55-f1ebbeea99e1,66,8.63
UUID_V7,0197ebb2-4ee3-7832-87e0-d9d14ca04a7a,99,5.82
UUID_V7,0197ebb2-50d2-78bb-b75e-2b86996be3c6,92,6.24
UUID_V7,0197ebb2-52cb-79bd-a3e8-99b4b698f81a,78,7.33
UUID_V7,0197ebb2-54bb-7aea-bd2e-e395cfa14a63,71,8.03
UUID_V7,0197ebb2-56b3-7a28-ac10-92310f75bb26,80,7.19
UUID_V7,0197ebb2-58a7-78c7-882c-35157bcdb848,65,8.84
UUID_V7,0197ebb2-5a98-761a-8e35-ee11dc48cdca,58,9.83
UUID_V7,0197ebb2-5c8f-7b6a-aa08-ac75e81cf148,69,8.23
UUID_V7,0197ebb2-5e83-7aef-8ff1-f8e85ae8a4aa,74,7.78
UUID_V7,0197ebb2-6077-7b33-9f58-0a52a48936b9,86,6.66
UUID_V7,0197ebb2-626b-7bd1-976c-5dbcec511fff,82,6.99
UUID_V7,0197ebb2-645f-7b9d-a7b6-e73e973e8623,90,6.36
UUID_V7,0197ebb2-6651-7e29-a662-a2a9bd2bfeaf,78,7.35
UUID_V7,0197ebb2-6844-7669-8b80-3342887800a2,85,6.74
UUID_V7,0197ebb2-6a3b-7032-aba0-b43a2e544444,59,9.65
UUID_V7,0197ebb2-6c2f-72c5-a0af-abc4d99f9c7d,98,5.86
UUID_V7,0197ebb2-6e21-7bb5-9c89-7dadd03d2459,51,11.09
UUID_V7,0197ebb2-7017-7890-8801-31148b3b6524,87,6.57
UUID_V7,0197ebb2-7206-77f1-9cec-ff29a1242e7c,67,8.51
UUID_V7,0197ebb2-73fb-7de3-8624-e38ebe36f27d,121,4.73
UUID_V7,0197ebb2-75f0-742d-95e4-353486f0f3d7,78,7.34
UUID_V7,0197ebb2-77e5-7521-9c3c-0abfa5053393,80,7.12
UUID_V7,0197ebb2-79d5-7f4a-b497-de03495a7b8e,64,8.87
UUID_V7,0197ebb2-7bce-7398-887a-7d328a1fd5bd,87,6.6
UUID_V7,0197ebb2-7dc2-7c28-a508-fda9407b71a5,77,7.4
UUID_V7,0197ebb2-7fb6-713b-acdb-80d9e6a3a597,72,7.95
UUID_V7,0197ebb2-81a8-7dca-8c0e-07d092aa902d,79,7.22
UUID_V7,0197ebb2-839c-735c-8f8a-33278eb089d6,101,5.69
UUID_V7,0197ebb2-8592-73ea-9b5f-ab9f13784c53,75,7.67
UUID_V7,0197ebb2-8786-7430-a812-19274b3925db,79,7.2
UUID_V7,0197ebb2-8977-7482-90c3-1c4034dae581,58,9.9
UUID_V7,0197ebb2-8b6a-7889-b12a-7ee52150b3d2,81,7.04
UUID_V7,0197ebb2-8d62-74b5-aa29-8a802c26fdb7,75,7.65
UUID_V7,0197ebb2-8f53-723f-afc1-f35b12a56726,89,6.47
UUID_V7,0197ebb2-9148-727b-aaf5-7d4eaabd9064,62,9.2
UUID_V7,0197ebb2-933a-7ac3-b291-62201364269a,84,6.83
UUID_V7,0197ebb2-9530-7e24-9521-0414da6baf36,77,7.43
UUID_V7,0197ebb2-9722-70e0-94d0-8e2ad046ef94,84,6.79
UUID_V7,0197ebb2-991a-78b0-98e6-bb67ce6dbc8d,77,7.44
UUID_V7,0197ebb2-9b0e-7688-9e39-757b0ff20189,78,7.32
UUID_V7,0197ebb2-9d02-71e7-b373-5d69157ebc0b,65,8.77
UUID_V7,0197ebb2-9ef2-7297-8237-f1c7303768a8,38,14.91
UUID_V7,0197ebb2-a0ea-7e6f-83a6-08f75696b086,78,7.35
UUID_V7,0197ebb2-a2de-7faf-812e-85f760b08703,76,7.56
UUID_V7,0197ebb2-a4ce-751a-8c06-ac99245fdd3c,56,10.18
UUID_V7,0197ebb2-a6c5-7b7c-8564-99f91ac4fe73,70,8.18
UUID_V7,0197ebb2-a8b7-78da-9ccd-5f4d153905b5,75,7.62
UUID_V7,0197ebb2-aaae-7e69-945a-f142d9d018c3,126,4.54
UUID_V7,0197ebb2-aca0-735b-8b56-b501039b55e5,99,5.79
UUID_V7,0197ebb2-ae97-7658-9db7-474dfcb5f5a0,67,8.48
UUID_V7,0197ebb2-b08a-7182-a006-77b1978237ce,67,8.58
UUID_V7,0197ebb2-b27e-7dba-b751-1bbb1e61089d,104,5.53
UUID_V7,0197ebb2-b472-7a10-85db-5c485165677a,61,9.44
UUID_V7,0197ebb2-b664-7208-86f0-cd9defcd4f6e,113,5.09
UUID_V7,0197ebb2-b858-7375-9971-e302d34a5fa9,103,5.57
UUID_V7,0197ebb2-ba4b-743e-a082-1017a1b8197a,110,5.22
UUID_V7,0197ebb2-bc3f-7504-a9dd-94d20216108f,101,5.69
UUID_V7,0197ebb2-be34-7397-bcb8-9061dc0ff966,95,6.05
UUID_V7,0197ebb2-c028-79fc-a179-9aa924bd7eb6,93,6.17
UUID_V7,0197ebb2-c219-7435-8098-c50a4c67995e,94,6.12
UUID_V7,0197ebb2-c40e-7298-94e2-3dac5dcdfa49,96,5.94
UUID_V7,0197ebb2-c603-78a4-a68d-d034962cc6b2,89,6.47
UUID_V7,0197ebb2-c7f8-741f-9de4-b4fee7bbc873,83,6.92
UUID_V7,0197ebb2-c9ee-769e-98f8-879f6b92bb8e,128,4.49
UUID_V7,0197ebb2-cbdd-744b-bc5c-9eb8230e39c4,86,6.63
UUID_V7,0197ebb2-cdd5-77a2-a4fa-91ac7a6a125c,94,6.09
UUID_V7,0197ebb2-cfca-7efb-9dc6-b5d74d355ce5,58,9.87
UUID_V7,0197ebb2-d1be-71c2-9789-3f0e0a5b5db6,47,12.06
UUID_V7,0197ebb2-d3b1-7bdb-8c84-02afb4b76ad0,59,9.71
UUID_V7,0197ebb2-d5a5-7b23-b399-5892a6ac87dd,75,7.61
UUID_V7,0197ebb2-d79a-7206-988e-83bffec72341,55,10.35
UUID_V7,0197ebb2-d98d-76a0-8f33-f41210286fbb,69,8.27
UUID_V7,0197ebb2-db80-733f-9d9c-d050a7b8f21e,84,6.79
UUID_V7,0197ebb2-dd75-7597-884b-bae6af084171,77,7.47
UUID_V7,0197ebb2-df67-778c-9b54-b9b2c140bde0,103,5.54
UUID_V7,0197ebb2-e15a-70b4-b6b2-b55ff68ff0fe,48,11.8
UUID_V7,0197ebb2-e352-778e-ade6-0df253b74488,101,5.66
UUID_V7,0197ebb2-e546-7238-94f8-04af2473357a,63,9.04
UUID_V7,0197ebb2-e92c-7fbf-9cb7-363ddd25712d,59,9.76
UUID_V7,0197ebb2-eb22-7a72-90fd-82220fd1590e,67,8.52
UUID_V7,0197ebb2-ed14-7c28-94b8-bbb30bfc5a4d,79,7.28
UUID_V7,0197ebb2-ef09-75b1-9cc5-1a87894e963b,76,7.56
UUID_V7,0197ebb2-f0fa-700c-872b-16126eef5bf7,88,6.53
UUID_V7,0197ebb2-f2ef-76ff-80b8-054e6a2b6f4e,76,7.56
UUID_V7,0197ebb2-f4e5-783b-b75f-7ea086f7f6d7,72,7.91
UUID_V7,0197ebb2-f6d9-7340-ba35-7bbedef062ea,101,5.67
UUID_V7,0197ebb2-f8cb-7182-90da-b934e957d359,79,7.28
UUID_V7,0197ebb2-fabe-71f4-88bc-26a15c74f1a4,95,6.04
UUID_V7,0197ebb2-fcb5-7f17-82c4-f22ecfe4530a,104,5.52
UUID_V7,0197ebb2-fea9-7ed5-9589-5842c06b8492,31,18.51
UUID_V7,0197ebb3-009a-70b2-8374-6e48e18694b9,46,12.38
UUID_V7,0197ebb3-028e-7e2d-bc6e-837283ea667e,101,5.69
UUID_V7,0197ebb3-0484-738a-b144-932d90f7ad86,92,6.2
UUID_V7,0197ebb3-0679-7964-9551-e8d4758f5113,97,5.91
UUID_V7,0197ebb3-086b-7d5a-b17b-342e5fd59b21,117,4.89
UUID_V7,0197ebb3-0a5f-7db5-8c05-41f0cf23d75f,60,9.57
UUID_V7,0197ebb3-0c52-7bc2-ad60-a09a3b2c1320,87,6.6
UUID_V7,0197ebb3-0e46-75cb-8cd1-230093e8d6b9,106,5.41
UUID_V7,0197ebb3-103d-708c-b95d-886daf3f6d41,77,7.46
UUID_V7,0197ebb3-1231-7870-b4fb-d4aff34e618a,77,7.4
UUID_V7,0197ebb3-1425-75f7-8815-6d150349bbd6,103,5.54
UUID_V7,0197ebb3-1618-7391-8438-6c01438d5bbb,98,5.82
UUID_V7,0197ebb3-180d-786b-89af-0e33733bb7f0,105,5.46
UUID_V7,0197ebb3-19fc-74a0-9481-ae6a73db7e71,61,9.37
UUID_V7,0197ebb3-1bf4-78c3-b057-3dd0f1250425,95,6.03
UUID_V7,0197ebb3-1de5-786a-9f2d-a37189b1d8a2,94,6.09
UUID_V7,0197ebb3-1fdd-7d51-9c28-3cb182d8effb,102,5.61
UUID_V7,0197ebb3-21d0-7345-b692-c065aac96f09,77,7.43
UUID_V7,0197ebb3-23c4-7dc7-938d-189ced6dba0c,118,4.84
UUID_V7,0197ebb3-25b9-7c5c-aea3-2742f457118c,89,6.45
UUID_V7,0197ebb3-27ad-7720-a817-31d3d3876789,112,5.1
UUID_V7,0197ebb3-299f-7dbb-94b2-0eb190ba36be,45,12.54
UUID_V7,0197ebb3-2b94-71f5-b5ee-da7f2dfac25e,93,6.16
UUID_V7,0197ebb3-2d89-71cc-a9b1-37825b6ec53e,349,1.65
UUID_V7,0197ebb3-2f7c-7fa0-8841-085a52f2e1e1,115,5.0
UUID_V7,0197ebb3-3171-7cfc-920a-f95ba3095a10,70,8.19
UUID_V7,0197ebb3-3365-793e-86d1-7444cc8e7a7d,78,7.38
UUID_V7,0197ebb3-3559-7ea9-b681-ee7dbe665956,38,14.94
UUID_V7,0197ebb3-374b-7e49-a05b-7cafa4c19ebb,64,8.95
UUID_V7,0197ebb3-393d-7cee-bef2-8c81a023cbef,72,7.9
UUID_V7,0197ebb3-3b35-79b0-8b5a-38b21f0bb383,83,6.93
UUID_V7,0197ebb3-3d25-7ae4-b871-efe383dd4125,50,11.34
UUID_V7,0197ebb3-3f1d-7d28-ab48-393975636c1d,83,6.93
UUID_V7,0197ebb3-410d-7ec1-b448-93f1297f0dcb,69,8.27
UUID_V7,0197ebb3-4305-7517-8d50-847c33dc2f48,52,11.01
UUID_V7,0197ebb3-44f5-733d-b3f5-30e63a09cdec,30,19.09
UUID_V7,0197ebb3-46ed-7a49-9b43-98e9a30af836,50,11.34
UUID_V7,0197ebb3-48df-774a-b4ac-96120df6c624,67,8.57
UUID_V7,0197ebb3-4ad3-7c4b-a0c7-a51d6638c684,41,13.99
UUID_V7,0197ebb3-4cc9-76ba-a7d2-849e79f463ec,52,10.95
UUID_V7,0197ebb3-4eb9-7daf-b0b2-185ddaf12525,80,7.14
UUID_V7,0197ebb3-50b1-7651-8abd-e9624748b9d3,62,9.19
UUID_V7,0197ebb3-52a4-70e3-ad31-239c0b36c8be,143,4.03
UUID_V7,0197ebb3-5499-7bc4-ae21-cd8ccbc44b2b,56,10.26
UUID_V7,0197ebb3-568a-7b36-a3e4-02378f07a206,51,11.28
UUID_V7,0197ebb3-587d-72ef-847b-0e758e4d5b80,49,11.71
UUID_V7,0197ebb3-5a73-7f6b-9848-9afcd2bab6c7,85,6.7
UUID_V7,0197ebb3-5c67-7dbf-a839-e4c4c7b2efdc,71,8.02
UUID_V7,0197ebb3-5e5c-7e62-89ec-4204aa96622c,72,7.95
UUID_V7,0197ebb3-6050-70fa-aa4d-ee6f4a62ecb7,81,7.09
UUID_V7,0197ebb3-6242-733d-8737-556c992f6bd1,48,11.89
UUID_V7,0197ebb3-6435-75d1-b2cd-eafba578eddc,37,15.38
UUID_V7,0197ebb3-662d-73e5-b287-52c9dc5b258e,111,5.19
UUID_V7,0197ebb3-681d-7480-bb07-a5580209a2a1,45,12.73
UUID_V7,0197ebb3-6a15-7c8b-b031-fa0e4ded5302,146,3.93
UUID_V7,0197ebb3-6c09-703b-bb71-ed97226a7980,71,8.07
UUID_V7,0197ebb3-6dfa-7bd2-85e2-d7d9040c99d8,54,10.53
UUID_V7,0197ebb3-6fed-76cd-86d7-84038a2d4e89,50,11.36
UUID_V7,0197ebb3-71e0-7018-a5b1-281ae10b5b81,268,2.14
UUID_V7,0197ebb3-73d6-7727-a612-d7363d26867b,56,10.13
UUID_V7,0197ebb3-75cd-7fc8-818f-72574c4e4269,107,5.38
UUID_V7,0197ebb3-77c1-7818-a664-867ee181b7ed,108,5.29
UUID_V7,0197ebb3-79b5-77d3-ba46-e76040116d7f,121,4.72
UUID_V7,0197ebb3-7ba8-7952-8269-0af6e7040723,105,5.45
UUID_V7,0197ebb3-7d99-70ef-975d-7cdf9800eb0e,61,9.42
UUID_V7,0197ebb3-7f8f-73f4-92e8-1aeb09330297,41,13.88
UUID_V7,0197ebb3-8183-75a5-8215-037abae914d1,61,9.37
UUID_V7,0197ebb3-8378-7962-af65-6fc24b715806,97,5.91
UUID_V7,0197ebb3-856a-773b-a322-18b59c7969b7,73,7.82
UUID_V7,0197ebb3-875e-7158-a8c7-dab0d4a51cdc,49,11.6
UUID_V7,0197ebb3-8951-76ee-a4ec-f7fea4efabb5,99,5.76
UUID_V7,0197ebb3-8b47-7597-9f89-30bf2611a4de,86,6.68
UUID_V7,0197ebb3-8d3a-7823-8714-92019db3c7bb,167,3.44
UUID_V7,0197ebb3-8f30-7789-a47c-92d411a96e52,62,9.15
UUID_V7,0197ebb3-9124-7ffa-83e5-af491735b1ca,139,4.14
UUID_V7,0197ebb3-9318-7697-b520-2723622d6410,107,5.35
UUID_V7,0197ebb3-950c-7b0b-8301-a2b7ec3c6855,108,5.3
UUID_V7,0197ebb3-9700-7ac0-84bc-da28ddd75b79,89,6.44
UUID_V7,0197ebb3-98f4-7d56-9831-cca5b05e82e0,101,5.65
UUID_V7,0197ebb3-9ae4-7375-a07a-67bd4ac484ce,78,7.3
UUID_V7,0197ebb3-9cd8-7e84-ba99-b275d667f90c,58,9.87
UUID_V7,0197ebb3-9ed0-7a22-bedd-eabebc52b69f,98,5.83
UUID_V7,0197ebb3-a0c3-7725-8b42-531d14d4594d,96,5.95
UUID_V7,0197ebb3-a2b5-72bf-bd64-4f311c277b9b,61,9.32
UUID_V7,0197ebb3-a4a9-770f-8dff-b774838890bd,95,6.02
UUID_V7,0197ebb3-a6a0-7305-bb82-c75cf7d1e80f,84,6.8
UUID_V7,0197ebb3-a891-749e-beb5-8a77dd5bda39,87,6.58
UUID_V7,0197ebb3-aa84-7c6d-8f0d-7eaa8717753e,46,12.44
UUID_V7,0197ebb3-ac78-7fd1-9181-df26814b376f,79,7.22
UUID_V7,0197ebb3-ae6f-74b7-825a-e0889bcbc36f,70,8.19
UUID_V7,0197ebb3-b064-782e-941c-5e860810372a,47,12.17
UUID_V7,0197ebb3-b258-7500-a345-a320d29c5316,88,6.54
UUID_V7,0197ebb3-b44c-7c1f-8e7e-7f05ad3d8868,80,7.15
UUID_V7,0197ebb3-b640-736f-9fdb-4c01ea7aec9a,88,6.54
UUID_V7,0197ebb3-b834-7a3d-9337-8e5fc7f58625,96,5.99
UUID_V7,0197ebb3-ba25-78c9-b7ec-d155d628a24e,73,7.85
UUID_V7,0197ebb3-bc1c-7530-a9a6-a51d2c62f31d,108,5.32
UUID_V7,0197ebb3-be10-7980-a6ac-0006ac18a080,91,6.3
UUID_V7,0197ebb3-c001-7e00-bdb4-9941731701f3,91,6.32
UUID_V7,0197ebb3-c1f8-74ef-9206-725d5419f5d6,80,7.16
UUID_V7,0197ebb3-c3e8-7faf-b798-d18c2e278100,101,5.69
UUID_V7,0197ebb3-c5e0-7bef-8a7a-bb7069c0abf7,75,7.59
UUID_V7,0197ebb3-c7d2-771c-b224-cdf4eb4c1a38,104,5.52
UUID_V7,0197ebb3-c9c4-7ad9-827b-949de7f0f6d1,96,5.96
UUID_V7,0197ebb3-cbb8-7e5b-87a0-ed2a87ed61a7,113,5.07
UUID_V7,0197ebb3-cdad-779e-9407-8355d3802934,72,7.95
UUID_V7,0197ebb3-cfa2-7423-98f5-dae8712c5d4d,41,13.84
UUID_V7,0197ebb3-d196-7440-9db0-0140d7a0f00d,90,6.39
UUID_V7,0197ebb3-d38c-7902-8c96-3eba08035245,90,6.38
UUID_V7,0197ebb3-d580-7891-afe3-e72a2caae0eb,80,7.19
UUID_V7,0197ebb3-d774-7b75-b1b0-d79dc146ad04,84,6.84
UUID_V7,0197ebb3-d968-7c6b-9545-7502656dc416,92,6.22
UUID_V7,0197ebb3-db58-7193-b8bb-9a4f52d11825,97,5.92
UUID_V7,0197ebb3-dd4e-71ee-9b0d-2fb170c2b286,78,7.35
UUID_V7,0197ebb3-df44-7ef8-8d38-3347701d094d,74,7.72
UUID_V7,0197ebb3-e133-777c-a476-b9494dd58231,75,7.63
UUID_V7,0197ebb3-e328-763c-827d-17963c668499,93,6.19
UUID_V7,0197ebb3-e520-7461-9d27-6af9c557dbf9,69,8.35
UUID_V7,0197ebb3-e714-78cd-80b1-0e2bc14abcda,107,5.36
UUID_V7,0197ebb3-e908-7cb0-b066-76cdb2024d7f,91,6.32
UUID_V7,0197ebb3-eaf9-728f-898a-f69bcf846862,113,5.07
UUID_V7,0197ebb3-ecee-7999-870e-0769b3e55e76,76,7.51
UUID_V7,0197ebb3-eee1-77b3-a3ac-f110ad305086,82,6.99
UUID_V7,0197ebb3-f0d5-7f12-83d9-841d49cda811,102,5.6
UUID_V7,0197ebb3-f2cc-7cfc-b308-7b77157cd54a,85,6.73
UUID_V7,0197ebb3-f4bd-71e4-a685-6c3706899a46,79,7.26
UUID_V7,0197ebb3-f6af-7bed-818c-8c47c2cde9c3,113,5.07
UUID_V7,0197ebb3-f8a5-7a80-afc1-c2defba6b4d2,76,7.54
UUID_V7,0197ebb3-fa97-7f41-b8f0-44b42613fe40,80,7.2
UUID_V7,0197ebb3-fc8d-76b3-86a0-ab23ce1477f5,86,6.68
UUID_V7,0197ebb3-fe81-7de1-a3f9-595025ba5b23,88,6.49
UUID_V7,0197ebb4-0075-790d-a97a-007d62a02fbc,42,13.66
UUID_V7,0197ebb4-026b-7859-af14-b7a100c98ba0,57,10.04
UUID_V7,0197ebb4-045b-7180-8e74-9c00f31f6b2b,48,11.87
UUID_V7,0197ebb4-0651-7a61-8f4a-12d961a69fab,88,6.48
UUID_V7,0197ebb4-0845-7fad-8ee8-f8cd8aaa3e08,100,5.73
UUID_V7,0197ebb4-0a3b-7cfc-a682-a43b0103d914,60,9.5
UUID_V7,0197ebb4-0c2f-7b0a-b1d7-37fb87bfc328,97,5.94
UUID_V7,0197ebb4-0e20-7dc8-8424-ffee644fd6d8,60,9.49
UUID_V7,0197ebb4-1016-7835-8596-15d2657d8f28,87,6.59
UUID_V7,0197ebb4-1208-7392-87a7-7981114f4c4f,75,7.67
UUID_V7,0197ebb4-13ff-7506-8e8c-01d32c7c2474,38,14.99
UUID_V7,0197ebb4-15f3-7d67-ae1d-e81204ed4b15,66,8.65
UUID_V7,0197ebb4-17e7-7f00-89d1-c6edecd6926d,100,5.74
UUID_V7,0197ebb4-19d7-769a-be4c-d6ada88a392c,101,5.68
UUID_V7,0197ebb4-1bcf-7d7b-bb1c-ec65365b31d3,97,5.89
UUID_V7,0197ebb4-1dc2-7099-be32-1186b7839aeb,74,7.75
UUID_V7,0197ebb4-1fb7-758e-86e1-3b86f94163ca,56,10.14
UUID_V7,0197ebb4-21a9-7219-aaf8-dbf8a0aea97f,113,5.1
UUID_V7,0197ebb4-239d-760a-8535-d31398513404,72,7.92
UUID_V7,0197ebb4-258f-7c37-bc03-900526b93f44,100,5.73
UUID_V7,0197ebb4-2787-72e8-9631-63482f871106,97,5.94
UUID_V7,0197ebb4-297b-7839-b5ee-21dc481ead31,86,6.69
UUID_V7,0197ebb4-2b6f-7add-9207-1722f2c51713,86,6.63
UUID_V7,0197ebb4-2d63-7839-8103-7f3664f522db,134,4.29
UUID_V7,0197ebb4-2f53-7559-8f01-6eded8c83999,79,7.29
UUID_V7,0197ebb4-3149-7362-abb7-cea382a3faab,93,6.14
UUID_V7,0197ebb4-333f-7737-b654-a5699a028cb7,79,7.26
UUID_V7,0197ebb4-3531-7fbd-b2e6-bcfe746c55e1,87,6.55
UUID_V7,0197ebb4-3727-75e0-8fef-b67fe39a871c,63,9.1
UUID_V7,0197ebb4-3918-7917-b58a-19beb29f2d89,96,5.99
UUID_V7,0197ebb4-3b0f-7992-97b3-23f42d8d66a3,35,16.23
UUID_V7,0197ebb4-3d03-7602-93e5-9e23f941a370,56,10.2
UUID_V7,0197ebb4-3ef6-758d-8069-df566a7189cb,82,7.02
UUID_V7,0197ebb4-40e9-7c03-8241-c30a7725fec4,53,10.77
UUID_V7,0197ebb4-42db-7ee0-895d-c6d83b83cd9a,58,9.93
UUID_V7,0197ebb4-44d3-7291-964e-af6959fee2cb,78,7.3
UUID_V7,0197ebb4-46c7-7ca2-9a3d-d37a323a3442,102,5.61
UUID_V7,0197ebb4-48b7-77dc-9d08-cbdd2f7e9bb0,98,5.82
UUID_V7,0197ebb4-4aaf-73cc-9a8d-431c5f4a6a27,66,8.66
UUID_V7,0197ebb4-4ca3-701d-bcbd-6d73ff9caa4b,84,6.86
UUID_V7,0197ebb4-4e97-783b-83a8-d851cea07569,71,8.05
UUID_V7,0197ebb4-5089-7f58-b36a-ee84c24dac2f,70,8.23
UUID_V7,0197ebb4-527a-7db6-bc43-68912f5d6342,91,6.26
UUID_V7,0197ebb4-546f-7ed2-93fa-35ffa98edbe2,38,14.79
UUID_V7,0197ebb4-5667-7ca8-bea1-072bc881f05e,42,13.69
UUID_V7,0197ebb4-585a-7089-8cb0-4abcfc368e71,64,8.89
UUID_V7,0197ebb4-5a4a-701b-8feb-4ce72357fdd1,77,7.43
UUID_V7,0197ebb4-5c40-7a1d-a7ad-a217ba051ab8,52,10.89
UUID_V7,0197ebb4-5e33-7569-a39e-782a85cb5c1f,60,9.46
UUID_V7,0197ebb4-6026-76fd-aed3-c33ee743e09d,59,9.63
UUID_V7,0197ebb4-621b-78d3-bf8d-34a1a0f832a2,40,14.37
UUID_V7,0197ebb4-640f-7a59-9873-cb21f2617097,83,6.93
UUID_V7,0197ebb4-6602-70d2-bf14-2112175415fd,50,11.44
UUID_V7,0197ebb4-67f8-7b96-bc31-f05e4daf37f9,41,14.03
UUID_V7,0197ebb4-69ef-7bfe-9275-d94b43b9de37,54,10.65
UUID_V7,0197ebb4-6be2-76ab-ad43-0374499db1d8,83,6.88
UUID_V7,0197ebb4-6dd6-7c6a-9c63-968254772485,53,10.74
UUID_V7,0197ebb4-6fca-7d16-b3c3-1021b0b3b73c,62,9.25
UUID_V7,0197ebb4-71bd-76fb-ae61-a625edfdae14,53,10.81
UUID_V7,0197ebb4-73b0-797d-be54-acc3fca56a5f,37,15.45
UUID_V7,0197ebb4-75a3-737d-9cd2-a9c3333a8801,89,6.43
UUID_V7,0197ebb4-7799-7c03-aced-44d0e46a97ca,88,6.53
UUID_V7,0197ebb4-798f-7112-ada5-b02882b30c3d,78,7.31
UUID_V7,0197ebb4-7b80-7c96-b2b3-bb6375ff892a,76,7.58
UUID_V7,0197ebb4-7d77-75b7-9c6f-07839f4c8e30,94,6.11
UUID_V7,0197ebb4-7f69-7a63-b615-b1074169cd17,100,5.71
UUID_V7,0197ebb4-815b-79fc-812b-10b53f986113,72,7.93
UUID_V7,0197ebb4-834e-7ac6-99f2-43c85778004d,92,6.22
UUID_V7,0197ebb4-8546-7844-ae41-44492719a14c,85,6.74
UUID_V7,0197ebb4-8739-70f0-8391-1d6c92ee1189,82,7.02
UUID_V7,0197ebb4-892e-77c3-8d24-90cd1b7fc8a6,93,6.15
UUID_V7,0197ebb4-8b21-7848-9718-13a091b79a43,52,11.06
UUID_V7,0197ebb4-8d18-7067-9ec0-701f99fc3a6b,51,11.27
UUID_V7,0197ebb4-8f0a-7426-9ea2-6d98c97276a4,56,10.22
UUID_V7,0197ebb4-90fe-7310-b6c5-6918b19b6302,52,11.08
UUID_V7,0197ebb4-92f2-77ee-bd00-97dc8d54ceaf,92,6.26
UUID_V7,0197ebb4-94e3-778a-9e13-0565ff8a8a51,90,6.36
UUID_V7,0197ebb4-96d9-7379-81d7-b5473ad09731,107,5.37
UUID_V7,0197ebb4-98cd-7b0a-9058-e0a0afaa2241,102,5.63
UUID_V7,0197ebb4-9ac1-790d-aa17-e2ebd3873c93,82,7.0
UUID_V7,0197ebb4-9cb6-74c9-bdf1-635c2140d408,78,7.32
UUID_V7,0197ebb4-9ea8-7e39-91b2-f5d78b55df80,90,6.36
UUID_V7,0197ebb4-a09e-78da-b81f-75c89b159cf4,72,7.93
UUID_V7,0197ebb4-a292-7bc0-87d0-3249e7253f32,88,6.48
UUID_V7,0197ebb4-a486-7e3d-846e-17387f1b75d5,90,6.33
UUID_V7,0197ebb4-a676-7f6f-bceb-ad0e291ffa6b,96,5.94
UUID_V7,0197ebb4-a86a-73eb-b06c-a857104c12f5,63,9.09
UUID_V7,0197ebb4-aa62-7bb0-a157-a09f558d2774,95,6.01
UUID_V7,0197ebb4-ac56-7f2d-98fc-fcfa37d86828,87,6.56
UUID_V7,0197ebb4-ae4a-7836-9384-43e60a2d7a61,96,5.94
UUID_V7,0197ebb4-b03c-7a28-bfa0-53c91cc05bf1,71,8.03
UUID_V7,0197ebb4-b232-7c4c-ace3-02f6879ac253,90,6.36
UUID_V7,0197ebb4-b426-7083-8c2d-2a2258d202a4,80,7.17
UUID_V7,0197ebb4-b61a-7bcb-89e2-e3c40e90d1ea,95,6.06
UUID_V7,0197ebb4-b80e-7e86-9635-39deee947b35,51,11.19
UUID_V7,0197ebb4-ba02-7d92-a231-09a0fc36fced,96,5.99
UUID_V7,0197ebb4-bbf6-70c3-9850-3b38f3c94e0f,71,8.11
UUID_V7,0197ebb4-bdea-7802-939b-d0fcf688428f,95,6.04
UUID_V7,0197ebb4-bfde-7115-b8be-b8c2051ba3df,88,6.49
UUID_V7,0197ebb4-c1d2-7498-ba07-bb17a3e52f90,89,6.47
UUID_V7,0197ebb4-c3c6-7e3a-b694-fbf1ea9e6b5f,87,6.6
UUID_V7,0197ebb4-c5b6-7e4a-8a79-4d508b1d8169,98,5.87
UUID_V7,0197ebb4-c7ae-7e46-90ec-b9720ddca83d,86,6.65
UUID_V7,0197ebb4-c9a1-763a-ba4c-554ba8597094,94,6.09
UUID_V7,0197ebb4-cb92-76c6-a992-3f768dd5cd4d,88,6.53
UUID_V7,0197ebb4-cd8a-7db3-a1b3-6e39bb93d6fe,98,5.84
UUID_V7,0197ebb4-cf7a-7b66-8266-744376a070e6,74,7.71
UUID_V7,0197ebb4-d171-731c-bf6e-493274860706,87,6.55
UUID_V7,0197ebb4-d366-7a06-b3c7-2580d9334ae3,74,7.75
UUID_V7,0197ebb4-d55a-770b-8d6c-81e25706e21e,94,6.1
UUID_V7,0197ebb4-d74e-7f81-95b1-50bd307c6819,81,7.1
UUID_V7,0197ebb4-d942-7247-b15c-1db977b0a2a7,101,5.67
UUID_V7,0197ebb4-db31-7b80-9b33-5f0f818b5148,73,7.85
UUID_V7,0197ebb4-dd29-70b3-9735-9f51d4f8d3a3,107,5.38
UUID_V7,0197ebb4-df1a-7897-9be0-5f339da08aa9,106,5.39
UUID_V7,0197ebb4-e10d-74e7-a60e-a58d094ccdba,106,5.43
UUID_V7,0197ebb4-e304-7475-aaef-932cb4d12299,111,5.16
UUID_V7,0197ebb4-e4fa-7025-8b4d-c4713b861c1f,78,7.29
UUID_V7,0197ebb4-e6ee-772a-b85f-535fbda8cba2,87,6.59
UUID_V7,0197ebb4-e8e2-7c93-b0e1-8a02f8fb8ad7,83,6.94
UUID_V7,0197ebb4-ead6-7fff-8513-866b836521fd,83,6.88
UUID_V7,0197ebb4-ecca-7790-aba1-dfec80916131,110,5.22
UUID_V7,0197ebb4-eebd-723b-a2b4-0d2c6beb393c,93,6.16
UUID_V7,0197ebb4-f0b2-772f-8c2b-47f4a1bb9b07,87,6.6
UUID_V7,0197ebb4-f2a4-70c6-a4c8-cf69a8cc941e,92,6.24
UUID_V7,0197ebb4-f49a-737e-9012-5f5c89375103,98,5.83
UUID_V7,0197ebb4-f68d-7657-9598-151579f07afe,98,5.82
UUID_V7,0197ebb4-f881-73d4-a56d-1a1cd0a00407,123,4.65
UUID_V7,0197ebb4-fa74-7632-b52f-8d3bc78365c6,81,7.03
UUID_V7,0197ebb4-fc69-7f30-8d62-eeabcdd00a8e,113,5.1
UUID_V7,0197ebb4-fe5e-7e7f-b57d-5c39d22102c0,92,6.26
UUID_V7,0197ebb5-004e-7f9d-8802-9a29d3796f66,89,6.41
UUID_V7,0197ebb5-0245-7db8-b544-02ac3ff19377,85,6.75
UUID_V7,0197ebb5-0439-7187-b4e9-cf6ef005e42c,102,5.61
UUID_V7,0197ebb5-062d-7315-b937-5b7673cba948,74,7.69
UUID_V7,0197ebb5-081d-7e25-aab3-fbd6b2d9c965,52,11.02
UUID_V7,0197ebb5-0a15-7f51-9b8e-85ec01522692,47,12.22
UUID_V7,0197ebb5-0c09-7268-a87f-6798c75c8f4d,92,6.21
UUID_V7,0197ebb5-0dfc-7946-b415-f05f23d183f8,34,16.74
UUID_V7,0197ebb5-0ff1-7d11-91c0-06b9b06763e5,71,8.01
UUID_V7,0197ebb5-11e1-771c-ab08-1a01a83a2989,80,7.17
UUID_V7,0197ebb5-13d7-7f60-bfde-3891249a49c5,104,5.49
UUID_V7,0197ebb5-15cd-7f83-a944-5e14cf0ad19c,43,13.24
UUID_V7,0197ebb5-17bf-760d-883f-34ca1e7970c2,132,4.34
UUID_V7,0197ebb5-19b5-7ac3-8e2d-6bccec4859b9,69,8.24
UUID_V7,0197ebb5-1ba9-76c5-8256-6c6bb9185db0,92,6.23
UUID_V7,0197ebb5-1d9b-7094-8f26-8bea812b330e,54,10.58
UUID_V7,0197ebb5-1f91-7ccf-87e1-6157cf6481c6,105,5.46
UUID_V7,0197ebb5-2184-7b4b-a0c3-ed5b5a74602a,66,8.62
UUID_V7,0197ebb5-2379-7d6d-ad7f-53de6206330e,94,6.13
UUID_V7,0197ebb5-256d-7d96-9cf3-93e295706d47,104,5.53
UUID_V7,0197ebb5-2761-7adf-b766-bbcb762b95ce,58,9.87
UUID_V7,0197ebb5-2953-7258-bf95-2b91f8fb952c,66,8.68
UUID_V7,0197ebb5-2b46-7186-8f34-79091d323f07,56,10.26
UUID_V7,0197ebb5-2d3a-7830-9bc4-bc7a6e54db3f,45,12.67
UUID_V7,0197ebb5-2f31-7829-b7db-5d6d58d6e2f5,60,9.54
UUID_V7,0197ebb5-3125-71fb-8176-0902fb162cec,72,8.0
UUID_V7,0197ebb5-3319-7ae8-8216-7d5df770fe58,53,10.77
UUID_V7,0197ebb5-3509-74e8-ac9f-85d37ddefe67,34,16.86
UUID_V7,0197ebb5-36fe-7a67-b647-ca4105f1a2ee,41,13.84
UUID_V7,0197ebb5-38f5-701a-a8fd-6aee70b13cd0,67,8.6
UUID_V7,0197ebb5-3ae9-719b-88e7-14177fdcee55,82,7.01
UUID_V7,0197ebb5-3cdc-7742-b05d-ebcfdb217767,68,8.47
UUID_V7,0197ebb5-3ed1-7008-93bf-e5e4418f9a25,51,11.24
UUID_V7,0197ebb5-40c5-7db8-8029-4ec1a6f050d8,72,7.97
UUID_V7,0197ebb5-42b9-7487-96da-53f52b8ce1e6,76,7.54
UUID_V7,0197ebb5-44ab-7a72-b786-0837fac28552,43,13.34
UUID_V7,0197ebb5-46a0-788e-a217-09872645064c,83,6.91
UUID_V7,0197ebb5-4895-7bb7-88d2-8e86c4b051a2,39,14.54
UUID_V7,0197ebb5-4a85-73f3-a4a6-2463a80e7fc6,49,11.73
UUID_V7,0197ebb5-4c7d-7b54-be52-c473e1eeb072,67,8.57
UUID_V7,0197ebb5-4e71-718a-91f5-9db190f9c83c,93,6.13
UUID_V7,0197ebb5-5061-7d41-a547-1f2a0918cc77,39,14.46
UUID_V7,0197ebb5-5258-78f2-927b-6d6a3df66ff2,61,9.42
UUID_V7,0197ebb5-544d-7335-9972-11145d998827,44,13.04
UUID_V7,0197ebb5-5641-782c-b81a-0c7fa796ad16,91,6.3
UUID_V7,0197ebb5-5835-72b1-a02d-e6433d3ed3c5,49,11.66
UUID_V7,0197ebb5-5a26-7c6b-adde-144cf97759fe,50,11.42
UUID_V7,0197ebb5-5c1a-7e6e-9c74-05343fb01c72,76,7.52
UUID_V7,0197ebb5-5e11-7736-a956-51208b58ac5f,80,7.2
UUID_V7,0197ebb5-6005-7191-82b2-f13377cbe005,70,8.17
UUID_V7,0197ebb5-61f9-771c-ac0d-414cc505ab94,361,1.59
UUID_V7,0197ebb5-63e8-707e-a5c6-6173b9d6ad4a,132,4.34
UUID_V7,0197ebb5-65e0-7782-8c8c-3c10bcffcce6,68,8.42
UUID_V7,0197ebb5-67d5-7746-98bf-61ef16a311d3,57,10.08
UUID_V7,0197ebb5-69c9-7e3d-bbda-23e5c68f401d,99,5.82
UUID_V7,0197ebb5-6bbd-7678-bafd-821d38d08946,40,14.21
UUID_V7,0197ebb5-6dac-7863-9bf8-b8d14c09ec1e,39,14.64
UUID_V7,0197ebb5-6fa1-744e-9785-e48ece8d5007,37,15.57
UUID_V7,0197ebb5-7197-7911-9bd7-5dad01432160,56,10.21
UUID_V7,0197ebb5-738d-772d-b536-cbba6b031a88,66,8.69
UUID_V7,0197ebb5-7581-7b23-9f32-5c8d3a9cacb2,83,6.89
UUID_V7,0197ebb5-7775-7095-a421-7724124c61f3,79,7.25
UUID_V7,0197ebb5-7965-7aa8-9192-85dc495d7d53,51,11.19
UUID_V7,0197ebb5-7b58-75da-867b-09d8c62fc9ba,32,17.48
UUID_V7,0197ebb5-7d50-7741-8539-3e41764ae8ce,57,10.0
UUID_V7,0197ebb5-7f43-7ee8-b693-ddd030423e60,40,14.31
UUID_V7,0197ebb5-8134-785f-a11e-881ea3f35712,51,11.26
UUID_V7,0197ebb5-832a-71fd-a6ea-6fdfb27ad298,46,12.49
UUID_V7,0197ebb5-8520-7614-8b05-b9d522a216e0,72,7.98
UUID_V7,0197ebb5-8714-7453-bff9-5d8510c0d159,37,15.48
UUID_V7,0197ebb5-8908-7163-a68d-c5fb3b6108f6,103,5.59
UUID_V7,0197ebb5-8af8-78e4-b787-1030ae2095a9,92,6.24
UUID_V7,0197ebb5-8cf0-78c2-b779-18238d8c1bad,47,12.05
UUID_V7,0197ebb5-8ee4-7b3b-9ec2-2a5f10dae6a4,86,6.68
UUID_V7,0197ebb5-90d7-7669-8edf-eda4ed5065e9,97,5.94
UUID_V7,0197ebb5-92ca-7322-a315-047f7ff9b3a8,127,4.51
UUID_V7,0197ebb5-94bf-70ee-9506-eff38a4033d6,291,1.98
UUID_V7,0197ebb5-96b4-7b75-a018-40ace9f16cde,73,7.83
UUID_V7,0197ebb5-98a3-7a0c-8f26-2b40d62420c9,46,12.42
UUID_V7,0197ebb5-9a9c-70ac-aea8-8b47725107bb,94,6.07
UUID_V7,0197ebb5-9c90-7e9b-8856-2ed7896bc592,126,4.57
UUID_V7,0197ebb5-9e85-77fe-92b3-d133fb1a17ff,59,9.61
UUID_V7,0197ebb5-a079-74cc-a272-7d3b435313e0,174,3.3
UUID_V7,0197ebb5-a268-7262-9a19-7224655c7a78,43,13.25
UUID_V7,0197ebb5-a460-7a86-a0a2-04e7aee6fa5b,100,5.71
UUID_V7,0197ebb5-a651-7fd1-9d44-2f0f296b5bcd,80,7.15
UUID_V7,0197ebb5-a848-75c4-8bbd-1b8f4e40d375,103,5.59
UUID_V7,0197ebb5-aa3c-7cae-9489-47c0ac76c5d1,101,5.65
UUID_V7,0197ebb5-ac2d-7862-b0b7-be0cfe4740fc,97,5.93
UUID_V7,0197ebb5-ae24-745b-97e4-eb46ba133981,99,5.77
UUID_V7,0197ebb5-b014-7802-83fc-956dba1b521b,117,4.88
UUID_V7,0197ebb5-b20a-780f-91c0-91653a8155d0,111,5.18
UUID_V7,0197ebb5-b400-728f-8aec-6a85753bb5fc,103,5.55
UUID_V7,0197ebb5-b5f4-7322-9f86-5f5f3b5b5495,81,7.06
UUID_V7,0197ebb5-b7e8-7cf8-a0cd-2ade9e1fa1c2,84,6.84
UUID_V7,0197ebb5-b9dc-7293-a140-eeb63e28947c,91,6.31
UUID_V7,0197ebb5-bbcf-7f91-933f-d5807ad7bdb3,83,6.88
UUID_V7,0197ebb5-bdc3-7e0b-ac46-401786258808,70,8.22
UUID_V7,0197ebb5-bfb8-7a08-96cc-d5778d2ce81a,93,6.14
UUID_V7,0197ebb5-c1ac-7d66-9127-baa48a0bfe48,88,6.52
UUID_V7,0197ebb5-c39e-7ec7-bd5e-2aac4f61faa4,75,7.59
UUID_V7,0197ebb5-c594-7635-ba0b-1d5a2d26d3c6,81,7.06
UUID_V7,0197ebb5-c786-7a9a-9939-b6539005dcdb,110,5.2
UUID_V7,0197ebb5-c97c-7c07-bc53-ecc3d701be70,106,5.39
UUID_V7,0197ebb5-cb70-7852-b7ec-0dd880ed402b,92,6.24
UUID_V7,0197ebb5-cd64-7126-aee3-0fccdaa30280,79,7.25
UUID_V7,0197ebb5-cf53-7515-b13d-4eeca7f757fa,142,4.04
UUID_V7,0197ebb5-d14c-7a13-b59a-b2df4a64c978,103,5.59
UUID_V7,0197ebb5-d33d-70ec-a04c-87dd2d1d68eb,93,6.13
UUID_V7,0197ebb5-d533-752a-968a-377dc65d28b5,84,6.82
UUID_V7,0197ebb5-d728-7805-9d74-d2f9aab9ec2a,112,5.14
UUID_V7,0197ebb5-d91c-740e-898e-f6f2e5e9aca8,93,6.16
UUID_V7,0197ebb5-db0e-7a37-a15e-acb4d3667257,95,6.04
UUID_V7,0197ebb5-dcff-7a79-85de-b532dff3e595,78,7.31
UUID_V7,0197ebb5-def4-7518-ab66-c2f5df50d485,115,4.99
UUID_V7,0197ebb5-e0eb-730c-85c2-70cd686bc55d,75,7.61
UUID_V7,0197ebb5-e2e0-7b50-8a25-d7b2eb1ec16c,101,5.66
UUID_V7,0197ebb5-e4d5-73da-abda-4e494116e6df,269,2.14
UUID_V7,0197ebb5-e6c8-7236-9153-3afc069ce4d6,35,16.04
UUID_V7,0197ebb5-e8bc-76f3-a1d2-bce51493f34e,43,13.23
UUID_V7,0197ebb5-eaac-7ab4-b9da-85ee7bd91476,60,9.51
UUID_V7,0197ebb5-eca4-737b-9fe5-dc2b1b518cc2,42,13.62
UUID_V7,0197ebb5-ee95-7420-be7c-70935ad79515,45,12.64
UUID_V7,0197ebb5-f08a-725f-b179-fb100b421884,45,12.59
UUID_V7,0197ebb5-f27e-7eab-9f8b-e5c7ff36e4d3,51,11.23
UUID_V7,0197ebb5-f470-7741-b120-22e91f798639,31,18.05
UUID_V7,0197ebb5-f668-7f07-be09-e901476e1416,55,10.35
UUID_V7,0197ebb5-f85b-7ae4-936d-3d00dfb5717b,47,12.08
UUID_V7,0197ebb5-fa4e-7eac-8504-6f369707ae88,47,12.04
UUID_V7,0197ebb5-fc43-714d-92fe-40c919ec1cb2,48,11.99
UUID_V7,0197ebb5-fe34-7d20-ac13-77d048322be1,104,5.5
UUID_V7,0197ebb6-002b-7575-84df-c7e1aa7e5a44,45,12.59
UUID_V7,0197ebb6-021b-79b5-a9dd-4d4c6fe6fbe3,35,16.21
UUID_V7,0197ebb6-0413-72cc-a340-aec4d0a6e78e,45,12.8
UUID_V7,0197ebb6-0607-7c35-aa1d-45adf727ca5d,52,10.99
UUID_V7,0197ebb6-07fb-7b53-9938-8a72c1c89a63,48,11.98
UUID_V7,0197ebb6-09ec-7619-a5ec-edd14f916907,55,10.32
UUID_V7,0197ebb6-0be2-7814-9a2d-5159a9b0f514,46,12.49
UUID_V7,0197ebb6-0dd6-70d2-8a9b-6cedeb6fd95f,83,6.86
UUID_V7,0197ebb6-0fc9-7ed1-b46d-72311be495fc,73,7.79
UUID_V7,0197ebb6-11bf-7654-9541-27abcfa61b73,82,6.95
UUID_V7,0197ebb6-13af-7e85-9ff5-b7fc50d1b2c6,34,16.76
UUID_V7,0197ebb6-15a4-73cf-8904-13664610b0b4,59,9.76
UUID_V7,0197ebb6-1799-7bd2-80ab-ead554e95335,41,13.92
UUID_V7,0197ebb6-198b-757a-be35-f7ccb5e0d21e,71,8.11
UUID_V7,0197ebb6-1b7f-7852-9a52-de3a6c6909f3,45,12.65
UUID_V7,0197ebb6-1d75-7f32-a110-92c98a06ba63,52,10.95
UUID_V7,0197ebb6-1f6b-7f5a-9fd9-db99f37eae92,45,12.58
UUID_V7,0197ebb6-215f-7bba-9a80-67fbed603458,50,11.39
UUID_V7,0197ebb6-2350-71c0-89b6-d650734bffaa,35,16.15
UUID_V7,0197ebb6-2547-7e3b-95be-17790141f7fb,52,10.96
UUID_V7,0197ebb6-2739-7ab9-8632-636c26648e2d,40,14.39
UUID_V7,0197ebb6-292b-7836-87e6-58e0ed098033,77,7.46
UUID_V7,0197ebb6-2b23-7e1d-8fd7-9c0b9dd0d436,59,9.74
UUID_V7,0197ebb6-2d14-719d-aae3-06c6fa994571,51,11.18
UUID_V7,0197ebb6-2f09-73a0-b2e5-1483887d868d,40,14.16
UUID_V7,0197ebb6-30fd-7799-aecd-d6262e564769,166,3.45
UUID_V7,0197ebb6-32f2-7da5-b931-98c85ac322c4,42,13.69
UUID_V7,0197ebb6-34e6-7455-a6c8-c8033b5ff116,50,11.45
UUID_V7,0197ebb6-36db-7fa4-bb6e-364e737fe0ac,60,9.54
UUID_V7,0197ebb6-38cd-7e50-a1e8-3b6cceef3383,283,2.03
UUID_V7,0197ebb6-3ac1-7204-9aaa-5715ae3da558,45,12.69
UUID_V7,0197ebb6-3cb2-7e44-a6ca-98d38e30a2fb,74,7.77
UUID_V7,0197ebb6-3ea8-7c15-964b-26952b13bd10,44,12.87
UUID_V7,0197ebb6-409d-7b40-b293-26f57b036a35,68,8.42
UUID_V7,0197ebb6-4291-707b-89b5-2b093b0851cc,156,3.68
UUID_V7,0197ebb6-4483-7cd1-88b4-c33c9e8dd2ae,65,8.81
UUID_V7,0197ebb6-4677-7884-974b-8281580549d6,359,1.6
UUID_V7,0197ebb6-486e-733c-b2cf-5d97b5b62e57,48,11.98
UUID_V7,0197ebb6-4a5e-7648-bfdc-df5c6848c3dd,47,12.02
UUID_V7,0197ebb6-4c53-7f71-8a7a-ac3bf1a52350,87,6.59
UUID_V7,0197ebb6-4e48-7244-8585-76732c6bf30d,41,13.87
UUID_V7,0197ebb6-503f-7b60-a884-3349d59eb42d,64,8.93
UUID_V7,0197ebb6-5232-7acd-8bf0-48f4b345f1a1,32,17.5
UUID_V7,0197ebb6-5424-7420-abbb-5a9961fbe33e,72,7.95
UUID_V7,0197ebb6-5618-79b9-bf3c-dbb936bf96b1,70,8.16
UUID_V7,0197ebb6-580f-747e-ac3c-866842279262,55,10.38
UUID_V7,0197ebb6-5a02-7474-bbe2-71e773fad5e3,59,9.66
UUID_V7,0197ebb6-5bf2-7ec1-9201-461ccd4bd781,103,5.59
UUID_V7,0197ebb6-5de9-7ebd-822e-34d3159b7c53,41,13.94
UUID_V7,0197ebb6-5fdb-7ea4-9df3-331702f2012a,57,10.08
UUID_V7,0197ebb6-61cf-7123-8872-d7c349088cfc,63,9.12
UUID_V7,0197ebb6-63c3-7e9a-b1c0-c51b95744b09,85,6.72
UUID_V7,0197ebb6-65b7-7d6e-adb0-b4fdfe2a9c4b,53,10.77
UUID_V7,0197ebb6-67ad-7fdb-a5fe-00ee196398bb,53,10.86
UUID_V7,0197ebb6-69a1-740a-b728-a1269c9c08bc,98,5.82
UUID_V7,0197ebb6-6b96-78e6-a054-0a1154f46733,63,9.12
UUID_V7,0197ebb6-6d8a-723c-9eb4-0e3d2535a6f9,36,15.89
UUID_V7,0197ebb6-6f7a-7830-9348-926f6cfc60da,67,8.49
UUID_V7,0197ebb6-7171-7aae-9b31-8c4924ae3c6c,49,11.58
UUID_V7,0197ebb6-7364-739b-b747-4f4a3bfdb6a4,42,13.71
UUID_V7,0197ebb6-7558-70d3-8ae4-bf7a857c8739,188,3.05
UUID_V7,0197ebb6-774e-77b9-be19-a5d0fbbc0534,58,9.78
UUID_V7,0197ebb6-7942-743d-ba73-5b2ddd87592d,36,15.58
UUID_V7,0197ebb6-7b33-7913-a982-f1e246b5c206,63,9.02
UUID_V7,0197ebb6-7d27-7a86-a569-d018269bfbe9,71,8.05
UUID_V7,0197ebb6-7f1d-77c7-8b4c-4a3b6e430675,41,13.81
UUID_V7,0197ebb6-810f-7cb8-9c3c-acad2ca3cd3d,31,18.53
UUID_V7,0197ebb6-8304-74e7-a349-c3372c611539,46,12.47
UUID_V7,0197ebb6-84fc-7d31-bea2-774e2d2695a5,37,15.33
UUID_V7,0197ebb6-86ea-7a12-9292-c5753494d956,66,8.72
UUID_V7,0197ebb6-88e1-7506-91e6-3740c4c1b8ab,45,12.64
UUID_V7,0197ebb6-8add-7888-aecf-91ffac6d9a2a,48,12.0
UUID_V7,0197ebb6-8cca-7c5b-bfbf-0b2ff6cdf69b,41,13.77
UUID_V7,0197ebb6-8ebe-7651-9c9e-0c2675c5296f,55,10.35
UUID_V7,0197ebb6-90b2-7558-911c-5816900ec183,44,13.0
UUID_V7,0197ebb6-92a6-77df-afac-a4496bd71cb2,43,13.22
UUID_V7,0197ebb6-9497-77fb-86c4-04621a0947a1,57,10.01
UUID_V7,0197ebb6-968b-7b74-9b5a-fd195049fa1e,72,7.96
UUID_V7,0197ebb6-987f-7968-a925-93787e449e6e,43,13.29
UUID_V7,0197ebb6-9a73-74c3-8b05-47487ffd6a3d,58,9.81
UUID_V7,0197ebb6-9c65-7c66-b1a3-1c63a18be438,80,7.13
UUID_V7,0197ebb6-9e5d-714b-9435-9d0c21390c3c,45,12.75
UUID_V7,0197ebb6-a052-7ab2-a2a8-d93c7e242a8a,45,12.62
UUID_V7,0197ebb6-a246-7b7a-b2ad-f11155823929,49,11.6
UUID_V7,0197ebb6-a436-7d83-a6d4-06c3699fb39c,91,6.33
UUID_V7,0197ebb6-a62e-7067-b238-d3caff618099,49,11.55
UUID_V7,0197ebb6-a821-7e00-82f0-2fed088496d6,38,15.08
UUID_V7,0197ebb6-aa14-776f-beef-2e6f5df4c316,51,11.15
UUID_V7,0197ebb6-ac09-72b8-9e1a-c38ac41b3826,47,12.09
UUID_V7,0197ebb6-adfe-7754-a97c-ebe9418d1e39,58,9.91
UUID_V7,0197ebb6-aff0-7046-ba5e-5a6cf1c0f9ab,334,1.72
UUID_V7,0197ebb6-b1e3-7679-9558-f79e7508bea9,75,7.59
UUID_V7,0197ebb6-b3d7-76e9-82c3-1b0342364971,64,8.92
UUID_V7,0197ebb6-b5ce-732b-adcd-6c136b64819d,56,10.16
UUID_V7,0197ebb6-b7bf-78ca-80c7-82431f485baf,45,12.66
UUID_V7,0197ebb6-b9b4-7ab4-9bd7-22404423827c,168,3.43
UUID_V7,0197ebb6-bba8-74cd-8608-9aeb5f92fa77,51,11.09
UUID_V7,0197ebb6-bd9a-74f1-9cbb-6797eaabed84,62,9.17
UUID_V7,0197ebb6-bf8e-772e-bba0-e1fa5eb62aea,67,8.57
UUID_V7,0197ebb6-c18d-7a0d-9d48-34f045506a51,41,13.76
UUID_V7,0197ebb6-c37a-7281-aec6-9e5b729ac04f,43,13.15
UUID_V7,0197ebb6-c56b-7973-a3cc-b5a634aa284c,290,1.98
UUID_V7,0197ebb6-c761-75aa-8bb8-7cf400adcd57,46,12.39
UUID_V7,0197ebb6-c953-7278-ad61-e6d27eff0134,77,7.4
UUID_V7,0197ebb6-cb46-7f4e-8b9c-ba16af5fa37e,209,2.75
UUID_V7,0197ebb6-cd3c-7c34-a244-8b1c18ccdb5b,141,4.07
UUID_V7,0197ebb6-cf2e-7542-999a-69580c918d21,38,15.01
UUID_V7,0197ebb6-d123-7c5e-a6f8-d848c52d4f65,53,10.71
UUID_V7,0197ebb6-d31a-7b35-acd4-d9853b5ad38c,46,12.4
UUID_V7,0197ebb6-d50a-7634-ab33-4496d933ea07,48,11.98
UUID_V7,0197ebb6-d701-7791-b6bd-3010b6346fa0,39,14.77
UUID_V7,0197ebb6-d8f4-77f3-9628-04214d68ef15,82,7.0
UUID_V7,0197ebb6-dae8-7ef7-a834-2223b0edaffe,44,12.87
UUID_V7,0197ebb6-dcdc-7777-847c-087556515be3,47,12.23
UUID_V7,0197ebb6-ded0-7e8d-a2f0-fd317bb11fcd,74,7.74
UUID_V7,0197ebb6-e0c2-7d09-ba3b-2a5a69a85ac0,37,15.57
UUID_V7,0197ebb6-e2ba-7e50-8005-dfa0480c108c,39,14.74
UUID_V7,0197ebb6-e4ab-7f0f-a0a9-68966d753f1a,229,2.51
UUID_V7,0197ebb6-e69f-7272-b573-4e56a41af80f,215,2.67
UUID_V7,0197ebb6-e894-77aa-9ebf-6f838deac61a,36,15.62
UUID_V7,0197ebb6-ea8a-7692-bef4-0bcd08e85768,47,12.04
UUID_V7,0197ebb6-ec7e-7f1e-952f-5f31894ff16c,47,12.14
UUID_V7,0197ebb6-ee6d-7837-89d7-22316295828d,51,11.28
UUID_V7,0197ebb6-f062-720e-beb7-15526a7e2a88,89,6.42
UUID_V7,0197ebb6-f256-7475-bd1b-fa4dabccb5b6,62,9.27
UUID_V7,0197ebb6-f44b-77e0-b576-53da7430f1e7,49,11.53
UUID_V7,0197ebb6-f640-76e9-a3fd-27054d36fb8e,30,18.81
UUID_V7,0197ebb6-f834-72fd-99cd-56c948bda78b,246,2.34
UUID_V7,0197ebb6-fa28-7404-a32e-2e634ee43fe6,39,14.48
UUID_V7,0197ebb6-fc19-7608-b513-5f04fe694a73,56,10.22
UUID_V7,0197ebb6-fe10-7ba1-be3c-a6574332ed61,40,14.28
UUID_V7,0197ebb7-0002-7d53-aaf0-c62424fd73fd,68,8.44
UUID_V7,0197ebb7-01f8-7987-9859-9740e06b2abc,29,19.44
UUID_V7,0197ebb7-03ec-7243-9385-d422746ad05b,44,13.09
UUID_V7,0197ebb7-05de-7081-b75b-f563990ee4b2,44,13.04
UUID_V7,0197ebb7-07d2-7580-89d0-7eda2db1810f,41,13.85
UUID_V7,0197ebb7-09c6-78f3-9e10-b16df0a800a1,68,8.45
UUID_V7,0197ebb7-0bba-747c-8d74-cd8711fb7b01,57,10.07
UUID_V7,0197ebb7-0dae-7c94-a600-c357f0952f1f,49,11.62
UUID_V7,0197ebb7-0fa5-7488-bf59-38509f614a9b,52,11.08
UUID_V7,0197ebb7-1197-71f4-a99e-aaeb1d2b8d44,51,11.28
UUID_V7,0197ebb7-138d-7cab-aab1-ba0eed2da361,53,10.83
UUID_V7,0197ebb7-157e-7845-8b5c-74df136aaf54,44,12.87
UUID_V7,0197ebb7-1772-76fc-8a69-fe9cddaf16bb,58,9.78
UUID_V7,0197ebb7-1967-74ff-8222-5942892a402d,61,9.41
UUID_V7,0197ebb7-1b59-7b7a-ba1c-3e0bfdb07522,81,7.06
UUID_V7,0197ebb7-1d4e-7883-bec9-83e2a7d0b066,47,12.1
UUID_V7,0197ebb7-1f45-7fd0-981a-a0d6f5d5f552,56,10.16
UUID_V7,0197ebb7-2138-764c-a4a4-9510cf5b6136,38,14.98
UUID_V7,0197ebb7-232b-7b5b-87a5-f1bf4644a4a9,207,2.77
UUID_V7,0197ebb7-251e-7892-82cd-560344ce4e17,48,11.91
UUID_V7,0197ebb7-2714-7142-adba-c2f6920775af,98,5.86
UUID_V7,0197ebb7-2906-79f4-a1b3-93b7301a2533,45,12.74
UUID_V7,0197ebb7-2afc-751d-b076-feab7194fb07,48,11.87
UUID_V7,0197ebb7-2cf1-72ff-b8d6-1f86d8b84c4b,76,7.57
UUID_V7,0197ebb7-2ee5-74ce-b599-9c00cddfb3c1,46,12.3
UUID_V7,0197ebb7-30d9-7e99-8692-1e6739f8cf39,169,3.41
UUID_V7,0197ebb7-32cb-7654-8af4-7a971660a1e6,70,8.17
UUID_V7,0197ebb7-34bf-7194-a6c3-cb3649bc2334,46,12.33
UUID_V7,0197ebb7-36b4-74d2-b578-1824316b9813,56,10.19
UUID_V7,0197ebb7-38a9-7f33-9124-9dc7ded31b71,107,5.36
UUID_V7,0197ebb7-3a9d-7d2c-87c3-3ecb8a20e1ed,57,10.08
UUID_V7,0197ebb7-3c91-7485-a990-755e622bfed9,78,7.3
UUID_V7,0197ebb7-3e83-7e4a-a1ae-b5623318e1f0,68,8.37
UUID_V7,0197ebb7-4079-7280-a3cf-4291faef9a33,45,12.54
UUID_V7,0197ebb7-426c-79f5-a380-b7c4a87c88e2,42,13.7
UUID_V7,0197ebb7-4460-7fc0-a26c-bc022cbc8583,39,14.68
UUID_V7,0197ebb7-4654-74e3-87f3-54581861832b,51,11.29
UUID_V7,0197ebb7-4848-784c-bdf5-884a6c43213c,48,11.87
UUID_V7,0197ebb7-4a3c-712f-b838-ad90acc1de2c,46,12.41
UUID_V7,0197ebb7-4c2e-77bb-a4a0-3036c370f158,30,19.04
UUID_V7,0197ebb7-4e23-7b6b-a0cd-12f7cfebaaf1,72,7.98
UUID_V7,0197ebb7-5019-7c11-9911-0be0a3f2cb05,52,10.89
UUID_V7,0197ebb7-520a-710e-9f47-50cba2aa9a23,58,9.93
UUID_V7,0197ebb7-53ff-7cbc-8494-43dc4aaae336,46,12.44
UUID_V7,0197ebb7-55f4-7a0b-b2e5-ffe3aa4635db,90,6.4
UUID_V7,0197ebb7-57e8-7124-822f-9c80880fa78e,49,11.71
UUID_V7,0197ebb7-59d9-769a-b6f2-ee26547eba22,89,6.44
UUID_V7,0197ebb7-5bd0-7bd1-b32c-957e48c5dce5,51,11.19
UUID_V7,0197ebb7-5dc3-73a8-bed9-4e0e6eddfcb1,66,8.71
UUID_V7,0197ebb7-61ab-7210-b6b8-031164c285cf,35,16.15
UUID_V7,0197ebb7-63a0-7c31-87f8-96c8eccb0c1d,43,13.15
UUID_V7,0197ebb7-6595-7a36-ab97-67024ef78b54,85,6.72
UUID_V7,0197ebb7-6787-761a-b16f-11798f296091,231,2.48
UUID_V7,0197ebb7-697b-7a5c-a3a1-cf382a21571a,229,2.51
UUID_V7,0197ebb7-6b6f-714f-a925-0777745b3324,58,9.88
UUID_V7,0197ebb7-6d65-7a03-8983-23b7becc00ef,36,15.91
UUID_V7,0197ebb7-6f59-7ed4-9712-34e7bab496bf,47,12.12
UUID_V7,0197ebb7-714b-7741-867c-56e4f32c87aa,31,18.17
UUID_V7,0197ebb7-7340-758b-b35f-fbac69b6c41f,48,11.95
UUID_V7,0197ebb7-7533-7f62-9c60-acc63d805816,56,10.13
UUID_V7,0197ebb7-7728-7a0f-80e2-b464e0552144,52,10.91
UUID_V7,0197ebb7-791b-7c25-89d1-a30cb978c008,54,10.63
UUID_V7,0197ebb7-7b0e-750e-8e73-5400a4d2b6c5,49,11.67
UUID_V7,0197ebb7-7d03-7c4c-9d22-a34e1937dd69,296,1.94
UUID_V7,0197ebb7-7ef7-74c3-928a-80d4be46c888,62,9.23
UUID_V7,0197ebb7-80ec-742c-a365-886cdb748f5b,34,16.88
UUID_V7,0197ebb7-82df-7a42-bb3a-fe07dcf5ceca,47,12.15
UUID_V7,0197ebb7-84d3-7b3c-b059-ef9436841a76,80,7.12
UUID_V7,0197ebb7-86c6-79bb-bd55-a5d0e0b15e6a,108,5.32
UUID_V7,0197ebb7-88bd-713b-9cf0-5048ca850977,65,8.77
UUID_V7,0197ebb7-8aaf-712c-bcc9-dcd20fbd4bb9,61,9.32
UUID_V7,0197ebb7-8ca1-7331-a4b7-f68ef6e4c470,84,6.79
UUID_V7,0197ebb7-8e98-7ef8-89f1-a0fd48d86515,45,12.74
UUID_V7,0197ebb7-908a-74cc-bade-bd63c1018709,43,13.33
UUID_V7,0197ebb7-927e-703a-add0-ff89e28180c1,35,16.34
UUID_V7,0197ebb7-9473-7da8-b1c3-a898a271ca5d,82,6.96
UUID_V7,0197ebb7-9666-7051-aadf-0400492a3d30,230,2.5
UUID_V7,0197ebb7-9a51-7dcb-b771-f75ecc5ed835,38,15.03
UUID_V7,0197ebb7-9c40-7abc-8c17-708db94603f7,83,6.87
UUID_V7,0197ebb7-9e37-752e-b8f3-43284c313a23,177,3.24
UUID_V7,0197ebb7-a02b-79a9-8012-d05f16cc15bb,80,7.12
UUID_V7,0197ebb7-a21f-71e2-ad36-4842a9e79b46,35,16.28
UUID_V7,0197ebb7-a413-7072-baf2-d7f12e1245b5,164,3.5
UUID_V7,0197ebb7-a607-74fc-9b8f-39c46c688d8e,196,2.93
UUID_V7,0197ebb7-a9ec-7e70-8140-4c6c351794f5,58,9.83
UUID_V7,0197ebb7-add9-73d7-a139-e56d912988a5,49,11.75
UUID_V7,0197ebb7-afcb-7026-a57a-98ad026f9f81,90,6.35
UUID_V7,0197ebb7-b1bf-7ac2-b5fe-f5dc65ca2143,275,2.09
UUID_V7,0197ebb7-b3b5-7347-917f-b135a1977cb5,119,4.84
UUID_V7,0197ebb7-b5a9-7235-aab7-533cb3f9ce3e,44,12.82
UUID_V7,0197ebb7-b79c-7b51-89f1-3ca47e0208b2,52,10.88
UUID_V7,0197ebb7-b98f-743f-b9d6-14f00fefb336,44,13.05
UUID_V7,0197ebb7-bb83-7684-a89d-223cd73bbb4f,83,6.9
UUID_V7,0197ebb7-bd77-7227-b561-0a0b0cb7f949,279,2.06
UUID_V7,0197ebb7-bf6b-7b2f-a293-87ab7fabf422,70,8.23
UUID_V7,0197ebb7-c161-7aab-ab3e-106dca79e639,78,7.38
UUID_V7,0197ebb7-c353-7328-adb1-32330557c281,63,9.05
UUID_V7,0197ebb7-c548-7777-a81a-699e8ba735db,40,14.38
UUID_V7,0197ebb7-c73d-79aa-809b-c4b6cf466709,81,7.05
UUID_V7,0197ebb7-c930-7b39-b5f0-adde3ac1d5c9,100,5.74
UUID_V7,0197ebb7-cb23-7f30-88e6-b2cbd3602efd,207,2.78
UUID_V7,0197ebb7-cd18-7f90-a326-561a5faffdeb,36,15.66
UUID_V7,0197ebb7-cf0b-7c77-b05d-80098051dc3f,183,3.14
UUID_V7,0197ebb7-d0fd-7c6a-bc38-3be2e9305d67,48,11.78
UUID_V7,0197ebb7-d2f3-76bd-839e-e39686a90c81,83,6.92
UUID_V7,0197ebb7-d4e5-7f8f-b9b5-1c2184e90284,80,7.16
UUID_V7,0197ebb7-d6dc-79b5-bf82-705d61150974,38,14.93
UUID_V7,0197ebb7-d8cf-7b2e-9423-6c35f8d15d0a,58,9.81
UUID_V7,0197ebb7-dac3-7fe1-8c88-a3bda0b37914,77,7.41
UUID_V7,0197ebb7-dcb4-7d9f-891f-efc27e380d1c,60,9.59
UUID_V7,0197ebb7-deab-7aa6-90e7-e9edb965f90d,70,8.12
UUID_V7,0197ebb7-e09f-7189-94f3-ebbaf0aacdbe,89,6.44
UUID_V7,0197ebb7-e293-73f8-89eb-888018b3b9cf,96,5.96
UUID_V7,0197ebb7-e487-7e55-b2fd-ac7159f3de91,60,9.6
UUID_V7,0197ebb7-e874-7e05-a80c-114b2dfb37b3,79,7.29
UUID_V7,0197ebb7-ea63-7272-a160-45011c2b825d,227,2.54
UUID_V7,0197ebb7-ec57-7cde-b21a-d9f0fd62b931,183,3.14
UUID_V7,0197ebb7-ee4b-7133-8eb2-d79a6f420633,57,10.0
UUID_V7,0197ebb7-f03c-704e-9244-841c742ce97b,50,11.51
UUID_V7,0197ebb7-f233-7fff-bacf-9026ffeaff69,81,7.1
UUID_V7,0197ebb7-f428-7600-b721-254865bdc640,61,9.38
UUID_V7,0197ebb7-f61b-7895-88a6-81b131670a3a,197,2.91
UUID_V7,0197ebb7-f80e-7725-bcd5-4dd17cbd9371,43,13.14
UUID_V7,0197ebb7-fa03-7267-b2f5-3c46a6c4e597,328,1.75
UUID_V7,0197ebb7-fbf8-763f-a4c9-305b97efecef,58,9.86
UUID_V7,0197ebb7-fdeb-7dfd-8cea-feb8c22fc019,84,6.82
UUID_V7,0197ebb7-ffdf-7f6c-8746-2333fb17effa,64,8.9
UUID_V7,0197ebb8-03c7-7c05-88b6-47154106d2dd,175,3.29
UUID_V7,0197ebb8-05ba-74e4-8db9-79fca6ba49ef,194,2.96
UUID_V7,0197ebb8-07ae-72da-ad97-212c952a9a8d,50,11.34
UUID_V7,0197ebb8-0b9b-7d80-aba4-613d2b5cb628,58,9.78
UUID_V7,0197ebb8-0d8e-72cd-be88-46322dd15587,43,13.33
UUID_V7,0197ebb8-0f7f-7dbe-87ba-857f4c1238cc,65,8.78
UUID_V7,0197ebb8-1173-762b-bd9e-667c45682976,81,7.08
UUID_V7,0197ebb8-155a-7fcd-b146-5c730f036ed7,70,8.21
UUID_V7,0197ebb8-174e-7063-91ec-39d0ddd1de0c,48,11.86
UUID_V7,0197ebb8-1944-77d1-a249-0f6dbbd2f3cd,51,11.22
UUID_V7,0197ebb8-1b37-78da-909f-67c2e75e14f1,71,8.03
UUID_V7,0197ebb8-1f1f-7dac-9e19-325a3e328859,55,10.45
UUID_V7,0197ebb8-2115-710c-bb43-e51a13972ca0,47,12.01
UUID_V7,0197ebb8-2304-731f-b5e3-913e2da6fa79,43,13.25
UUID_V7,0197ebb8-24fd-73c8-afe0-5e3ffc033bb8,43,13.1
UUID_V7,0197ebb8-26ef-7391-8bf9-1caf18a7f010,111,5.17
UUID_V7,0197ebb8-28e3-7e30-af41-144584b5b65e,143,4.02
UUID_V7,0197ebb8-2ad9-7bc8-94bd-43e0e2c6327f,40,14.39
UUID_V7,0197ebb8-2ccb-7ebe-b05f-5830a8b67952,52,10.95
UUID_V7,0197ebb8-2ebf-7c92-b054-5c681733370a,46,12.3
UUID_V7,0197ebb8-30b3-7bf6-85ea-210d1e05ebe8,40,14.11
UUID_V7,0197ebb8-32a3-71aa-ae2b-862c10f8d428,66,8.72
UUID_V7,0197ebb8-349b-79e2-9aca-f37b58371733,160,3.6
UUID_V7,0197ebb8-368f-7953-9a1e-597db8362d7e,44,12.93
UUID_V7,0197ebb8-3883-709d-a0f3-6462bf3cedc4,52,10.97
UUID_V7,0197ebb8-3a78-75cb-8da2-a89552f86346,51,11.26
UUID_V7,0197ebb8-3c6b-7cae-9e90-6809d787f8e0,79,7.24
UUID_V7,0197ebb8-3e5f-7254-a6be-17c6f615ea29,42,13.53
UUID_V7,0197ebb8-4053-7762-a577-f5c1db8eb96e,63,9.01
UUID_V7,0197ebb8-4245-7d65-a4e3-7aca4cf6545a,74,7.72
UUID_V7,0197ebb8-443b-754c-8060-045be32752b5,171,3.36
UUID_V7,0197ebb8-462e-70d8-bf9e-ec65bf759249,54,10.55
UUID_V7,0197ebb8-4826-7485-9eca-ca7810a9710b,46,12.41
UUID_V7,0197ebb8-4a17-717d-8d60-b82ef270c8c0,298,1.93
UUID_V7,0197ebb8-4c0b-7c63-be06-fc5a49d800c4,61,9.4
UUID_V7,0197ebb8-4dfe-7a94-a341-2d9cbe93b53b,35,16.46
UUID_V7,0197ebb8-4ff0-72eb-8bfc-439f59560553,85,6.76
UUID_V7,0197ebb8-51e9-7424-b78b-e69485a69095,53,10.67
UUID_V7,0197ebb8-53de-771a-b31d-f7f5b19498cd,44,12.98
UUID_V7,0197ebb8-55ce-7b0c-a8aa-6c0c821f6993,59,9.66
UUID_V7,0197ebb8-57c3-7cee-a3ea-ce22d20a0a58,49,11.6
UUID_V7,0197ebb8-59b7-7fd7-98d6-f031f3ac4535,66,8.72
UUID_V7,0197ebb8-5bab-7550-87cc-7ffa6db22cc3,78,7.37
UUID_V7,0197ebb8-5d9f-7f9c-8691-7468490c4fe8,70,8.2
UUID_V7,0197ebb8-5f95-7b79-912b-5160f679c2ab,63,9.14
UUID_V7,0197ebb8-6187-742c-8ec7-84f05f7bcaaa,185,3.1
UUID_V7,0197ebb8-637a-76ff-9132-8fc5f400fac9,87,6.59
UUID_V7,0197ebb8-656f-7f98-ba72-caced20bfa1a,45,12.54
UUID_V7,0197ebb8-6765-7166-91e7-8020b66e05a0,49,11.64
UUID_V7,0197ebb8-6953-7f34-a401-3b4594d3025a,46,12.27
UUID_V7,0197ebb8-6b46-7f08-b600-497cbca48eb6,51,11.26
UUID_V7,0197ebb8-6d3f-7a1d-8849-19119cad89f5,42,13.62
UUID_V7,0197ebb8-6f2f-7895-87fb-e5e05c330d5e,78,7.3
UUID_V7,0197ebb8-7126-7687-8aab-6fc483264c54,78,7.31
UUID_V7,0197ebb8-731b-7b8d-9468-4be1bf678864,76,7.55
UUID_V7,0197ebb8-750b-7b21-80de-2ec9e19c85c8,76,7.57
UUID_V7,0197ebb8-7702-7e2d-b5d9-2edbc60cb7bd,54,10.64
UUID_V7,0197ebb8-78f7-7784-a1a7-242fb6ce1872,142,4.03
UUID_V7,0197ebb8-7cde-777e-9286-f5e5c6264ae1,48,11.87
UUID_V7,0197ebb8-7ece-723a-b7c5-820d31d92c4c,93,6.14
UUID_V7,0197ebb8-80c7-7b82-a46f-a442d0ebef1a,121,4.73
UUID_V7,0197ebb8-82b9-758d-bce9-51b0f3971cd2,73,7.82
UUID_V7,0197ebb8-84af-7f04-acce-0d0fd67235c0,41,13.73
UUID_V7,0197ebb8-86a3-7bd4-8219-17e3b9a8017b,61,9.4
UUID_V7,0197ebb8-8a88-7850-b034-161338789302,94,6.09
UUID_V7,0197ebb8-8c7a-77e0-bf3f-9dc2485a1b99,47,12.07
UUID_V7,0197ebb8-8e6f-7839-8944-42b2ea313e0d,62,9.29
UUID_V7,0197ebb8-9066-7346-a444-6da58e723d68,76,7.49
UUID_V7,0197ebb8-9256-7c29-855b-56a804554f5d,77,7.46
UUID_V7,0197ebb8-944e-7208-aa1a-b296083a5031,52,11.07
UUID_V7,0197ebb8-9642-79bd-bb5d-c24d4d967b0d,85,6.77
UUID_V7,0197ebb8-9838-7593-9b76-0a9ce01d0b5b,59,9.67
UUID_V7,0197ebb8-9a2a-7d60-a3ff-a0537984ba29,83,6.9
UUID_V7,0197ebb8-9c1b-7195-8d9d-33984446ea2a,51,11.12
UUID_V7,0197ebb8-9e0f-79f8-afb0-775c0975e3c9,84,6.84
UUID_V7,0197ebb8-a006-7536-89a6-57cda5b0a7fe,84,6.85
UUID_V7,0197ebb8-a1fa-7f87-84bf-63c18a9f4faa,88,6.48
UUID_V7,0197ebb8-a3ee-7264-a438-ae27e0562eb9,81,7.09
UUID_V7,0197ebb8-a5e2-75a5-b322-eb890d5a336a,81,7.09
UUID_V7,0197ebb8-a7d6-7c3b-9151-c4aa3dadd025,67,8.58
UUID_V7,0197ebb8-a9c7-7352-b2af-9dfbdc3a3da6,144,3.99
UUID_V7,0197ebb8-abbe-73c1-839d-68abb655524a,39,14.63
UUID_V7,0197ebb8-adb1-762a-bc8b-6354c67a3d43,91,6.3
UUID_V7,0197ebb8-afa4-7c83-a08d-db55dfd2ceae,43,13.28
UUID_V7,0197ebb8-b197-7fb0-960e-21122d4dae49,81,7.08
UUID_V7,0197ebb8-b38f-7ed1-bcd3-52880bebc264,35,16.06
UUID_V7,0197ebb8-b582-753d-8945-76fb9aca5973,57,10.0
UUID_V7,0197ebb8-b776-7bf3-b86c-2dac746af303,202,2.85
UUID_V7,0197ebb8-b967-7162-bf68-177ec1d5ad30,62,9.15
UUID_V7,0197ebb8-bb5e-77b2-aa7c-5a2c56c83c02,70,8.19
UUID_V7,0197ebb8-bd52-7441-8bb8-90d01bcfed54,78,7.38
UUID_V7,0197ebb8-bf44-7bb1-83fd-8bfc29168b4c,53,10.77
UUID_V7,0197ebb8-c13a-7186-8048-e3baa19449f8,67,8.49
UUID_V7,0197ebb8-c32a-7fe5-a7c0-693fd7db6fba,53,10.68
UUID_V7,0197ebb8-c51f-7738-b906-b0c97d42cadc,99,5.81
UUID_V7,0197ebb8-c712-74e8-8822-bc0cb091b585,57,10.1
UUID_V7,0197ebb8-c90a-74d8-a4b2-ac0d027d2a19,84,6.86
UUID_V7,0197ebb8-cafe-7e9c-8c02-924a34c70310,61,9.41
UUID_V7,0197ebb8-ccee-7112-b9c3-839928ccc5e2,76,7.52
UUID_V7,0197ebb8-cee2-7f6b-8a2d-1fea27330cb3,70,8.21
UUID_V7,0197ebb8-d0d5-75e0-808b-37b1d8c20f2d,50,11.47
UUID_V7,0197ebb8-d2ce-74f6-869f-339425d99b04,52,10.99
UUID_V7,0197ebb8-d4c1-7e2d-9619-f1aee1077d80,32,17.63
UUID_V7,0197ebb8-d6b3-7252-b3ca-5c271b7e9412,91,6.26
UUID_V7,0197ebb8-d8aa-7f44-be18-2f85feaacf9d,101,5.68
UUID_V7,0197ebb8-da9e-7303-8b97-c0e491212a84,32,17.68
UUID_V7,0197ebb8-dc92-7e2e-81fb-e08722e48df4,105,5.46
UUID_V7,0197ebb8-de84-7e20-855b-f9da9fe4e792,37,15.22
UUID_V7,0197ebb8-e07a-7ad0-a68e-47935f01b195,107,5.34
UUID_V7,0197ebb8-e26c-7da1-a41f-b9f07702e7ad,51,11.09
UUID_V7,0197ebb8-e462-7028-8130-36d2e637f802,147,3.91
UUID_V7,0197ebb8-e656-7d38-8887-cbd99d02ab6a,69,8.24
UUID_V7,0197ebb8-e847-71e6-996a-ac3435a7701c,43,13.14
UUID_V7,0197ebb8-ea3b-78c6-b29f-711904eba9ec,98,5.85
UUID_V7,0197ebb8-ec2e-7cf5-a3ad-5250030e8da6,195,2.94
UUID_V7,0197ebb8-ee26-7903-93c0-07123b2b6a21,72,7.94
UUID_V7,0197ebb8-f019-7658-a770-925a2ab356a0,49,11.56
UUID_V7,0197ebb8-f20e-71d3-8045-47bc527109b3,36,15.67
UUID_V7,0197ebb8-f400-7593-8e98-8b9abe0ed8ec,71,8.05
UUID_V7,0197ebb8-f5f4-7d04-9fd9-2fc4b74aba8f,85,6.72
UUID_V7,0197ebb8-f7e7-76c9-9637-33842818d008,86,6.63
UUID_V7,0197ebb8-f9de-73de-90d6-7abb8c85d866,39,14.43
UUID_V7,0197ebb8-fbd2-7683-88f7-2b5609a887a8,76,7.49
UUID_V7,0197ebb8-fdc5-77fb-9438-eac7a33dd4d3,46,12.31
UUID_V7,0197ebb8-ffb5-7eef-b1a5-d65f7d895bca,75,7.62
UUID_V7,0197ebb9-01ab-70c9-9f76-d960b53d743d,46,12.45
UUID_V7,0197ebb9-03a0-75e1-8065-c2b3c8a091a5,37,15.41
UUID_V7,0197ebb9-0596-72e2-92a6-3a09200f7b03,47,12.04
UUID_V7,0197ebb9-078a-7fc7-bf65-567398baa89c,62,9.29
UUID_V7,0197ebb9-0979-7cae-9a66-b556097c43d6,66,8.67
UUID_V7,0197ebb9-0b71-7c3b-aa67-4d7c0e877b13,66,8.72
UUID_V7,0197ebb9-0d66-7542-b798-79cf6d4be0ca,55,10.36
UUID_V7,0197ebb9-0f56-77b7-b614-f3024c715a60,60,9.46
UUID_V7,0197ebb9-114b-7cea-bc81-52304f088c8d,63,9.03
UUID_V7,0197ebb9-133d-7e5f-8610-77edc57cd459,106,5.39
UUID_V7,0197ebb9-1533-7980-ba20-2c4a6ca5552b,52,11.07
UUID_V7,0197ebb9-1725-7069-b7d3-8cf689e657e3,79,7.24
UUID_V7,0197ebb9-191d-7c8c-889d-f12b1174b10e,36,15.91
UUID_V7,0197ebb9-1b10-739c-b86a-3405e61ba81b,97,5.93
UUID_V7,0197ebb9-1d03-7612-9288-19352debdd35,81,7.07
UUID_V7,0197ebb9-1ef9-7344-86a0-5185b474675c,89,6.43
UUID_V7,0197ebb9-20ec-7a66-baa1-bd08ecafd559,33,17.07
UUID_V7,0197ebb9-22e1-7987-bb51-19e0e062052e,88,6.54
UUID_V7,0197ebb9-24d1-7c18-b726-afb00f200f1f,72,7.94
UUID_V7,0197ebb9-26c6-7974-8ea6-16dddee9cd0e,82,6.96
UUID_V7,0197ebb9-28b9-768f-8290-dd02611ac36b,94,6.12
UUID_V7,0197ebb9-2aaf-7415-9649-fc0d78fbc2d6,131,4.39
UUID_V7,0197ebb9-2ca1-7be8-a184-bf177425596d,70,8.23
UUID_V7,0197ebb9-2e95-7179-9304-0807c9400cae,92,6.2
UUID_V7,0197ebb9-3088-7a6e-a067-4c68d2bb724c,57,10.05
UUID_V7,0197ebb9-327d-78cd-928f-7f9369d37ee1,87,6.57
UUID_V7,0197ebb9-3474-79e2-a374-803fcb6161b7,65,8.76
UUID_V7,0197ebb9-3665-776e-a968-010193446d02,117,4.9
UUID_V7,0197ebb9-3859-7079-8fad-f4278364d6c5,76,7.53
UUID_V7,0197ebb9-3a51-7160-b11b-8388733d0e54,94,6.07
UUID_V7,0197ebb9-3c45-7779-98aa-f8277ec78d09,63,9.06
UUID_V7,0197ebb9-3e3a-7b4a-aa72-4d604701aa79,117,4.91
UUID_V7,0197ebb9-402d-7b0b-98eb-9f53b8bbf8b9,73,7.89
UUID_V7,0197ebb9-4221-7980-af61-0271d9cf0a6b,88,6.53
UUID_V7,0197ebb9-4415-79f3-b9ad-b7375252581f,74,7.73
UUID_V7,0197ebb9-4608-73a0-b47d-bf64aac9b3b9,82,7.0
UUID_V7,0197ebb9-47f9-7d52-b755-52152276a9bb,75,7.62
UUID_V7,0197ebb9-49ee-7913-8b05-7428b64be1f5,94,6.11
UUID_V7,0197ebb9-4be5-7d37-8161-45d89108b0f5,75,7.65
UUID_V7,0197ebb9-4dd9-79b8-a289-22d7bf39ae3b,101,5.69
UUID_V7,0197ebb9-4fc8-79fb-96a2-7870264a0de4,75,7.64
UUID_V7,0197ebb9-51bd-7cc5-a948-60d368401e13,105,5.47
UUID_V7,0197ebb9-53b5-7896-9696-3ef7c6e80033,86,6.64
UUID_V7,0197ebb9-55a5-729c-a768-ea753f5dac75,96,5.96
UUID_V7,0197ebb9-579d-793a-a457-1f2014d304e4,87,6.57
UUID_V7,0197ebb9-598d-7aaf-9df5-e5b57231d8f4,88,6.48
UUID_V7,0197ebb9-5b85-7486-b05a-016ac742cc49,82,6.96
UUID_V7,0197ebb9-5d79-77d3-9ac3-e906e5dcc9e2,98,5.86
UUID_V7,0197ebb9-5f6a-7419-be32-4c00971054f8,69,8.26
UUID_V7,0197ebb9-6161-71ad-8a92-444256a795c7,90,6.34
UUID_V7,0197ebb9-6355-7015-b4fa-63c6fdc91a90,75,7.65
UUID_V7,0197ebb9-6549-73fe-a2d1-6517bc8fe93a,100,5.75
UUID_V7,0197ebb9-673b-7ac7-ba52-7016817c800b,78,7.3
UUID_V7,0197ebb9-6931-7a15-9184-a43999b8f58b,104,5.53
UUID_V7,0197ebb9-6b25-7a7c-9068-4c35521c62e6,88,6.53
UUID_V7,0197ebb9-6d19-7fca-b39e-f7991acddd63,85,6.72
UUID_V7,0197ebb9-6f0d-79c1-9aab-2fae54584d9b,82,6.95
UUID_V7,0197ebb9-7101-7a01-94a4-772532db32ee,105,5.46
UUID_V7,0197ebb9-72f5-79f5-ba1e-082200cee070,91,6.3
UUID_V7,0197ebb9-74e9-7b6a-a49b-bd88df9cab4c,87,6.57
UUID_V7,0197ebb9-76db-7948-9529-a264f864c7a9,78,7.3
UUID_V7,0197ebb9-78cf-7fb5-9738-2c8c3faf990b,93,6.16
UUID_V7,0197ebb9-7ac4-7a9d-aef7-045d20461e4c,81,7.06
UUID_V7,0197ebb9-7cb9-71b3-9387-009a6d015197,97,5.9
UUID_V7,0197ebb9-7ea9-78fe-b133-9af88f62a8f7,75,7.61
UUID_V7,0197ebb9-80a1-7cb5-9406-4e514e246744,101,5.66
UUID_V7,0197ebb9-8291-7667-9003-dff941a26950,84,6.81
UUID_V7,0197ebb9-8489-79b5-86e5-9fd7224689ea,102,5.62
UUID_V7,0197ebb9-867d-7ef8-837e-1539ec8ccafe,88,6.48
UUID_V7,0197ebb9-8871-7601-a8f6-c9393ebc7d15,101,5.7
UUID_V7,0197ebb9-8a63-7cf3-a080-4eaddf689f70,97,5.91
UUID_V7,0197ebb9-8c59-769a-9c07-5c398bde0350,108,5.33
UUID_V7,0197ebb9-8e4d-70e4-9892-51fb866c9d7b,95,6.06
UUID_V7,0197ebb9-9041-70f9-ac0e-8b132919a1bf,110,5.23
UUID_V7,0197ebb9-9234-7e15-8541-e4ba1b018b22,96,5.98
UUID_V7,0197ebb9-9429-7de9-846c-93004efcd6e1,108,5.33
UUID_V7,0197ebb9-961c-7fd8-8d2a-b0d20a60659a,92,6.2
UUID_V7,0197ebb9-980e-76ce-8c34-d38c2a660ac0,105,5.47
UUID_V7,0197ebb9-9a04-7475-b078-8c10d1e3a0c8,90,6.39
UUID_V7,0197ebb9-9bf8-700c-b9a1-beb6c0568271,109,5.26
UUID_V7,0197ebb9-9de8-727c-9a0d-8b18a8b63875,88,6.5
UUID_V7,0197ebb9-9fe1-79bf-8fc4-edef776b4ef8,107,5.37
UUID_V7,0197ebb9-a1d2-7979-b9e3-1f6f157f5598,77,7.46
UUID_V7,0197ebb9-a3c8-7f1f-a9b5-c6d3a66776e4,98,5.83
UUID_V7,0197ebb9-a5bc-74f7-b204-d4de08085d52,73,7.83
UUID_V7,0197ebb9-a7b0-7669-b2c6-bbb632c3972d,99,5.76
UUID_V7,0197ebb9-a9a3-7111-a3c7-860a28499a2e,76,7.54
UUID_V7,0197ebb9-ab98-7f9c-ab2e-1b46c22a6c4f,126,4.56
UUID_V7,0197ebb9-ad8c-7fa7-8701-8cd2e07f9ee6,55,10.34
UUID_V7,0197ebb9-af7d-761d-bad6-1a319f517dc0,81,7.04
UUID_V7,0197ebb9-b174-75f6-8373-a882b18b0681,69,8.25
UUID_V7,0197ebb9-b364-729c-a0d1-5ff9d422bf76,103,5.56
UUID_V7,0197ebb9-b55c-7a84-ac25-e1d180ea431c,100,5.71
UUID_V7,0197ebb9-b750-7f40-af35-d719b602c625,103,5.58
UUID_V7,0197ebb9-b944-786f-9908-499224e0d6b9,81,7.06
UUID_V7,0197ebb9-bb36-7793-9eee-82516ebdfd0c,104,5.5
UUID_V7,0197ebb9-bd2c-7f17-a423-c37ab8570999,82,7.01
UUID_V7,0197ebb9-bf20-7022-be70-e8a5534adf09,88,6.54
UUID_V7,0197ebb9-c114-7778-9e4e-386f00f77366,88,6.49
UUID_V7,0197ebb9-c308-7965-a9f9-e1cb9f7febaf,89,6.46
UUID_V7,0197ebb9-c4fc-708a-87a3-9e8a2d2d7a48,78,7.36
UUID_V7,0197ebb9-c6ee-77c9-9842-68b8161d1a04,76,7.52
UUID_V7,0197ebb9-c8e4-7b4d-90e2-5dcb8d421051,93,6.13
UUID_V7,0197ebb9-cad8-7ae3-acab-abe94a44e33e,115,4.98
UUID_V7,0197ebb9-ccc9-7448-b60d-0de772ca21fd,84,6.84
UUID_V7,0197ebb9-cec0-7581-a3b2-6fc670c18f8c,100,5.72
UUID_V7,0197ebb9-d0b4-734e-a38e-4b8d4d27ddc8,88,6.53
UUID_V7,0197ebb9-d2a8-754a-95b9-6086539215af,101,5.66
UUID_V7,0197ebb9-d497-7c77-b1c9-e6b5033d7ebb,89,6.41
UUID_V7,0197ebb9-d690-7603-a76e-dfd79dd6e00b,135,4.25
UUID_V7,0197ebb9-d882-7da1-ade4-ee2ddc732358,87,6.56
UUID_V7,0197ebb9-da75-723e-8a9b-56b7b098867d,98,5.83
UUID_V7,0197ebb9-dc67-71c4-b576-1fa2e8945648,87,6.6
UUID_V7,0197ebb9-de60-71fd-9ac9-220b2d0702b5,103,5.58
UUID_V7,0197ebb9-e055-7a72-a955-fad842b1dcb0,82,7.02
UUID_V7,0197ebb9-e246-73fe-afd1-8f5777fabf9c,99,5.77
UUID_V7,0197ebb9-e439-7d63-9910-7bcad932cb40,80,7.16
UUID_V7,0197ebb9-e631-79f4-8848-7c25d8fa545d,108,5.32
UUID_V7,0197ebb9-e825-70ee-bb50-a23890fd4dce,97,5.91
UUID_V7,0197ebb9-ea16-7194-95a3-f24a65ed0cbf,105,5.47
UUID_V7,0197ebb9-ec0e-726f-8e1d-9b72c7caa3d2,90,6.36
UUID_V7,0197ebb9-ee02-77a0-87f5-ed348375da60,100,5.76
UUID_V7,0197ebb9-eff6-7f73-bc1e-432fe353a0a9,87,6.55
UUID_V7,0197ebb9-f1ea-7ce0-a154-c9028e083562,94,6.07
UUID_V7,0197ebb9-f3de-7724-8928-878393f92eaa,73,7.79
UUID_V7,0197ebb9-f5d3-7262-b00d-90c31b1c57b0,96,5.99
UUID_V7,0197ebb9-f7c7-79f7-bd45-1ea87717c085,84,6.81
UUID_V7,0197ebb9-f9ba-727f-91e7-2d3c1df91dce,94,6.12
UUID_V7,0197ebb9-fbaf-72bd-ba56-a5b02242167e,81,7.09
UUID_V7,0197ebb9-fda3-76fa-bb5a-2e046332b007,84,6.78
UUID_V7,0197ebb9-ff95-7c24-92a7-e63375def484,78,7.3
UUID_V7,0197ebba-018b-77ae-b803-778a7e968714,88,6.53
UUID_V7,0197ebba-037e-77db-87b0-de10e50ee06e,88,6.53
UUID_V7,0197ebba-0574-7492-9218-7f057e87c4aa,72,7.97
UUID_V7,0197ebba-0768-7037-bac5-77b864a69326,73,7.86
UUID_V7,0197ebba-095c-7b42-baf9-42096dcc0460,88,6.49
UUID_V7,0197ebba-0b4b-7a6a-8903-329a3459a078,68,8.37
UUID_V7,0197ebba-0d44-7faf-96e2-184c9fcacba0,70,8.17
UUID_V7,0197ebba-0f38-7a04-9b61-2c0eb7a1b461,66,8.62
UUID_V7,0197ebba-112c-757b-9020-9ac51c621528,95,6.04
UUID_V7,0197ebba-1320-7a57-91f4-6923c67598b7,89,6.4
UUID_V7,0197ebba-1510-7ed9-b7f9-c21081eed860,80,7.11
UUID_V7,0197ebba-1709-7acc-b30b-820f7f1fc2d1,95,6.06
UUID_V7,0197ebba-18f9-7acc-a317-ca82002d0173,91,6.26
UUID_V7,0197ebba-1af1-7e9f-89f0-bbd2aa3da487,84,6.82
UUID_V7,0197ebba-1ce5-7d59-ad41-9bf44ecf6dc4,104,5.52
UUID_V7,0197ebba-1ed9-70a3-b58e-03ca6085775f,88,6.52
UUID_V7,0197ebba-20cd-72a2-8bb5-e3e3455a1927,94,6.11
UUID_V7,0197ebba-22c1-76ac-b271-ddd2188c93aa,63,9.12
UUID_V7,0197ebba-24b5-7b32-9c1b-2a8bbf8276d5,87,6.58
UUID_V7,0197ebba-26a9-7ed5-858d-8de567411ca6,74,7.69
UUID_V7,0197ebba-289b-772d-8a6a-241ad45f7451,82,6.96
UUID_V7,0197ebba-2a91-7566-8b8d-cc566c383213,86,6.65
UUID_V7,0197ebba-2c85-796c-ad40-eaf20823c0e2,100,5.74
UUID_V7,0197ebba-2e79-74bc-96bf-97d72dacda4d,85,6.75
UUID_V7,0197ebba-306d-7e3a-8e74-6aa9639f0d6e,106,5.4
UUID_V7,0197ebba-3262-7563-a1a5-684cfb381e62,79,7.25
UUID_V7,0197ebba-3456-7c9b-9671-1b464da8cbeb,98,5.83
UUID_V7,0197ebba-364a-7570-8e41-8520d05e0225,77,7.47
UUID_V7,0197ebba-383e-719b-b661-d84c2631791a,89,6.46
UUID_V7,0197ebba-3a32-70d1-a3a2-cef286f8312e,204,2.82
UUID_V7,0197ebba-3c26-774c-b4f5-6ae1b4cb896c,62,9.22
UUID_V7,0197ebba-3e1a-7e75-ba77-1a95003fd64a,89,6.43
UUID_V7,0197ebba-400e-78a3-abeb-bbeda9db04ab,94,6.09
UUID_V7,0197ebba-4200-73f3-aed5-9ea708071dbd,89,6.44
UUID_V7,0197ebba-43f6-71c0-9e0b-71a0bda8db8f,108,5.29
UUID_V7,0197ebba-45ea-72cf-af1a-c3db9de9fad8,93,6.15
UUID_V7,0197ebba-47de-736b-8006-58124cefc026,142,4.04
UUID_V7,0197ebba-49d2-7bc1-91d0-e2b5d9f897ec,76,7.53
UUID_V7,0197ebba-4bc2-7694-8cb3-19eee3e31b53,82,6.95
UUID_V7,0197ebba-4db9-72ff-81b5-0ee9576c09f7,92,6.22
UUID_V7,0197ebba-4fad-7c5a-ab8a-47d97dd17984,93,6.16
UUID_V7,0197ebba-51a2-748b-aa6a-fdb8aa2c7179,83,6.87
UUID_V7,0197ebba-5393-7bd9-b325-b62a1bfdd476,84,6.82
UUID_V7,0197ebba-558a-7b37-8098-0578964b3bf6,81,7.03
UUID_V7,0197ebba-577e-7708-bb19-53f4d6796fa7,104,5.5
UUID_V7,0197ebba-596f-7ca0-ae11-721c234bf7e0,87,6.61
UUID_V7,0197ebba-5b66-7360-a6d6-1d65343508b9,113,5.08
UUID_V7,0197ebba-5d5a-7989-8845-7fc4b8e6c828,79,7.21
UUID_V7,0197ebba-5f4e-7af4-ab58-f067ecdc5908,90,6.39
UUID_V7,0197ebba-6142-7cde-93f7-f3f31fa59ad4,80,7.19
UUID_V7,0197ebba-6335-7ece-a60c-f44a0290d269,90,6.34
UUID_V7,0197ebba-6528-70e0-91f6-154e8f90b523,82,6.96
UUID_V7,0197ebba-671e-7884-a079-8ccd5a0036be,78,7.31
UUID_V7,0197ebba-6912-713f-8d6a-50356d7fdeba,78,7.33
UUID_V7,0197ebba-6b06-7396-8bef-d44a39802703,90,6.38
UUID_V7,0197ebba-6cfa-7ab4-a58e-58682223e775,79,7.29
UUID_V7,0197ebba-6eea-7d4f-98cc-f3b8b2b71d0f,102,5.65
UUID_V7,0197ebba-70e2-7ffd-b831-2013e2016812,92,6.24
UUID_V7,0197ebba-72d6-7ecc-b776-153caac8854e,87,6.62
UUID_V7,0197ebba-74ca-7191-8bcd-c1466c6d570f,92,6.24
UUID_V7,0197ebba-76be-7496-8e47-eccc4005dda4,97,5.89
UUID_V7,0197ebba-78b2-7def-a7da-35bac2622b55,85,6.75
UUID_V7,0197ebba-7aa6-7576-b267-b07f7d8c0e4a,90,6.34
UUID_V7,0197ebba-7c99-7e5f-bd7a-e9ca39d86d73,82,6.99
UUID_V7,0197ebba-7e8e-78b9-b308-50c2e7d609ee,103,5.58
UUID_V7,0197ebba-8080-73f8-90d7-0c9f76fd4ec7,103,5.57
UUID_V7,0197ebba-8276-702b-8012-598ba9cdfea8,94,6.11
UUID_V7,0197ebba-8467-7b68-9398-2c029b80d5e1,75,7.62
UUID_V7,0197ebba-865e-708d-ac2d-8bf37229022d,100,5.73
UUID_V7,0197ebba-8852-71e6-9a9d-47df6fbc2533,66,8.69
UUID_V7,0197ebba-8a41-7c4d-b816-b85336afa28a,86,6.69
UUID_V7,0197ebba-8c39-7202-a19d-2fcd98f971ef,88,6.5
UUID_V7,0197ebba-8e2c-7180-9ca7-a2809772ff69,86,6.69
UUID_V7,0197ebba-9021-776c-a7f1-e2f03ffac076,82,6.95
UUID_V7,0197ebba-9216-7a58-a176-52482eec9724,94,6.07
UUID_V7,0197ebba-940a-7ad4-8e8b-c786edb4b902,95,6.01
UUID_V7,0197ebba-95ff-7790-b28b-9a846c5a4e8e,93,6.19
UUID_V7,0197ebba-97f0-7286-92e0-4557e43d2893,80,7.18
UUID_V7,0197ebba-99e6-7a7c-96a0-aa54d8b32939,92,6.2
UUID_V7,0197ebba-9bda-7886-bf3e-c49b9ae19750,76,7.54
UUID_V7,0197ebba-9dce-7f1b-bd47-de19884d2fed,79,7.21
UUID_V7,0197ebba-9fc1-74f9-ad50-912d14577d31,92,6.25
UUID_V7,0197ebba-a1b6-7225-a703-301aa49b1c97,87,6.58
UUID_V7,0197ebba-a3aa-75a8-ab6b-438ef6ea99f2,80,7.15
UUID_V7,0197ebba-a59e-7c5b-9178-edbdee65050a,104,5.5
UUID_V7,0197ebba-a792-7505-b1ac-4442ce244acb,78,7.35
UUID_V7,0197ebba-a986-7829-a98c-0503ffaa8c78,96,5.97
UUID_V7,0197ebba-ab7a-772a-839e-ec924aaa7edf,73,7.87
UUID_V7,0197ebba-ad6b-7e22-b07e-f57705f3cf6b,105,5.47
UUID_V7,0197ebba-af61-7d11-a8d0-e02fa2df5a9f,83,6.92
UUID_V7,0197ebba-b156-7d28-b795-b979051d11d9,105,5.47
UUID_V7,0197ebba-b349-7bad-a9d1-71885158a960,63,9.07
UUID_V7,0197ebba-b53e-7620-bce5-429a674782ea,86,6.68
UUID_V7,0197ebba-b732-797d-bdd7-9ca1271b1bb5,80,7.15
UUID_V7,0197ebba-b926-7e07-bf59-44fc849bc3a3,108,5.29
UUID_V7,0197ebba-bb1a-7932-9333-0e0259929641,88,6.49
UUID_V7,0197ebba-bd0d-76ff-931e-813388973f6c,98,5.84
UUID_V7,0197ebba-bf02-7ddb-a30f-558ec8596d4e,86,6.66
UUID_V7,0197ebba-c0f4-78ba-a136-e13659a696e1,94,6.09
UUID_V7,0197ebba-c2ea-7adf-89da-dd1942b5795f,84,6.8
UUID_V7,0197ebba-c4db-78a5-85d3-17dbe6278340,85,6.77
UUID_V7,0197ebba-c6d2-7cd4-a925-261fd8e0326a,87,6.62
UUID_V7,0197ebba-c8c3-7747-9228-a93e98d02621,97,5.92
UUID_V7,0197ebba-caba-74c4-b16b-d39d0a15e441,88,6.52
UUID_V7,0197ebba-ccae-7100-957f-123975cb7eee,102,5.64
UUID_V7,0197ebba-ce9e-7f43-9443-eb6c8ecf1a2a,86,6.64
UUID_V7,0197ebba-d096-7728-9d0f-f132cddad079,97,5.92
UUID_V7,0197ebba-d28a-737e-94c9-afbacf4d4f8e,74,7.71
UUID_V7,0197ebba-d47b-7074-a9cc-0869f555cc87,117,4.92
UUID_V7,0197ebba-d66f-7bfc-a8d1-963266cf0995,109,5.28
UUID_V7,0197ebba-d861-73b5-a7fc-f83771e8dc5d,87,6.56
UUID_V7,0197ebba-da5a-7c18-becc-936914d78771,92,6.24
UUID_V7,0197ebba-dc4e-7641-a985-adae18c706a0,107,5.35
UUID_V7,0197ebba-de3e-7341-8b26-a6252e58b7ba,113,5.07
UUID_V7,0197ebba-e036-7439-8a4a-a5039841036a,100,5.74
UUID_V7,0197ebba-e22a-7397-bc1c-5c885dd8bbec,91,6.33
UUID_V7,0197ebba-e41e-7218-b918-59c8f2071011,103,5.56
UUID_V7,0197ebba-e60e-7657-aba2-204f13a5e03c,42,13.71
UUID_V7,0197ebba-e806-7ff5-adb3-ae012b45882e,98,5.87
UUID_V7,0197ebba-e9f5-79f3-b383-1644387f88f2,69,8.24
UUID_V7,0197ebba-ebec-70cc-8f03-0037ade0a499,164,3.5
UUID_V7,0197ebba-ede2-7533-baed-7348f5eeb559,86,6.69
UUID_V7,0197ebba-efd6-768a-8ae9-65b6441f8793,110,5.2
UUID_V7,0197ebba-f1ca-7fb9-a93a-d005274d9a36,68,8.4
UUID_V7,0197ebba-f3be-7825-813a-e153d67edbe8,92,6.23
UUID_V7,0197ebba-f5b2-7589-b3ad-de068731e2e2,106,5.42
UUID_V7,0197ebba-f7a6-7e0e-b7de-3cbcf82c86f8,99,5.76
UUID_V7,0197ebba-f99a-767c-8af9-66630e367365,70,8.18
UUID_V7,0197ebba-fb89-7544-a6ba-a2b06189223d,86,6.65
UUID_V7,0197ebba-fd82-7e5a-80e5-d19586b02a04,96,5.98
UUID_V7,0197ebba-ff74-7a95-9b9f-227d5d5edf16,86,6.67
UUID_V7,0197ebbb-016a-7cfa-8269-20a719181004,87,6.59
UUID_V7,0197ebbb-035e-7b69-9279-9ee57f6ade6a,93,6.17
UUID_V7,0197ebbb-0552-7355-a22d-28fda862dbcd,86,6.7
UUID_V7,0197ebbb-0742-7444-9c08-51bb11437c72,102,5.61
UUID_V7,0197ebbb-0935-75ff-983e-1fc020d5e8c7,86,6.64
UUID_V7,0197ebbb-0b2a-79ef-95c6-f1aeca574775,98,5.85
UUID_V7,0197ebbb-0d1f-7a2b-8f88-edb2fae1052a,87,6.6
UUID_V7,0197ebbb-0f16-70be-927c-2cdcc122a3c8,124,4.61
UUID_V7,0197ebbb-1107-7aeb-885b-4d4203a426bc,83,6.92
UUID_V7,0197ebbb-12fe-7402-b7d8-f1c4f4acda85,85,6.75
UUID_V7,0197ebbb-14f2-7e36-b576-1912e8bc14ef,91,6.31
UUID_V7,0197ebbb-16e2-7cbe-aa97-f9c9152654ad,89,6.46
UUID_V7,0197ebbb-18da-71d6-9985-f3a0bffd1cd5,80,7.11
UUID_V7,0197ebbb-1acb-7f87-a1b6-1279a2c177cd,76,7.53
UUID_V7,0197ebbb-1cc2-708c-8d0c-afac12c62796,84,6.78
UUID_V7,0197ebbb-1eb6-789e-b242-97afb881d7a6,84,6.82
UUID_V7,0197ebbb-20aa-75d7-90ba-14ca05b37275,87,6.6
UUID_V7,0197ebbb-229b-761c-979e-ca27a21f9717,69,8.3
UUID_V7,0197ebbb-2492-7b1a-817e-a54895a90b18,82,6.99
UUID_V7,0197ebbb-2681-7f55-a317-d98b6e8ea11c,95,6.0
UUID_V7,0197ebbb-287a-7d4d-8ea8-561d40d8f88b,97,5.91
UUID_V7,0197ebbb-2a6e-713e-94ab-b0601d2e044e,100,5.73
UUID_V7,0197ebbb-2c62-7d04-b2b9-eb2591598b43,82,6.99
UUID_V7,0197ebbb-2e56-7a76-8df8-383ec1e69155,90,6.33
UUID_V7,0197ebbb-304a-7089-9a1a-c454bae8159a,96,5.96
UUID_V7,0197ebbb-323e-70ff-a2c3-568ce68aa97e,109,5.25
UUID_V7,0197ebbb-342e-7ec6-90a7-8f49451c91a4,93,6.19
UUID_V7,0197ebbb-3622-711c-96d1-3759f0bd9883,105,5.47
UUID_V7,0197ebbb-3818-7de0-88a5-917eb6005896,94,6.07
UUID_V7,0197ebbb-3a0e-70da-9283-ff2a47aac003,115,4.98
UUID_V7,0197ebbb-3c00-74fd-be77-a8f5beb1b6e8,91,6.3
UUID_V7,0197ebbb-3df6-7af3-92cb-a4c9f63ce6cb,79,7.28
UUID_V7,0197ebbb-3fe9-70dd-bb6a-99f76828bece,83,6.94
UUID_V7,0197ebbb-41db-7e4a-b504-547cebacd946,79,7.25
UUID_V7,0197ebbb-43d0-7e83-8b7f-5b419f75ca21,79,7.25
UUID_V7,0197ebbb-45c6-76fc-aad1-058413694bb4,155,3.71
UUID_V7,0197ebbb-47ba-7e3e-9dd0-704b46e9a7f5,91,6.33
UUID_V7,0197ebbb-49ae-793d-b8ac-af3113e64f67,83,6.91
UUID_V7,0197ebbb-4ba2-7910-aaad-cd0e6363119d,78,7.31
UUID_V7,0197ebbb-4d93-73fa-a82d-a84333adaea5,100,5.71
UUID_V7,0197ebbb-4f87-7355-a3f1-4143c389537f,92,6.22
UUID_V7,0197ebbb-5179-7b84-a6d8-f15a82de13cf,82,6.97
UUID_V7,0197ebbb-536f-7136-9f55-9c8312267527,61,9.34
UUID_V7,0197ebbb-5561-732e-8f83-3eeaab8d7d8b,87,6.61
UUID_V7,0197ebbb-5759-7af9-8889-2e5cdb080170,79,7.26
UUID_V7,0197ebbb-594b-7e92-a9c7-3e877bf6bae5,96,5.94
UUID_V7,0197ebbb-5b41-762b-b5c5-4e0648ca0282,73,7.82
UUID_V7,0197ebbb-5d35-7a0a-94a6-db5a17b0fa06,91,6.27
UUID_V7,0197ebbb-5f28-754c-88f6-b28afdfcf02f,81,7.11
UUID_V7,0197ebbb-611d-7cc5-b84c-c5d306db1678,96,5.99
UUID_V7,0197ebbb-6311-760f-aacd-1d9e0ca547bc,88,6.48
UUID_V7,0197ebbb-6501-74ef-82b3-cdc6fdab18be,101,5.69
UUID_V7,0197ebbb-66f5-7524-a261-5c90db25928a,40,14.37
UUID_V7,0197ebbb-68e9-7560-a51f-c735f242ffa0,96,5.95
UUID_V7,0197ebbb-6ae1-7859-85ad-a40ebfac0ef6,101,5.66
UUID_V7,0197ebbb-6cd3-7d36-9c5e-883a616a69d8,89,6.44
UUID_V7,0197ebbb-6ec9-70d5-8fb9-1ae90febd0b6,74,7.73
UUID_V7,0197ebbb-70b9-7c95-9867-cd2f2d6a5ad6,100,5.75
UUID_V7,0197ebbb-72b1-7ad7-8c6e-f0de6ee41ffc,83,6.91
UUID_V7,0197ebbb-74a4-7fae-947d-46d2bd12c2be,43,13.15
UUID_V7,0197ebbb-7699-71df-a18e-a29f0806cf5d,80,7.15
UUID_V7,0197ebbb-788c-72d1-92d4-e7b610702dd3,93,6.19
UUID_V7,0197ebbb-7a81-7b17-b612-362cbfc9431b,59,9.75
UUID_V7,0197ebbb-7c73-7183-94e7-f7f16d0a223e,73,7.82
UUID_V7,0197ebbb-7e64-7355-9472-f7a3d8b233b2,55,10.32
UUID_V7,0197ebbb-805b-797a-992b-ecbf7f4a57f3,90,6.39
UUID_V7,0197ebbb-8250-7ed9-bea1-a9a62883f6ce,75,7.59
UUID_V7,0197ebbb-8445-785b-81b1-34e9fda6e230,152,3.77
UUID_V7,0197ebbb-8639-7ac7-b6d4-15648bbedae0,88,6.51
UUID_V7,0197ebbb-882d-7d4c-be32-9ac25e70f335,87,6.56
UUID_V7,0197ebbb-8a1e-7ee0-96ec-75d5ee001462,135,4.25
UUID_V7,0197ebbb-8c15-7ce4-8b1e-efdcbd0153cb,89,6.46
UUID_V7,0197ebbb-8e09-74a9-bbbb-d4df2314ec44,81,7.04
UUID_V7,0197ebbb-8ffb-7027-92d4-965d08f0670c,102,5.6
UUID_V7,0197ebbb-91f1-7c4b-8d8a-90160d1980e5,92,6.24
UUID_V7,0197ebbb-93e5-7614-b9b7-df9ab8f1198e,93,6.14
UUID_V7,0197ebbb-95d9-72d1-acc8-4cf7f83a34f2,85,6.75
UUID_V7,0197ebbb-97cb-73c7-9cf0-f33354f14656,102,5.64
UUID_V7,0197ebbb-99c0-7710-9960-e0ac0672d99d,80,7.2
UUID_V7,0197ebbb-9bb5-724a-920f-649027abe4f5,68,8.41
UUID_V7,0197ebbb-9da9-7df0-b6ca-e2fd56174b91,72,7.96
UUID_V7,0197ebbb-9f9d-79bb-9a23-0951296fb633,98,5.86
UUID_V7,0197ebbb-a190-7494-a3b5-0c5dc2cffc82,84,6.82
UUID_V7,0197ebbb-a382-7170-9f70-82f9fa7f2645,95,6.03
UUID_V7,0197ebbb-a579-7086-b4ec-eb42e52747ff,77,7.4
UUID_V7,0197ebbb-a76c-7d64-8786-bb534bcdc0bf,100,5.71
UUID_V7,0197ebbb-a961-786f-aa3e-10dd480b4d60,93,6.17
UUID_V7,0197ebbb-ab55-781c-9421-44f170224a9a,100,5.75
UUID_V7,0197ebbb-ad49-7d8d-ae15-25a624f9440c,83,6.91
UUID_V7,0197ebbb-af3d-7339-8be5-14f70f42504c,103,5.54
UUID_V7,0197ebbb-b12d-708f-a8ba-992a0cee195d,51,11.09
UUID_V7,0197ebbb-b325-72b0-998b-672a5738f3a1,105,5.45
UUID_V7,0197ebbb-b517-7523-8777-1e55df863c24,74,7.69
UUID_V7,0197ebbb-b70d-77de-9be9-3eab3cf7a781,101,5.65
UUID_V7,0197ebbb-b8fd-72f0-a0dd-b6d376a0989b,64,8.96
UUID_V7,0197ebbb-baf5-7152-88da-455c20134061,90,6.37
UUID_V7,0197ebbb-bce6-7334-9fd9-8bac8f8dfcac,80,7.15
UUID_V7,0197ebbb-bedc-765f-ad9f-52f11d38a39f,103,5.59
UUID_V7,0197ebbb-c0d0-7921-b019-17057010aa3a,91,6.28
UUID_V7,0197ebbb-c2c5-703e-8cb8-a1d7a0c594b9,95,6.02
UUID_V7,0197ebbb-c4b6-7359-8bc3-46a8a150de76,68,8.36
UUID_V7,0197ebbb-c6ad-70e2-bb0d-da6bffde485f,102,5.62
UUID_V7,0197ebbb-c89c-73de-a438-9c06e92fa1da,80,7.16
UUID_V7,0197ebbb-ca91-7924-98ca-036330bf246c,110,5.2
UUID_V7,0197ebbb-cc89-7515-b42a-a9f199021307,77,7.48
UUID_V7,0197ebbb-ce78-7098-b98c-7867dcc39c92,84,6.85
UUID_V7,0197ebbb-d06c-7f4e-91fb-2c1ccec4bf58,79,7.23
UUID_V7,0197ebbb-d261-7748-ab6b-9e6233154d0a,84,6.79
UUID_V7,0197ebbb-d459-7a76-bdd6-9b2a0445bb4e,74,7.71
UUID_V7,0197ebbb-d64a-7c00-b359-917215b4a0be,85,6.75
UUID_V7,0197ebbb-d840-7269-8867-78bc98550d53,83,6.86
UUID_V7,0197ebbb-da35-71f8-a9cb-2f0182a764c5,123,4.67
UUID_V7,0197ebbb-dc29-78ba-bd0b-dd781380913a,84,6.85
UUID_V7,0197ebbb-de1d-7c52-875e-0938240a4f48,103,5.57
UUID_V7,0197ebbb-e010-7658-93fe-b5cc9d5e6955,76,7.53
UUID_V7,0197ebbb-e204-78ab-836f-0b740bbbdc2f,133,4.31
UUID_V7,0197ebbb-e3f5-77ce-b0ee-118f9a903e2c,92,6.2
UUID_V7,0197ebbb-e5ec-7c7b-b1a2-549c9ab4c86f,101,5.67
UUID_V7,0197ebbb-e7e0-7857-ae50-73629e47e37d,86,6.65
UUID_V7,0197ebbb-e9d0-72df-a204-5ec6df40beaa,86,6.63
UUID_V7,0197ebbb-ebc8-7593-9184-8255370f0605,82,7.02
UUID_V7,0197ebbb-edba-7b42-8c83-ffc05e7e3bd1,114,5.02
UUID_V7,0197ebbb-efb0-755d-8879-1544f9cb191b,82,7.0
UUID_V7,0197ebbb-f1a2-75aa-9eff-796a00438ae0,97,5.89
UUID_V7,0197ebbb-f398-7bf2-b431-27a9c5355120,76,7.5
UUID_V7,0197ebbb-f58c-7dab-8d43-e4a5ba717507,93,6.19
UUID_V7,0197ebbb-f780-775e-8c23-c315fcf678b0,77,7.44
UUID_V7,0197ebbb-f972-7061-85b9-0a9faf241016,93,6.17
UUID_V7,0197ebbb-fb68-7af4-a8c3-8d36ea284a96,76,7.57
UUID_V7,0197ebbb-fd59-724e-8cd9-8f3fc2db78d4,83,6.91
UUID_V7,0197ebbb-ff50-7ec9-92ce-13065fa41ec9,68,8.39
UUID_V7,0197ebbc-0144-7b17-99d3-bb7d296cc568,88,6.51
UUID_V7,0197ebbc-0333-771f-ba88-a4f5d81ad612,97,5.92
UUID_V7,0197ebbc-052b-7648-9fc4-c14cdf4bc6a0,75,7.6
UUID_V7,0197ebbc-0720-7860-b194-0010a079c55e,92,6.23
UUID_V7,0197ebbc-0914-7842-87e1-6a02ac6f02b6,90,6.38
UUID_V7,0197ebbc-0b06-7ff1-ac40-19da1ea99164,89,6.47
UUID_V7,0197ebbc-0cf9-7375-8e7e-7c5bbfbfa0bd,69,8.34
UUID_V7,0197ebbc-0ef0-794d-8174-453f679587ba,69,8.33
UUID_V7,0197ebbc-10e3-70fa-a11e-dabf2e2f6db3,74,7.73
UUID_V7,0197ebbc-12d8-76f5-929e-7279a3b64925,91,6.3
UUID_V7,0197ebbc-14cc-7534-b09b-1e261ae4fd5e,94,6.07
UUID_V7,0197ebbc-16bd-734b-b528-79dcacf07f63,87,6.56
UUID_V7,0197ebbc-18b1-74ac-8362-ad8abf1cbcda,101,5.68
UUID_V7,0197ebbc-1aa8-71be-b450-94966acf1908,70,8.22
UUID_V7,0197ebbc-1c9c-7720-b25a-e0a459a35925,104,5.52
UUID_V7,0197ebbc-1e90-775e-b033-82b1a93e723e,92,6.24
UUID_V7,0197ebbc-2084-7bce-b874-6e0302d07b1b,92,6.25
UUID_V7,0197ebbc-2278-738c-87e1-5b170afff5ab,89,6.41
UUID_V7,0197ebbc-246c-7b64-9919-5884b94ffe2e,95,6.05
UUID_V7,0197ebbc-2660-7f8a-bcb0-fc2bcdf5f5e9,71,8.08
UUID_V7,0197ebbc-2854-7a18-b7f1-93e81f97dc3f,104,5.51
UUID_V7,0197ebbc-2a46-7ea0-be00-3f6b26961cc8,90,6.35
UUID_V7,0197ebbc-2c3c-735e-9ae3-febb5cee7f9e,107,5.36
UUID_V7,0197ebbc-2e30-7dc5-be1e-ff511ca021df,74,7.71
UUID_V7,0197ebbc-3022-7af7-add1-347948116891,106,5.4
UUID_V7,0197ebbc-3218-73a6-a262-405bd8288a11,93,6.17
UUID_V7,0197ebbc-340b-7cbf-b8d4-5bb07edeba2a,101,5.65
UUID_V7,0197ebbc-35fc-708e-98f4-0b76f8069e76,87,6.56
UUID_V7,0197ebbc-37f4-730a-955b-6f2c24c0e899,104,5.49
UUID_V7,0197ebbc-39e8-723f-9944-d5d8bf99c048,80,7.11
UUID_V7,0197ebbc-3bd9-7e36-b358-28b62a23e9a5,38,15.12
UUID_V7,0197ebbc-3dcb-769c-a832-5ce51fcff530,68,8.38
UUID_V7,0197ebbc-3fc4-701a-a8ea-468306ef1ce9,103,5.59
UUID_V7,0197ebbc-41b5-7ddc-875f-8d3c86b20c33,126,4.54
UUID_V7,0197ebbc-43ac-70eb-90bf-9e72114ddb19,165,3.49
UUID_V7,0197ebbc-459b-792c-b8a3-6c38a4d2f831,95,6.05
UUID_V7,0197ebbc-4794-7c6d-8c17-2fd9c5a5b4f2,86,6.63
UUID_V7,0197ebbc-4985-74d6-a22a-ecde523fe776,87,6.59
UUID_V7,0197ebbc-4b7c-7f6f-b6bd-9e2dd5dd3e47,92,6.25
UUID_V7,0197ebbc-4d6c-74c3-a925-6dafe0816e16,76,7.57
UUID_V7,0197ebbc-4f63-7994-b2f8-4a7a9f337f39,126,4.57
UUID_V7,0197ebbc-5156-7944-8400-7c719ecf552a,77,7.45
UUID_V7,0197ebbc-534b-7163-a722-e80df76701e2,32,17.72
UUID_V7,0197ebbc-553c-7318-9353-4a45e4adaa7e,41,14.01
UUID_V7,0197ebbc-5734-7d23-891d-e0e75959a57f,96,5.97
UUID_V7,0197ebbc-5928-775f-ae8b-43bd9ef884cb,72,7.91
UUID_V7,0197ebbc-5b1a-7220-b4ff-a434ec97d1ec,81,7.11
UUID_V7,0197ebbc-5d0d-72f5-9aac-4a2e3f7f5fac,68,8.46
UUID_V7,0197ebbc-5f00-78b3-83a0-4bbb6c0a7db6,91,6.28
UUID_V7,0197ebbc-60f8-765f-a689-d02d6d9e4621,84,6.83
UUID_V7,0197ebbc-62ec-7d32-ab84-0ce1bbaa6ec1,121,4.74
UUID_V7,0197ebbc-64dd-7daf-9b62-a7026579ad06,88,6.49
UUID_V7,0197ebbc-66d4-774d-a3c9-f1f5ff5e5da3,84,6.79
UUID_V7,0197ebbc-68c8-7ca8-ace8-6a2d303c88ad,76,7.57
UUID_V7,0197ebbc-6aba-73ac-b6dd-d4044afb23c1,151,3.79
UUID_V7,0197ebbc-6caf-78a5-9f0a-df1923c022da,79,7.29
UUID_V7,0197ebbc-6ea3-7f45-a49e-729eab8e833a,76,7.5
UUID_V7,0197ebbc-7095-7e32-856a-0fdb9c59796c,128,4.47
UUID_V7,0197ebbc-728a-76fc-9a68-644afc465650,84,6.82
UUID_V7,0197ebbc-747f-7cc4-adbf-1dbd97f427b5,79,7.29
UUID_V7,0197ebbc-766f-7047-b8c4-a4af49033832,68,8.43
UUID_V7,0197ebbc-7867-7cb4-ba84-a354dc2ca64b,82,7.01
UUID_V7,0197ebbc-7a5b-74b1-9f52-55982dcc952d,88,6.54
UUID_V7,0197ebbc-7c4f-72f9-9063-20fb9d1742ea,81,7.06
UUID_V7,0197ebbc-7e41-780a-bb2b-cb7ec707e0a9,89,6.47
UUID_V7,0197ebbc-8036-7ad2-a86e-a78e053c1366,78,7.37
UUID_V7,0197ebbc-8227-7b06-b371-eaca44bbf8ee,93,6.17
UUID_V7,0197ebbc-841b-7ade-aeca-51d6d3943230,92,6.25
UUID_V7,0197ebbc-8613-7e61-8dc0-3b106f00d079,105,5.45
UUID_V7,0197ebbc-8806-7e1b-b9b8-bbfe27afa893,97,5.92
UUID_V7,0197ebbc-89fb-739b-a2f9-9bada9189619,84,6.84
UUID_V7,0197ebbc-8bee-7b26-b31d-4de3af1ace45,69,8.26
UUID_V7,0197ebbc-8de2-79f0-a29b-da03dd144bc9,115,4.98
UUID_V7,0197ebbc-8fd7-77a2-844d-5ba70331a264,66,8.62
UUID_V7,0197ebbc-91c9-7fd9-ba91-b0bb69428101,86,6.67
UUID_V7,0197ebbc-93be-70fc-8c66-1934edd08d3b,88,6.51
UUID_V7,0197ebbc-95b3-7208-b945-e6339ee2f55b,86,6.66
UUID_V7,0197ebbc-97a7-76f4-a6b6-132252739c4c,89,6.45
UUID_V7,0197ebbc-9998-72bf-840d-4378db2fd294,91,6.3
UUID_V7,0197ebbc-9b8f-7206-8b43-94a655684a87,72,7.96
UUID_V7,0197ebbc-9d83-7a3d-9ee2-061753375a4f,105,5.45
UUID_V7,0197ebbc-9f77-7ebc-a772-69c15b4a8577,78,7.35
UUID_V7,0197ebbc-a16b-71d6-b546-591b97e414b8,97,5.93
UUID_V7,0197ebbc-a35f-7b4b-bcfe-3e957ad4dd77,84,6.86
UUID_V7,0197ebbc-a551-7ed5-b606-5d583c007141,73,7.8
UUID_V7,0197ebbc-a743-7dff-b9d0-bcea824984b8,86,6.63
UUID_V7,0197ebbc-a93b-7320-a863-35678bf288cf,95,6.03
UUID_V7,0197ebbc-ab2f-7679-9b6c-a226a3ff2a7f,81,7.07
UUID_V7,0197ebbc-ad23-72d4-88ad-de5391d908fb,100,5.75
UUID_V7,0197ebbc-af12-70b0-8d08-7141009d031d,73,7.83
UUID_V7,0197ebbc-b10b-77b6-a3e9-9e9e5223be6a,94,6.1
UUID_V7,0197ebbc-b2ff-7171-8511-5f9035db45ef,88,6.51
UUID_V7,0197ebbc-b4f1-78ad-90af-4d60dc5d170c,101,5.68
UUID_V7,0197ebbc-b6e7-777e-a2a1-c94624831f63,73,7.84
UUID_V7,0197ebbc-b8d9-7e25-81cb-532268fc4ff8,84,6.86
UUID_V7,0197ebbc-bacf-706d-8dc3-4128bdc86d4d,82,6.99
UUID_V7,0197ebbc-bcbf-7947-aba6-5249d8effed0,90,6.39
UUID_V7,0197ebbc-beb7-7b7f-a17d-82f86697ee39,78,7.37
UUID_V7,0197ebbc-c0ab-771c-94dc-487594e47491,90,6.36
UUID_V7,0197ebbc-c29f-730a-bfb7-64c3f1644d20,80,7.17
UUID_V7,0197ebbc-c493-76bc-b6c4-203a0e7f9645,129,4.44
UUID_V7,0197ebbc-c687-713c-906f-168bf9d78d5d,87,6.57
UUID_V7,0197ebbc-c879-73f3-b22b-fbc628bdd361,104,5.52
UUID_V7,0197ebbc-ca6f-7d0d-b774-c6773fd8b118,100,5.73
UUID_V7,0197ebbc-cc5f-71c8-9757-bfc9abf3c5c9,104,5.54
UUID_V7,0197ebbc-ce57-7f4f-88a1-156711bc4796,90,6.35
UUID_V7,0197ebbc-d048-7de3-9867-5b89c8409e09,99,5.8
UUID_V7,0197ebbc-d23f-753b-bdbb-7c410a592d64,81,7.09
UUID_V7,0197ebbc-d431-7669-b7c9-af7a528a4ee6,94,6.11
UUID_V7,0197ebbc-d627-755e-9c84-e4e0dfa17b81,76,7.52
UUID_V7,0197ebbc-da0f-77c0-98fd-6adee258f85e,57,9.95
UUID_V7,0197ebbc-dc03-7a30-a497-5b06007aae27,91,6.29
UUID_V7,0197ebbc-ddf7-7a28-8106-b14e91ea0892,71,8.05
UUID_V7,0197ebbc-dfe9-7daa-b228-f39650b3b238,77,7.4
UUID_V7,0197ebbc-e1df-7e47-855b-4a9a3e8aaefd,82,7.01
UUID_V7,0197ebbc-e3ce-7479-b9d4-a72e1d8c01e5,95,6.04
UUID_V7,0197ebbc-e5c7-769d-97a2-1167dacd7606,82,6.99
UUID_V7,0197ebbc-e7b7-7d63-a407-c701f86279c7,84,6.78
UUID_V7,0197ebbc-e9af-7016-98b1-22cc29c03965,74,7.69
UUID_V7,0197ebbc-eba0-71b7-8825-1004c097b4f4,113,5.09
UUID_V7,0197ebbc-ed96-78e0-a1cf-bab23cc5dc5b,82,6.96
UUID_V7,0197ebbc-ef89-772a-a161-8652515079d6,83,6.9
UUID_V7,0197ebbc-f17f-7b6d-9991-e8d64ad534ab,90,6.38
UUID_V7,0197ebbc-f373-7227-a8cf-1397122fdec0,88,6.47
UUID_V7,0197ebbc-f564-77a9-958d-7c91ba347349,81,7.07
UUID_V7,0197ebbc-f759-748a-bf34-a208467610da,119,4.81
UUID_V7,0197ebbc-f94d-710b-bf0a-ff8921161922,87,6.61
UUID_V7,0197ebbc-fb3f-75c4-bbee-4e74fd0b426a,103,5.58
UUID_V7,0197ebbc-fd36-7c56-8f06-7aab8f5a2cf0,81,7.09
UUID_V7,0197ebbc-ff2a-72ea-aad6-67410d643a9c,95,6.01
UUID_V7,0197ebbd-011d-7993-82b0-947970924462,90,6.34
UUID_V7,0197ebbd-0313-7a8b-8d00-7fc294b60a1c,91,6.3
UUID_V7,0197ebbd-0506-7178-99b6-bfe9e5b67288,85,6.74
UUID_V7,0197ebbd-06f8-7a93-880e-d4dd9f2875d9,102,5.61
UUID_V7,0197ebbd-08ee-797b-b067-08f596922894,86,6.64
UUID_V7,0197ebbd-0ae2-7d29-9f3a-ee5b9b437f6f,97,5.89
UUID_V7,0197ebbd-0cd6-7784-8529-4ca11ee0b1c3,77,7.41
UUID_V7,0197ebbd-0ec6-7c05-9db0-98209e0a876c,94,6.07
UUID_V7,0197ebbd-10be-78f1-80dc-cbe296036819,69,8.32
UUID_V7,0197ebbd-12b2-779c-b671-876a1a7f23e3,104,5.53
UUID_V7,0197ebbd-14a6-7954-9995-8565dc56cf78,76,7.53
UUID_V7,0197ebbd-169a-7010-8b50-acaea141a12c,87,6.56
UUID_V7,0197ebbd-188e-7d73-bbdb-6b5c2a53100d,86,6.67
UUID_V7,0197ebbd-1a82-7fb9-8a31-71c280bb244d,99,5.77
UUID_V7,0197ebbd-1c76-77f8-be24-6706a8864168,72,7.94
UUID_V7,0197ebbd-1e66-7ac3-b9ac-9d5aeb7bd637,82,6.95
UUID_V7,0197ebbd-205e-7e1d-a171-7077c1cf0437,73,7.86
UUID_V7,0197ebbd-2252-798d-9f9b-e04e2e0071a9,98,5.85
UUID_V7,0197ebbd-2446-7cdf-afc0-143f294f0cfa,90,6.38
UUID_V7,0197ebbd-263a-7a28-a74b-ec2d9bd76760,80,7.16
UUID_V7,0197ebbd-282a-7be7-80de-9dbe5e05c19f,67,8.57
UUID_V7,0197ebbd-2a22-72ce-87a4-c89caff34e21,104,5.53
UUID_V7,0197ebbd-2c16-70f3-ba14-f6266d4b1d59,86,6.64
UUID_V7,0197ebbd-2e09-7af1-bf3e-8cb0e97a47df,105,5.48
UUID_V7,0197ebbd-2ffe-7d48-a053-e7ddb8c549fc,72,7.92
UUID_V7,0197ebbd-31f2-74fe-b4a0-8fe43557eed4,111,5.16
UUID_V7,0197ebbd-33e6-7549-9bd4-3596bcefef98,89,6.42
UUID_V7,0197ebbd-35d8-7aa7-8ecf-027aa42d442b,88,6.53
UUID_V7,0197ebbd-37ce-7f3b-a0aa-ee11fcd546a6,85,6.74
UUID_V7,0197ebbd-39c2-73a9-b715-7d491ecf6046,102,5.62
UUID_V7,0197ebbd-3bb1-7b0c-8a78-e1db04ae840c,77,7.46
UUID_V7,0197ebbd-3daa-71d8-a494-d2b031482c35,66,8.6
UUID_V7,0197ebbd-3f9e-7171-a1ec-077e238be203,80,7.18
UUID_V7,0197ebbd-418e-7e60-98ab-dae17db0a017,89,6.43
UUID_V7,0197ebbd-4386-75a4-8a80-76ab3b6a45ff,77,7.44
UUID_V7,0197ebbd-457a-7c49-a4fb-b872f25511ad,86,6.65
UUID_V7,0197ebbd-476e-7d68-8c52-49067b04c561,70,8.22
UUID_V7,0197ebbd-4962-72c3-8f9b-d9ef9618831c,100,5.71
UUID_V7,0197ebbd-4b56-7b34-8da1-0bae6e8cf339,80,7.12
UUID_V7,0197ebbd-4d4a-73a9-8799-bc7d0601e7d0,95,6.05
UUID_V7,0197ebbd-4f3a-777e-8020-3ed8a8d8f2e2,74,7.78

